Model Predictive Control of Wind Turbines with Piecewise-Affine Power Coefficient Approximation

In this paper, an offset-free bilinear model predictive control approach for wind turbines is presented. State-of-the-art controllers employ different control loops for pitch angle and generator torque which switch depending on wind conditions. In contrast, the presented controller is based on one unified control law that works for all wind conditions. The inherent nonlinearity of wind turbines is addressed through a piecewise-affine approximation of the power coefficient, which is modelled in a mixed-integer fashion. The presented controller is compared to a state-of-the-art baseline controller in a numerical case study using OpenFAST. Simulation results show that the presented controller ensures accurate reference power tracking. Additionally, damage equivalent loads are reduced for higher wind speeds.

==> figures/csvFiles/PWACp.csv <==
lambda,theta,Cp
1,0,0.022
1,1.36842105263158,0.0146105263157895
1,2.73684210526316,0.00722105263157895
1,4.10526315789474,0
1,5.47368421052632,0
1,6.84210526315789,0
1,8.21052631578947,0
1,9.57894736842105,0
1,10.9473684210526,0
1,12.3157894736842,0
1,13.6842105263158,0.00474210526315789
1,15.0526315789474,0.0106263157894737
1,16.4210526315789,0.0165105263157895
1,17.7894736842105,0.0195736842105263
1,19.1578947368421,0.0203947368421053
1,20.5263157894737,0.0212157894736842
1,21.8947368421053,0.0220368421052632
1,23.2631578947368,0.0228578947368421
1,24.6315789473684,0.023678947368421
1,26,0.0245
1.57894736842105,0,0.0323631578947368
1.57894736842105,1.36842105263158,0.0249736842105263
1.57894736842105,2.73684210526316,0.0175842105263158
1.57894736842105,4.10526315789474,0.0101947368421053
1.57894736842105,5.47368421052632,0.00280526315789474
1.57894736842105,6.84210526315789,0
1.57894736842105,8.21052631578947,0
1.57894736842105,9.57894736842105,0
1.57894736842105,10.9473684210526,0.00333684210526317
1.57894736842105,12.3157894736842,0.00922105263157895
1.57894736842105,13.6842105263158,0.0151052631578947
1.57894736842105,15.0526315789474,0.0209894736842105
1.57894736842105,16.4210526315789,0.0268736842105263
1.57894736842105,17.7894736842105,0.0299368421052632
1.57894736842105,19.1578947368421,0.0307578947368421
1.57894736842105,20.5263157894737,0.031578947368421
1.57894736842105,21.8947368421053,0.0324
1.57894736842105,23.2631578947368,0.0332210526315789
1.57894736842105,24.6315789473684,0.0340421052631579
1.57894736842105,26,0.0348631578947368
2.15789473684211,0,0.0501578947368421
2.15789473684211,1.36842105263158,0.0427684210526316
2.15789473684211,2.73684210526316,0.0353789473684211
2.15789473684211,4.10526315789474,0.0279894736842106
2.15789473684211,5.47368421052632,0.0206
2.15789473684211,6.84210526315789,0.0132105263157895
2.15789473684211,8.21052631578947,0.0094631578947369
2.15789473684211,9.57894736842105,0.0153473684210527
2.15789473684211,10.9473684210526,0.0212315789473685
2.15789473684211,12.3157894736842,0.0271157894736843
2.15789473684211,13.6842105263158,0.033
2.15789473684211,15.0526315789474,0.0388842105263158
2.15789473684211,16.4210526315789,0.0447684210526316
2.15789473684211,17.7894736842105,0.0478315789473684
2.15789473684211,19.1578947368421,0.0486526315789474
2.15789473684211,20.5263157894737,0.0494736842105263
2.15789473684211,21.8947368421053,0.0502947368421053
2.15789473684211,23.2631578947368,0.0511157894736842
2.15789473684211,24.6315789473684,0.0519368421052632
2.15789473684211,26,0.0527578947368421
2.73684210526316,0,0.0881368421052632
2.73684210526316,1.36842105263158,0.0807473684210527
2.73684210526316,2.73684210526316,0.0733578947368421
2.73684210526316,4.10526315789474,0.0659684210526316
2.73684210526316,5.47368421052632,0.0585789473684211
2.73684210526316,6.84210526315789,0.0511894736842105
2.73684210526316,8.21052631578947,0.047442105263158
2.73684210526316,9.57894736842105,0.0533263157894737
2.73684210526316,10.9473684210526,0.0592105263157895
2.73684210526316,12.3157894736842,0.0650947368421053
2.73684210526316,13.6842105263158,0.0709789473684211
2.73684210526316,15.0526315789474,0.0768631578947369
2.73684210526316,16.4210526315789,0.0827473684210527
2.73684210526316,17.7894736842105,0.0858105263157895
2.73684210526316,19.1578947368421,0.0866315789473684
2.73684210526316,20.5263157894737,0.0874526315789474
2.73684210526316,21.8947368421053,0.0882736842105264
2.73684210526316,23.2631578947368,0.0890947368421053
2.73684210526316,24.6315789473684,0.0888842105263158
2.73684210526316,26,0.074378947368421
3.31578947368421,0,0.126115789473684
3.31578947368421,1.36842105263158,0.118726315789474
3.31578947368421,2.73684210526316,0.111336842105263
3.31578947368421,4.10526315789474,0.103947368421053
3.31578947368421,5.47368421052632,0.0965578947368421
3.31578947368421,6.84210526315789,0.0891684210526316
3.31578947368421,8.21052631578947,0.085421052631579
3.31578947368421,9.57894736842105,0.0913052631578948
3.31578947368421,10.9473684210526,0.0971894736842105
3.31578947368421,12.3157894736842,0.103073684210526
3.31578947368421,13.6842105263158,0.108957894736842
3.31578947368421,15.0526315789474,0.114842105263158
3.31578947368421,16.4210526315789,0.120726315789474
3.31578947368421,17.7894736842105,0.123789473684211
3.31578947368421,19.1578947368421,0.124610526315789
3.31578947368421,20.5263157894737,0.113526315789474
3.31578947368421,21.8947368421053,0.0990210526315789
3.31578947368421,23.2631578947368,0.0845157894736842
3.31578947368421,24.6315789473684,0.0700105263157895
3.31578947368421,26,0.0555052631578947
3.89473684210526,0,0.164094736842105
3.89473684210526,1.36842105263158,0.156705263157895
3.89473684210526,2.73684210526316,0.149315789473684
3.89473684210526,4.10526315789474,0.141926315789474
3.89473684210526,5.47368421052632,0.134536842105263
3.89473684210526,6.84210526315789,0.127147368421053
3.89473684210526,8.21052631578947,0.1234
3.89473684210526,9.57894736842105,0.129284210526316
3.89473684210526,10.9473684210526,0.135168421052632
3.89473684210526,12.3157894736842,0.141052631578947
3.89473684210526,13.6842105263158,0.146936842105263
3.89473684210526,15.0526315789474,0.152821052631579
3.89473684210526,16.4210526315789,0.154094736842105
3.89473684210526,17.7894736842105,0.123663157894737
3.89473684210526,19.1578947368421,0.109157894736842
3.89473684210526,20.5263157894737,0.0946526315789474
3.89473684210526,21.8947368421053,0.0801473684210526
3.89473684210526,23.2631578947368,0.0656421052631579
3.89473684210526,24.6315789473684,0.0511368421052631
3.89473684210526,26,0.0366315789473684
4.47368421052632,0,0.202073684210526
4.47368421052632,1.36842105263158,0.194684210526316
4.47368421052632,2.73684210526316,0.187294736842105
4.47368421052632,4.10526315789474,0.179905263157895
4.47368421052632,5.47368421052632,0.172515789473684
4.47368421052632,6.84210526315789,0.165126315789474
4.47368421052632,8.21052631578947,0.161378947368421
4.47368421052632,9.57894736842105,0.167263157894737
4.47368421052632,10.9473684210526,0.173147368421053
4.47368421052632,12.3157894736842,0.179031578947368
4.47368421052632,13.6842105263158,0.184915789473684
4.47368421052632,15.0526315789474,0.183115789473684
4.47368421052632,16.4210526315789,0.135221052631579
4.47368421052632,17.7894736842105,0.10478947368421
4.47368421052632,19.1578947368421,0.0902842105263158
4.47368421052632,20.5263157894737,0.075778947368421
4.47368421052632,21.8947368421053,0.0612736842105263
4.47368421052632,23.2631578947368,0.0467684210526316
4.47368421052632,24.6315789473684,0.0322631578947368
4.47368421052632,26,0.0177578947368421
5.05263157894737,0,0.240052631578947
5.05263157894737,1.36842105263158,0.232663157894737
5.05263157894737,2.73684210526316,0.225273684210526
5.05263157894737,4.10526315789474,0.217884210526316
5.05263157894737,5.47368421052632,0.210494736842105
5.05263157894737,6.84210526315789,0.203105263157895
5.05263157894737,8.21052631578947,0.199357894736842
5.05263157894737,9.57894736842105,0.205242105263158
5.05263157894737,10.9473684210526,0.211126315789474
5.05263157894737,12.3157894736842,0.217010526315789
5.05263157894737,13.6842105263158,0.212136842105263
5.05263157894737,15.0526315789474,0.164242105263158
5.05263157894737,16.4210526315789,0.116347368421053
5.05263157894737,17.7894736842105,0.0859157894736842
5.05263157894737,19.1578947368421,0.0714105263157895
5.05263157894737,20.5263157894737,0.0569052631578947
5.05263157894737,21.8947368421053,0.0424
5.05263157894737,23.2631578947368,0.0278947368421052
5.05263157894737,24.6315789473684,0.0133894736842106
5.05263157894737,26,0
5.63157894736842,0,0.278031578947368
5.63157894736842,1.36842105263158,0.270642105263158
5.63157894736842,2.73684210526316,0.263252631578947
5.63157894736842,4.10526315789474,0.255863157894737
5.63157894736842,5.47368421052632,0.248473684210526
5.63157894736842,6.84210526315789,0.241084210526316
5.63157894736842,8.21052631578947,0.237336842105263
5.63157894736842,9.57894736842105,0.243221052631579
5.63157894736842,10.9473684210526,0.249105263157895
5.63157894736842,12.3157894736842,0.241157894736842
5.63157894736842,13.6842105263158,0.193263157894737
5.63157894736842,15.0526315789474,0.145368421052632
5.63157894736842,16.4210526315789,0.0974736842105263
5.63157894736842,17.7894736842105,0.0670421052631578
5.63157894736842,19.1578947368421,0.0525368421052632
5.63157894736842,20.5263157894737,0.0380315789473684
5.63157894736842,21.8947368421053,0.0235263157894737
5.63157894736842,23.2631578947368,0.00902105263157893
5.63157894736842,24.6315789473684,0
5.63157894736842,26,0
6.21052631578947,0,0.31601052631579
6.21052631578947,1.36842105263158,0.308621052631579
6.21052631578947,2.73684210526316,0.301231578947368
6.21052631578947,4.10526315789474,0.293842105263158
6.21052631578947,5.47368421052632,0.286452631578947
6.21052631578947,6.84210526315789,0.279063157894737
6.21052631578947,8.21052631578947,0.275315789473684
6.21052631578947,9.57894736842105,0.2812
6.21052631578947,10.9473684210526,0.270178947368421
6.21052631578947,12.3157894736842,0.222284210526316
6.21052631578947,13.6842105263158,0.174389473684211
6.21052631578947,15.0526315789474,0.126494736842105
6.21052631578947,16.4210526315789,0.0786
6.21052631578947,17.7894736842105,0.0481684210526316
6.21052631578947,19.1578947368421,0.0336631578947368
6.21052631578947,20.5263157894737,0.0191578947368421
6.21052631578947,21.8947368421053,0.00465263157894735
6.21052631578947,23.2631578947368,0
6.21052631578947,24.6315789473684,0
6.21052631578947,26,0
6.78947368421053,0,0.353989473684211
6.78947368421053,1.36842105263158,0.3466
6.78947368421053,2.73684210526316,0.33921052631579
6.78947368421053,4.10526315789474,0.331821052631579
6.78947368421053,5.47368421052632,0.324431578947368
6.78947368421053,6.84210526315789,0.317042105263158
6.78947368421053,8.21052631578947,0.313294736842105
6.78947368421053,9.57894736842105,0.2992
6.78947368421053,10.9473684210526,0.251305263157895
6.78947368421053,12.3157894736842,0.203410526315789
6.78947368421053,13.6842105263158,0.155515789473684
6.78947368421053,15.0526315789474,0.107621052631579
6.78947368421053,16.4210526315789,0.0597263157894736
6.78947368421053,17.7894736842105,0.0292947368421053
6.78947368421053,19.1578947368421,0.0147894736842105
6.78947368421053,20.5263157894737,0.000284210526315776
6.78947368421053,21.8947368421053,0
6.78947368421053,23.2631578947368,0
6.78947368421053,24.6315789473684,0
6.78947368421053,26,0
7.36842105263158,0,0.391968421052632
7.36842105263158,1.36842105263158,0.384578947368421
7.36842105263158,2.73684210526316,0.377189473684211
7.36842105263158,4.10526315789474,0.3698
7.36842105263158,5.47368421052632,0.36241052631579
7.36842105263158,6.84210526315789,0.355021052631579
7.36842105263158,8.21052631578947,0.328221052631579
7.36842105263158,9.57894736842105,0.280326315789474
7.36842105263158,10.9473684210526,0.232431578947368
7.36842105263158,12.3157894736842,0.184536842105263
7.36842105263158,13.6842105263158,0.136642105263158
7.36842105263158,15.0526315789474,0.0887473684210527
7.36842105263158,16.4210526315789,0.0408526315789474
7.36842105263158,17.7894736842105,0.0104210526315789
7.36842105263158,19.1578947368421,0
7.36842105263158,20.5263157894737,0
7.36842105263158,21.8947368421053,0
7.36842105263158,23.2631578947368,0
7.36842105263158,24.6315789473684,0
7.36842105263158,26,0
7.94736842105263,0,0.429947368421053
7.94736842105263,1.36842105263158,0.422557894736842
7.94736842105263,2.73684210526316,0.415168421052632
7.94736842105263,4.10526315789474,0.393973684210526
7.94736842105263,5.47368421052632,0.367426315789474
7.94736842105263,6.84210526315789,0.340878947368421
7.94736842105263,8.21052631578947,0.309347368421053
7.94736842105263,9.57894736842105,0.261452631578947
7.94736842105263,10.9473684210526,0.213557894736842
7.94736842105263,12.3157894736842,0.165663157894737
7.94736842105263,13.6842105263158,0.117768421052632
7.94736842105263,15.0526315789474,0.0698736842105264
7.94736842105263,16.4210526315789,0.021978947368421
7.94736842105263,17.7894736842105,0
7.94736842105263,19.1578947368421,0
7.94736842105263,20.5263157894737,0
7.94736842105263,21.8947368421053,0
7.94736842105263,23.2631578947368,0
7.94736842105263,24.6315789473684,0
7.94736842105263,26,0
8.52631578947368,0,0.454742105263158
8.52631578947368,1.36842105263158,0.428194736842105
8.52631578947368,2.73684210526316,0.401647368421053
8.52631578947368,4.10526315789474,0.3751
8.52631578947368,5.47368421052632,0.348552631578947
8.52631578947368,6.84210526315789,0.322005263157895
8.52631578947368,8.21052631578947,0.290473684210526
8.52631578947368,9.57894736842105,0.242578947368421
8.52631578947368,10.9473684210526,0.194684210526316
8.52631578947368,12.3157894736842,0.14678947368421
8.52631578947368,13.6842105263158,0.0988947368421053
8.52631578947368,15.0526315789474,0.051
8.52631578947368,16.4210526315789,0.00310526315789461
8.52631578947368,17.7894736842105,0
8.52631578947368,19.1578947368421,0
8.52631578947368,20.5263157894737,0
8.52631578947368,21.8947368421053,0
8.52631578947368,23.2631578947368,0
8.52631578947368,24.6315789473684,0
8.52631578947368,26,0
9.10526315789474,0,0.435868421052632
9.10526315789474,1.36842105263158,0.409321052631579
9.10526315789474,2.73684210526316,0.382773684210526
9.10526315789474,4.10526315789474,0.356226315789474
9.10526315789474,5.47368421052632,0.329678947368421
9.10526315789474,6.84210526315789,0.303131578947368
9.10526315789474,8.21052631578947,0.2716
9.10526315789474,9.57894736842105,0.223705263157895
9.10526315789474,10.9473684210526,0.17581052631579
9.10526315789474,12.3157894736842,0.127915789473684
9.10526315789474,13.6842105263158,0.0800210526315789
9.10526315789474,15.0526315789474,0.0321263157894737
9.10526315789474,16.4210526315789,0
9.10526315789474,17.7894736842105,0
9.10526315789474,19.1578947368421,0
9.10526315789474,20.5263157894737,0
9.10526315789474,21.8947368421053,0
9.10526315789474,23.2631578947368,0
9.10526315789474,24.6315789473684,0
9.10526315789474,26,0
9.68421052631579,0,0.416994736842105
9.68421052631579,1.36842105263158,0.390447368421053
9.68421052631579,2.73684210526316,0.3639
9.68421052631579,4.10526315789474,0.337352631578947
9.68421052631579,5.47368421052632,0.310805263157895
9.68421052631579,6.84210526315789,0.284257894736842
9.68421052631579,8.21052631578947,0.252726315789474
9.68421052631579,9.57894736842105,0.204831578947368
9.68421052631579,10.9473684210526,0.156936842105263
9.68421052631579,12.3157894736842,0.109042105263158
9.68421052631579,13.6842105263158,0.0611473684210526
9.68421052631579,15.0526315789474,0.0132526315789474
9.68421052631579,16.4210526315789,0
9.68421052631579,17.7894736842105,0
9.68421052631579,19.1578947368421,0
9.68421052631579,20.5263157894737,0
9.68421052631579,21.8947368421053,0
9.68421052631579,23.2631578947368,0
9.68421052631579,24.6315789473684,0
9.68421052631579,26,0
10.2631578947368,0,0.398121052631579
10.2631578947368,1.36842105263158,0.371573684210526
10.2631578947368,2.73684210526316,0.345026315789474
10.2631578947368,4.10526315789474,0.318478947368421
10.2631578947368,5.47368421052632,0.291931578947368
10.2631578947368,6.84210526315789,0.265384210526316
10.2631578947368,8.21052631578947,0.233852631578947
10.2631578947368,9.57894736842105,0.185957894736842
10.2631578947368,10.9473684210526,0.138063157894737
10.2631578947368,12.3157894736842,0.0901684210526316
10.2631578947368,13.6842105263158,0.0422736842105264
10.2631578947368,15.0526315789474,0
10.2631578947368,16.4210526315789,0
10.2631578947368,17.7894736842105,0
10.2631578947368,19.1578947368421,0
10.2631578947368,20.5263157894737,0
10.2631578947368,21.8947368421053,0
10.2631578947368,23.2631578947368,0
10.2631578947368,24.6315789473684,0
10.2631578947368,26,0
10.8421052631579,0,0.379247368421053
10.8421052631579,1.36842105263158,0.3527
10.8421052631579,2.73684210526316,0.326152631578947
10.8421052631579,4.10526315789474,0.299605263157895
10.8421052631579,5.47368421052632,0.273057894736842
10.8421052631579,6.84210526315789,0.24651052631579
10.8421052631579,8.21052631578947,0.214978947368421
10.8421052631579,9.57894736842105,0.167084210526316
10.8421052631579,10.9473684210526,0.119189473684211
10.8421052631579,12.3157894736842,0.0712947368421052
10.8421052631579,13.6842105263158,0.0234
10.8421052631579,15.0526315789474,0
10.8421052631579,16.4210526315789,0
10.8421052631579,17.7894736842105,0
10.8421052631579,19.1578947368421,0
10.8421052631579,20.5263157894737,0
10.8421052631579,21.8947368421053,0
10.8421052631579,23.2631578947368,0
10.8421052631579,24.6315789473684,0
10.8421052631579,26,0
11.4210526315789,0,0.360373684210526
11.4210526315789,1.36842105263158,0.333826315789474
11.4210526315789,2.73684210526316,0.307278947368421
11.4210526315789,4.10526315789474,0.280731578947368
11.4210526315789,5.47368421052632,0.254184210526316
11.4210526315789,6.84210526315789,0.227636842105263
11.4210526315789,8.21052631578947,0.196105263157895
11.4210526315789,9.57894736842105,0.148210526315789
11.4210526315789,10.9473684210526,0.100315789473684
11.4210526315789,12.3157894736842,0.052421052631579
11.4210526315789,13.6842105263158,0.00452631578947371
11.4210526315789,15.0526315789474,0
11.4210526315789,16.4210526315789,0
11.4210526315789,17.7894736842105,0
11.4210526315789,19.1578947368421,0
11.4210526315789,20.5263157894737,0
11.4210526315789,21.8947368421053,0
11.4210526315789,23.2631578947368,0
11.4210526315789,24.6315789473684,0
11.4210526315789,26,0
12,0,0.3415
12,1.36842105263158,0.314952631578947
12,2.73684210526316,0.288405263157895
12,4.10526315789474,0.261857894736842
12,5.47368421052632,0.23531052631579
12,6.84210526315789,0.208763157894737
12,8.21052631578947,0.177231578947368
12,9.57894736842105,0.129336842105263
12,10.9473684210526,0.0814421052631579
12,12.3157894736842,0.0335473684210527
12,13.6842105263158,0
12,15.0526315789474,0
12,16.4210526315789,0
12,17.7894736842105,0
12,19.1578947368421,0
12,20.5263157894737,0
12,21.8947368421053,0
12,23.2631578947368,0
12,24.6315789473684,0
12,26,0


==> figures/csvFiles/damageEquivalentLoads.csv <==
x,y08,y16
1,-1.83318697870228,-16.4949309569659
2,3.17137729488557,-7.23317338104908
3,5.88534014473701,-18.435458899835
4,3.77698367157858,-7.54240734937598
5,6.6465660140732,-19.6382208886531


==> figures/csvFiles/powerCoefficientData.csv <==
lambda,theta,Cp
2,-5,0.00252
2.526,-5,0.00674
3.053,-5,0.014407
3.579,-5,0.027579
4.105,-5,0.04773
4.632,-5,0.075486
5.158,-5,0.109221
5.684,-5,0.144866
6.211,-5,0.183492
6.737,-5,0.232862
7.263,-5,0.293222
7.789,-5,0.349606
8.316,-5,0.355855
8.842,-5,0.342664
9.368,-5,0.313566
9.895,-5,0.276921
10.42,-5,0.234109
10.95,-5,0.185333
11.47,-5,0.131766
12,-5,0.079087
2,-3.158,0.00602
2.526,-3.158,0.012575
3.053,-3.158,0.024299
3.579,-3.158,0.043681
4.105,-3.158,0.072131
4.632,-3.158,0.108785
5.158,-3.158,0.149206
5.684,-3.158,0.195943
6.211,-3.158,0.256032
6.737,-3.158,0.324166
7.263,-3.158,0.400185
7.789,-3.158,0.417558
8.316,-3.158,0.411618
8.842,-3.158,0.392073
9.368,-3.158,0.368219
9.895,-3.158,0.340436
10.42,-3.158,0.308406
10.95,-3.158,0.271958
11.47,-3.158,0.231584
12,-3.158,0.187429
2,-1.316,0.009406
2.526,-1.316,0.018487
3.053,-1.316,0.03472
3.579,-1.316,0.060795
4.105,-1.316,0.097301
4.632,-1.316,0.139993
5.158,-1.316,0.191242
5.684,-1.316,0.253407
6.211,-1.316,0.324704
6.737,-1.316,0.410504
7.263,-1.316,0.448542
7.789,-1.316,0.459425
8.316,-1.316,0.44939
8.842,-1.316,0.433028
9.368,-1.316,0.41446
9.895,-1.316,0.393249
10.42,-1.316,0.369132
10.95,-1.316,0.342533
11.47,-1.316,0.313386
12,-1.316,0.280904
2,0.5263,0.012713
2.526,0.5263,0.024614
3.053,0.5263,0.045862
3.579,0.5263,0.078957
4.105,0.5263,0.121414
4.632,0.5263,0.172968
5.158,0.5263,0.232358
5.684,0.5263,0.302373
6.211,0.5263,0.388244
6.737,0.5263,0.436733
7.263,0.5263,0.463251
7.789,0.5263,0.475243
8.316,0.5263,0.475753
8.842,0.5263,0.467156
9.368,0.5263,0.452603
9.895,0.5263,0.435498
10.42,0.5263,0.417122
10.95,0.5263,0.397389
11.47,0.5263,0.375475
12,0.5263,0.351206
2,2.368,0.016008
2.526,2.368,0.031117
3.053,2.368,0.057856
3.579,2.368,0.097154
4.105,2.368,0.146182
4.632,2.368,0.201234
5.158,2.368,0.266219
5.684,2.368,0.348577
6.211,2.368,0.399083
6.737,2.368,0.43065
7.263,2.368,0.450607
7.789,2.368,0.463898
8.316,2.368,0.471423
8.842,2.368,0.473996
9.368,2.368,0.471237
9.895,2.368,0.46353
10.42,2.368,0.452144
10.95,2.368,0.437463
11.47,2.368,0.42015
12,2.368,0.401048
2,4.211,0.019373
2.526,4.211,0.038141
3.053,4.211,0.070625
3.579,4.211,0.115336
4.105,4.211,0.166094
4.632,4.211,0.223675
5.158,4.211,0.299789
5.684,4.211,0.350872
6.211,4.211,0.382095
6.737,4.211,0.403703
7.263,4.211,0.418794
7.789,4.211,0.430124
8.316,4.211,0.437905
8.842,4.211,0.442359
9.368,4.211,0.443942
9.895,4.211,0.442951
10.42,4.211,0.438838
10.95,4.211,0.431572
11.47,4.211,0.421434
12,4.211,0.408298
2,6.053,0.022898
2.526,6.053,0.045785
3.053,6.053,0.083604
3.579,6.053,0.130663
4.105,6.053,0.180371
4.632,6.053,0.247377
5.158,6.053,0.300017
5.684,6.053,0.329969
6.211,6.053,0.349732
6.737,6.053,0.363179
7.263,6.053,0.372579
7.789,6.053,0.378563
8.316,6.053,0.381335
8.842,6.053,0.381328
9.368,6.053,0.378946
9.895,6.053,0.373746
10.42,6.053,0.365779
10.95,6.053,0.355409
11.47,6.053,0.342504
12,6.053,0.327213
2,7.895,0.026687
2.526,7.895,0.054077
3.053,7.895,0.096162
3.579,7.895,0.1401
4.105,7.895,0.195587
4.632,7.895,0.250226
5.158,7.895,0.279163
5.684,7.895,0.296217
6.211,7.895,0.307266
6.737,7.895,0.312481
7.263,7.895,0.313679
7.789,7.895,0.311076
8.316,7.895,0.305023
8.842,7.895,0.29593
9.368,7.895,0.283389
9.895,7.895,0.267487
10.42,7.895,0.24853
10.95,7.895,0.226469
11.47,7.895,0.201512
12,7.895,0.173017
2,9.737,0.030835
2.526,9.737,0.062812
3.053,9.737,0.104349
3.579,9.737,0.148662
4.105,9.737,0.202416
4.632,9.737,0.233145
5.158,9.737,0.248779
5.684,9.737,0.255619
6.211,9.737,0.256653
6.737,9.737,0.252347
7.263,9.737,0.24295
7.789,9.737,0.229033
8.316,9.737,0.210992
8.842,9.737,0.18825
9.368,9.737,0.161788
9.895,9.737,0.130918
10.42,9.737,0.095929
10.95,9.737,0.05678
11.47,9.737,0.012944
12,9.737,0
2,11.58,0.035411
2.526,11.58,0.071283
3.053,11.58,0.109409
3.579,11.58,0.155986
4.105,11.58,0.192366
4.632,11.58,0.207306
5.158,11.58,0.212794
5.684,11.58,0.20944
6.211,11.58,0.199416
6.737,11.58,0.183167
7.263,11.58,0.161193
7.789,11.58,0.133845
8.316,11.58,0.100729
8.842,11.58,0.06274
9.368,11.58,0.019116
9.895,11.58,0
10.42,11.58,0
10.95,11.58,0
11.47,11.58,0
12,11.58,0
2,13.42,0.040443
2.526,13.42,0.076931
3.053,13.42,0.113823
3.579,13.42,0.154662
4.105,13.42,0.172894
4.632,13.42,0.17695
5.158,13.42,0.170917
5.684,13.42,0.157196
6.211,13.42,0.135028
6.737,13.42,0.105882
7.263,13.42,0.069846
7.789,13.42,0.027414
8.316,13.42,0
8.842,13.42,0
9.368,13.42,0
9.895,13.42,0
10.42,13.42,0
10.95,13.42,0
11.47,13.42,0
12,13.42,0
2,15.26,0.045842
2.526,15.26,0.079966
3.053,15.26,0.116838
3.579,15.26,0.143362
4.105,15.26,0.148797
4.632,15.26,0.142959
5.158,15.26,0.125941
5.684,15.26,0.099661
6.211,15.26,0.064726
6.737,15.26,0.021886
7.263,15.26,0
7.789,15.26,0
8.316,15.26,0
8.842,15.26,0
9.368,15.26,0
9.895,15.26,0
10.42,15.26,0
10.95,15.26,0
11.47,15.26,0
12,15.26,0
2,17.11,0.050903
2.526,17.11,0.082065
3.053,17.11,0.114739
3.579,17.11,0.126489
4.105,17.11,0.121789
4.632,17.11,0.104579
5.158,17.11,0.076559
5.684,17.11,0.038061
6.211,17.11,0
6.737,17.11,0
7.263,17.11,0
7.789,17.11,0
8.316,17.11,0
8.842,17.11,0
9.368,17.11,0
9.895,17.11,0
10.42,17.11,0
10.95,17.11,0
11.47,17.11,0
12,17.11,0
2,18.95,0.054244
2.526,18.95,0.083479
3.053,18.95,0.106454
3.579,18.95,0.106514
4.105,18.95,0.091905
4.632,18.95,0.063989
5.158,18.95,0.024267
5.684,18.95,0
6.211,18.95,0
6.737,18.95,0
7.263,18.95,0
7.789,18.95,0
8.316,18.95,0
8.842,18.95,0
9.368,18.95,0
9.895,18.95,0
10.42,18.95,0
10.95,18.95,0
11.47,18.95,0
12,18.95,0
2,20.79,0.05593
2.526,20.79,0.083069
3.053,20.79,0.09397
3.579,20.79,0.084168
4.105,20.79,0.059365
4.632,20.79,0.021025
5.158,20.79,0
5.684,20.79,0
6.211,20.79,0
6.737,20.79,0
7.263,20.79,0
7.789,20.79,0
8.316,20.79,0
8.842,20.79,0
9.368,20.79,0
9.895,20.79,0
10.42,20.79,0
10.95,20.79,0
11.47,20.79,0
12,20.79,0
2,22.63,0.056802
2.526,22.63,0.079263
3.053,22.63,0.079031
3.579,22.63,0.060258
4.105,22.63,0.025496
4.632,22.63,0
5.158,22.63,0
5.684,22.63,0
6.211,22.63,0
6.737,22.63,0
7.263,22.63,0
7.789,22.63,0
8.316,22.63,0
8.842,22.63,0
9.368,22.63,0
9.895,22.63,0
10.42,22.63,0
10.95,22.63,0
11.47,22.63,0
12,22.63,0
2,24.47,0.05719
2.526,24.47,0.072036
3.053,24.47,0.06218
3.579,24.47,0.034236
4.105,24.47,0
4.632,24.47,0
5.158,24.47,0
5.684,24.47,0
6.211,24.47,0
6.737,24.47,0
7.263,24.47,0
7.789,24.47,0
8.316,24.47,0
8.842,24.47,0
9.368,24.47,0
9.895,24.47,0
10.42,24.47,0
10.95,24.47,0
11.47,24.47,0
12,24.47,0
2,26.32,0.0568
2.526,26.32,0.062375
3.053,26.32,0.044131
3.579,26.32,0.007674
4.105,26.32,0
4.632,26.32,0
5.158,26.32,0
5.684,26.32,0
6.211,26.32,0
6.737,26.32,0
7.263,26.32,0
7.789,26.32,0
8.316,26.32,0
8.842,26.32,0
9.368,26.32,0
9.895,26.32,0
10.42,26.32,0
10.95,26.32,0
11.47,26.32,0
12,26.32,0
2,28.16,0.054794
2.526,28.16,0.051172
3.053,28.16,0.024971
3.579,28.16,0
4.105,28.16,0
4.632,28.16,0
5.158,28.16,0
5.684,28.16,0
6.211,28.16,0
6.737,28.16,0
7.263,28.16,0
7.789,28.16,0
8.316,28.16,0
8.842,28.16,0
9.368,28.16,0
9.895,28.16,0
10.42,28.16,0
10.95,28.16,0
11.47,28.16,0
12,28.16,0
2,30,0.050848
2.526,30,0.038776
3.053,30,0.005186
3.579,30,0
4.105,30,0
4.632,30,0
5.158,30,0
5.684,30,0
6.211,30,0
6.737,30,0
7.263,30,0
7.789,30,0
8.316,30,0
8.842,30,0
9.368,30,0
9.895,30,0
10.42,30,0
10.95,30,0
11.47,30,0
12,30,0


==> figures/csvFiles/powerMax.csv <==
time,windSpeed,outputRef,outputMPC,outputBLC,rotorSpeedMPC,rotorSpeedBLC,pitchAngleMPC,pitchAngleBLC,generatorTorqueMPC,generatorTorqueBLC
120,8.908,2.48563284395778,1.79403311444424,1.76937597747073,9.54511291203517,10.098706044093,0.526300000000001,1.08610998387542,19.7544618828415,18.4149360415889
120.4,8.90399999999929,2.48551379238654,1.7947877681464,1.77444509475157,9.54912803011667,10.1083408375879,0.526300000000001,1.08610998387542,19.7544618828415,18.4500907915187
120.8,8.15899999999998,2.4853986190776,1.79182951584874,1.76959676635317,9.53338871517535,10.0991260771657,0.526300000000001,1.08610998387542,19.7544618828415,18.4164679295342
121.2,7.24100000000066,2.48528732052372,1.79573371973655,1.77248932567875,9.55416094431688,10.1046257140731,0.526300000000001,1.08610998387542,19.7544618828415,18.4365313417179
121.6,10.1089999999974,2.48517989282022,1.7959369241423,1.77589479888998,9.55524208879603,10.1110928931734,0.526300000000001,1.08610998387542,19.7544618828415,18.4601384518064
122,9.021,2.48507633166834,1.79121840353876,1.77208609345127,9.53013730584863,10.103859405791,0.526300000000001,1.08610998387542,19.7544618828415,18.4337350914972
122.4,8.09799999999925,2.48497663237864,1.79589237604251,1.78230094238541,9.55500507163115,10.123236139286,0.526300000000001,1.08610998387542,19.7544618828415,18.5045056862077
122.8,8.21800000000019,2.48488078987441,1.79422390573292,1.77804260408646,9.5461280128036,10.1151674417494,0.526300000000001,1.08610998387542,19.7544618828415,18.4750195110516
123.2,6.73600000000039,2.484788798695,1.85379429362092,1.76836108472217,9.50915708196147,10.0967748427586,0.526300000000001,1.08610998387542,20.489687670778,18.4078936445721
123.6,9.11699999999847,2.48470065299927,1.86168327489796,1.77950539754222,9.54962411891275,10.1179405933221,0.526300000000001,1.08610998387542,20.489687670778,18.4851510393351
124,7.761,2.4846163465689,1.85518031008928,1.77654177773001,9.51626674259706,10.1123206064583,0.526300000000001,1.08610998387542,20.489687670778,18.464621673037
124.4,8.58299999999918,2.48453587281177,1.84801656910768,1.77198854061733,9.47951987239523,10.1036739975294,0.526300000000001,1.08610998387542,20.489687670778,18.4330585707178
124.8,7.59600000000003,2.4844592247653,1.85271283224079,1.77092927134933,9.50360965624272,10.1016603192192,0.526300000000001,1.08610998387542,20.489687670778,18.4257118270718
125.2,5.85900000000101,2.48438639509979,1.84257435213298,1.76145304611724,9.45160367033085,10.0836101234613,0.526300000000001,1.08610998387542,20.489687670778,18.3599225306469
125.6,9.50099999999829,2.48431737612172,1.83827711397335,1.7527230900346,9.42956071075378,10.0669240313719,0.526300000000001,1.08610998387542,20.489687670778,18.2992097740114
126,8.405,2.48425215977703,1.59919633828483,1.75905383844386,9.44088742446687,10.079029877032,0.526300000000001,1.08610998387542,17.8034753123844,18.3432471792715
126.4,8.18699999999978,2.48419073765445,1.59458124357582,1.76087118632927,9.41364212096165,10.0824996967747,0.526300000000001,1.08610998387542,17.8034753123844,18.3558790928019
126.8,8.8159999999994,2.48413310098866,1.61067905104005,1.7588461357488,9.5086758478482,10.078633162991,0.526300000000001,1.08610998387542,17.8034753123844,18.3418032148049
127.2,7.0029999999999,2.48407924066359,1.61043851412075,1.76806513685935,9.50725583335581,10.0962115555296,0.526300000000001,1.08610998387542,17.8034753123844,18.4058397922619
127.6,9.29299999999796,2.4840291472156,1.61112322865023,1.76263249186281,9.51129805921387,10.0858602388025,0.526300000000001,1.08610998387542,17.8034753123844,18.3681173244039
128,7.844,2.48398281083662,1.62075907333228,1.76494369894958,9.56818346015245,10.0902665894824,0.526300000000001,1.08610998387542,17.8034753123844,18.3841703023838
128.4,8.37400000000058,2.48394022137733,1.61615848886096,1.76537444001314,9.54102381812437,10.0910873783904,0.526300000000001,1.08610998387542,17.8034753123844,18.3871613307494
128.8,7.96299999999918,2.48390136835023,1.62067911854335,1.76026498957859,9.56771144546405,10.0813425649895,0.526300000000001,1.08610998387542,17.8034753123844,18.3516660597339
129.2,7.80099999999789,2.48386624093275,1.8648028222234,1.76898961583351,9.57857576522127,10.0979709381044,0.526300000000001,1.08610998387542,20.4619866971714,18.4122552155475
129.6,8.12899999999936,2.48383482797026,1.86186917730223,1.76184971900223,9.56350707280469,10.0843669975491,0.526300000000001,1.08610998387542,20.4619866971714,18.3626788195094
130,8.129,2.4838071179791,1.86281259507156,1.75877920637051,9.56835294630622,10.0785053206148,0.526300000000001,1.08610998387542,20.4619866971714,18.3413379047183
130.4,9.05099999999853,2.48378309914952,1.85210117577011,1.75972683583917,9.51333364876476,10.0803150937078,0.526300000000001,1.08610998387542,20.4619866971714,18.3479255164775
130.8,8.62099999999731,2.4837627593486,1.85590632952345,1.76293914248034,9.53287885380753,10.0864450943043,0.526300000000001,1.08610998387542,20.4619866971714,18.370247634698
131.2,8.70499999999702,2.48374608612316,1.85321526815045,1.75834445494404,9.51905619387644,10.0776748192401,0.526300000000001,1.08610998387542,20.4619866971714,18.3383152583523
131.6,8.21400000000003,2.48373306670258,1.84577007168662,1.75472482879141,9.48081387808524,10.070754962706,0.526300000000001,1.08610998387542,20.4619866971714,18.3131398194986
132,7.877,2.4837236880016,1.7646594963697,1.76298870719552,9.5108571309491,10.0865396196117,0.526300000000001,1.08610998387542,19.5010088188173,18.3705919505447
132.4,8.13799999999997,2.48371793662306,1.75838317069285,1.76049887766125,9.47703007426043,10.0817890510721,0.526300000000001,1.08610998387542,19.5010088188173,18.3532916259477
132.8,8.353000000001,2.48371579886062,1.75986223212691,1.75717586436659,9.48500166425621,10.0754417934182,0.526300000000001,1.08610998387542,19.5010088188173,18.3301892976792
133.2,8.04199999999794,2.48371726070141,1.76446033736889,1.76332452994724,9.50978373814616,10.0871800234939,0.526300000000001,1.08610998387542,19.5010088188173,18.3729247569026
133.6,8.30999999999967,2.48372230782863,1.75979894526816,1.76036810536882,9.48466057166977,10.0815394151443,0.526300000000001,1.08610998387542,19.5010088188173,18.3523827427652
134,8.668,2.48373092562412,1.76013207653299,1.75501016925944,9.48645602505449,10.0713008105299,0.526300000000001,1.08610998387542,19.5010088188173,18.3151250645886
134.4,7.61300000000147,2.48374309917087,1.7631793417071,1.76673275147836,9.50287964885881,10.0936748041215,0.526300000000001,1.08610998387542,19.5010088188173,18.3965917344116
134.8,7.66900000000129,2.4837588132555,1.76282751090595,1.76842859355796,9.5009834119412,10.0969033257265,0.526300000000001,1.08610998387542,19.5010088188173,18.4083621339447
135.2,8.18999999999781,2.48377805237061,1.77876589697376,1.75753421319576,9.48816113758792,10.0761266570175,0.526300000000001,1.08610998387542,19.7039166503249,18.3326813186416
135.6,7.54799999999955,2.48380080071722,1.78303133794723,1.76676216795882,9.51091353651122,10.0937308244297,0.526300000000001,1.08610998387542,19.7039166503249,18.3967959386521
136,7.053,2.48382704220705,1.78284202085768,1.76948108894274,9.50990369533159,10.0989060145632,0.526300000000001,1.08610998387542,19.7039166503249,18.4156653389588
136.4,8.15300000000016,2.48385676046476,1.77596541054071,1.75862455594729,9.47322299053571,10.0782099091169,0.526300000000001,1.08610998387542,19.7039166503249,18.3402627130058
136.8,7.18000000000061,2.48388993883019,1.78145431742644,1.7648722389117,9.50250151059821,10.0901304075058,0.526300000000001,1.08610998387542,19.7039166503249,18.3836740665842
137.2,7.13000000000126,2.48392656036053,1.78087127439826,1.76992998775535,9.49939148571472,10.0997599379052,0.526300000000001,1.08610998387542,19.7039166503249,18.418779781516
137.6,7.80600000000091,2.48396660783243,1.77491375663859,1.75667395120571,9.46761333627977,10.0744823981932,0.526300000000001,1.08610998387542,19.7039166503249,18.3266986202138
138,8.414,2.48401006374404,1.82219922926966,1.77219430750739,9.52129959182284,10.1040650687396,0.526300000000001,1.08610998387542,20.114787411511,18.4344855324415
138.4,8.49799999999879,2.48405691031708,1.81651661001037,1.77084596092243,9.49160694374963,10.1015019114566,0.526300000000001,1.08610998387542,20.114787411511,18.4251339511965
138.8,7.17500000000047,2.48410712949876,1.81166344547539,1.76216487198718,9.4662483370925,10.0849682461211,0.526300000000001,1.08610998387542,20.114787411511,18.3648685183868
139.2,6.83800000000565,2.48416070296374,1.81411285923419,1.76440308798778,9.47904693883002,10.0892362514648,0.526300000000001,1.08610998387542,20.114787411511,18.3804160026699
139.6,8.63499999999955,2.48421761211603,1.80843159555348,1.75975794659901,9.44936137388451,10.0803744977031,0.526300000000001,1.08610998387542,20.114787411511,18.3481417683074
140,7.15,2.48427783809075,1.80881575136669,1.7601260144611,9.45136865307154,10.0810772464818,0.526300000000001,1.08610998387542,20.114787411511,18.3507001223995
140.4,7.92799999999943,2.48434136175601,1.80716796158477,1.75691373526829,9.44275867238116,10.0749407625946,0.526300000000001,1.08610998387542,20.114787411511,18.3283662984147
140.8,8.4109999999978,2.48440816371459,1.80031322496471,1.74714777006094,9.40694151258094,10.0562385747504,0.526300000000001,1.08610998387542,20.114787411511,18.2603832890029
141.2,7.30699999999961,2.48447822430567,1.58248838248981,1.75555892567878,9.4699475214104,10.0723503989481,0.5263,1.08610998387542,17.5634074716516,18.3189427134098
141.6,9.50999999999862,2.48455152360652,1.58042176745142,1.75531058982364,9.45758045687009,10.0718754421949,0.5263,1.08610998387542,17.5634074716516,18.3172151125879
142,7.888,2.48462804143405,1.57962850133373,1.75065707986184,9.45283338347092,10.0629670372698,0.5263,1.08610998387542,17.5634074716516,18.2848269031576
142.4,8.81799999999922,2.48470775734645,1.59390928715976,1.75751415610946,9.53829264739561,10.0760883270836,0.5263,1.08610998387542,17.5634074716516,18.3325418426006
142.8,8.14299999999993,2.48479065064474,1.58516282881234,1.74594012310844,9.48595197781169,10.0539210480056,0.5263,1.08610998387542,17.5634074716516,18.2519678064169
143.2,8.73199999999684,2.48487670037422,1.59295598538917,1.75188443360604,9.53258788656486,10.0653181421254,0.5263,1.08610998387542,17.5634074716516,18.2933720106157
143.6,8.15399999999922,2.48496588532597,1.59940459368279,1.74874313221865,9.57117773202751,10.0592985070652,0.5263,1.08610998387542,17.5634074716516,18.271497591324
144,7.452,2.4850581840383,1.74937078219439,1.74608731965582,9.54437774506154,10.0542035817266,0.526300000000001,1.08610998387542,19.2641596294854,18.252993648735
144.4,8.0349999999998,2.48515357479813,1.76167105308417,1.75595483705408,9.61148669242334,10.0731075098425,0.526300000000001,1.08610998387542,19.2641596294854,18.3216967860578
144.8,8.47399999999735,2.48525203564235,1.75054228445994,1.74486801400812,9.55076933469217,10.051862728603,0.526300000000001,1.08610998387542,19.2641596294854,18.2444951927684
145.2,7.21000000000204,2.48535354435919,1.75419048530649,1.75275023806718,9.5706735238576,10.0669760068327,0.526300000000001,1.08610998387542,19.2641596294854,18.2993987318921
145.6,8.33099999999977,2.48545807848949,1.75778564088676,1.75279663187204,9.59028830378853,10.0670648274738,0.526300000000001,1.08610998387542,19.2641596294854,18.299721643459
146,7.384,2.48556561532803,1.74786879458415,1.74266009045764,9.53618306314134,10.0476211256018,0.526300000000001,1.08610998387542,19.2641596294854,18.2291011150102
146.4,8.43399999999922,2.48567613192475,1.75707640905671,1.75432453152492,9.58641881164676,10.069989106202,0.526300000000001,1.08610998387542,19.2641596294854,18.310354585621
146.8,7.96800000000062,2.485789605086,1.75425013642246,1.74479117347223,9.57099897389345,10.0517151717198,0.526300000000001,1.08610998387542,19.2641596294854,18.2439595545172
147.2,7.9229999999999,2.48590601137578,1.82135221391972,1.73916110285245,9.51816033412107,10.0408919384563,0.5263,1.08610998387542,20.112068556507,18.2046921619845
147.6,7.39799999999989,2.48602532711688,1.8292810994225,1.74843896614862,9.5595957044517,10.0587152548901,0.5263,1.08610998387542,20.112068556507,18.2693788388576
148,8.089,2.48614752839212,1.82630165777072,1.74748855213762,9.5440255126288,10.0568923570914,0.5263,1.08610998387542,20.112068556507,18.2627576766263
148.4,8.57399999999967,2.48627259104548,1.82215104906507,1.75362946312213,9.52233494732099,10.0686590110178,0.5263,1.08610998387542,20.112068556507,18.3055178562532
148.8,8.22499999999901,2.48640049068325,1.82508511595446,1.74547544685415,9.53766801627429,10.053029029462,0.5263,1.08610998387542,20.112068556507,18.2487291950519
149.2,9.24999999999928,2.48653120267518,1.81679693078949,1.74053028136165,9.49435499055846,10.0435261907407,0.5263,1.08610998387542,20.112068556507,18.2142455050266
149.6,7.90700000000009,2.48666470215562,1.81579790878724,1.74736408299693,9.48913422572119,10.0566535758474,0.5263,1.08610998387542,20.112068556507,18.2618904599806
150,7.452,2.48680096402463,1.70825564949487,1.74620905263595,9.50944438377895,10.0544372278734,0.526300000000001,1.08610998387542,18.88050220146,18.2538420085584
150.4,8.2059999999996,2.48693996294909,1.70549697740413,1.75657817566905,9.49408752614014,10.074299304741,0.526300000000001,1.08610998387542,18.88050220146,18.32603248812
150.8,8.17699999999722,2.48708167336384,1.71268899804037,1.75250743207995,9.53412375857847,10.0665111307629,0.526300000000001,1.08610998387542,18.88050220146,18.2977086998234
151.2,7.33900000000042,2.48722606947279,1.71121126953749,1.7526732312517,9.52589760284086,10.0668285743196,0.526300000000001,1.08610998387542,18.88050220146,18.2988627404314
151.6,7.37900000000062,2.48737312525002,1.70966891366326,1.75666564189548,9.51731168222043,10.0744665136041,0.526300000000001,1.08610998387542,18.88050220146,18.3266408282924
152,8.346,2.4875228144409,1.71720690082003,1.7579075884761,9.55927382626723,10.0768401396158,0.526300000000001,1.08610998387542,18.88050220146,18.335277656032
152.4,9.02699999999813,2.48767511056326,1.71829405634793,1.76927766420257,9.56532575709629,10.0985189997721,0.526300000000001,1.08610998387542,18.88050220146,18.4142538992839
152.8,7.85200000000144,2.48782998690845,1.7193853632934,1.76463785610929,9.57140079785887,10.0896837164859,0.526300000000001,1.08610998387542,18.88050220146,18.3820464086614
153.2,8.08299999999878,2.48798741654252,1.85534512293001,1.76288147247511,9.55912341646973,10.0863351090964,0.526300000000001,1.08610998387542,20.3996378333007,18.3698470090127
153.6,8.29399999999955,2.48814737230739,1.85616677149018,1.77156540919853,9.56335672050279,10.1028697180152,0.526300000000001,1.08610998387542,20.3996378333007,18.4301240458454
154,8.363,2.48830982682197,1.85437322322877,1.76646604585149,9.55411598735165,10.0931668655103,0.526300000000001,1.08610998387542,20.3996378333007,18.3947402572591
154.4,7.56100000000067,2.48847475248337,1.85095951554092,1.7725252715457,9.53652785633897,10.1046940204696,0.526300000000001,1.08610998387542,20.3996378333007,18.4367806012774
154.8,8.38799999999978,2.48864212146805,1.85628642946174,1.77810275170762,9.56397322322446,10.1152814990837,0.526300000000001,1.08610998387542,20.3996378333007,18.4754361573145
155.2,8.00999999999906,2.48881190573311,1.85053474591926,1.77024168763692,9.53433935502625,10.1003527879453,0.526300000000001,1.08610998387542,20.3996378333007,18.4209421883227
155.6,8.29299999999979,2.48898407701743,1.84817765427391,1.77745976349144,9.52219512931681,10.1140620736896,0.526300000000001,1.08610998387542,20.3996378333007,18.4709818951117
156,8.656,2.48915860684299,1.78984853846935,1.77771293955376,9.52471340547697,10.1145422564942,0.526300000000001,1.08610998387542,19.750595002243,18.4727358211549
156.4,8.15499999999988,2.48933546651611,1.78787434948783,1.77941153935923,9.51420772086,10.1177627034024,0.526300000000001,1.08610998387542,19.750595002243,18.484501046761
156.8,7.97600000000188,2.48951462712875,1.78981850614746,1.77616908415153,9.52455358789869,10.1116134159344,0.526300000000001,1.08610998387542,19.750595002243,18.4620391700913
157.2,7.23500000000062,2.48969605955984,1.78878127389625,1.77302796583057,9.51903393653414,10.105649172214,0.526300000000001,1.08610998387542,19.750595002243,18.4402662596082
157.6,9.0959999999982,2.48987973447665,1.78187143303414,1.76589611221949,9.48226308555176,10.09208126034,0.526300000000001,1.08610998387542,19.750595002243,18.3907834513419
158,7.809,2.49006562233614,1.78384851732368,1.76553403004478,9.49278417760596,10.0913914476749,0.526300000000001,1.08610998387542,19.750595002243,18.3882694482426
158.4,8.20699999999841,2.49025369338639,1.78113959979068,1.7604061748716,9.47836862087793,10.0816120886617,0.526300000000001,1.08610998387542,19.750595002243,18.3526473327167
158.8,8.45999999999797,2.49044391766804,1.77958649021276,1.75828993324125,9.47010371840209,10.0775706573073,0.526300000000001,1.08610998387542,19.750595002243,18.3379361739855
159.2,7.72700000000405,2.49063626501577,1.60172899973959,1.75399216135528,9.51010791664278,10.0693531206096,0.526300000000001,1.08610998387542,17.7018808213339,18.3080418216543
159.6,7.3620000000013,2.49083070505979,1.59669198845441,1.75514503278948,9.48020115906573,10.0715587798593,0.526300000000001,1.08610998387542,17.7018808213339,18.3160633348538
160,8.709,2.49102720722744,1.60233587737384,1.76202763419229,9.51371119272434,10.0847064327957,0.526300000000001,1.08610998387542,17.7018808213339,18.3639149992943
160.4,8.50699999999925,2.4912257407447,1.61006462800815,1.75574307766458,9.55959988713211,10.0727025714003,0.526300000000001,1.08610998387542,17.7018808213339,18.32022375299
160.8,7.9660000000004,2.4914262746379,1.60965174231145,1.76436876728897,9.55714841904142,10.0891708333288,0.526300000000001,1.08610998387542,17.7018808213339,18.3801776479269
161.2,7.73500000000036,2.49162877773529,1.61909944727182,1.76853079927444,9.61324323517592,10.0970978376531,0.526300000000001,1.08610998387542,17.7018808213339,18.4090713970443
161.6,9.12599999999834,2.49183321866884,1.62225194152346,1.77120657387687,9.63196085878424,10.1021875508421,0.526300000000001,1.08610998387542,17.7018808213339,18.4276352478082
162,8.749,2.49203956587591,1.99915763604392,1.78064017892088,9.64457727612998,10.12009085576,0.526300000000002,1.08610998387542,21.786108487728,18.4930087944155
162.4,8.48599999999867,2.49224778760109,2.00087992395511,1.76858732038205,9.65288614510147,10.0972054020929,0.526300000000002,1.08610998387542,21.786108487728,18.4094636230147
162.8,8.78299999999861,2.49245785189798,1.97695352111091,1.76861335887934,9.53745750805445,10.0972549547805,0.526300000000002,1.08610998387542,21.786108487728,18.4096443147215
163.2,6.9870000000017,2.49266972663113,1.98823568605148,1.77479383640249,9.59188628828145,10.1090030105239,0.526300000000002,1.08610998387542,21.786108487728,18.4525081122528
163.6,9.70899999999878,2.49288337947792,1.98280411528896,1.77762512504292,9.56568264980618,10.1143757095064,0.526300000000002,1.08610998387542,21.786108487728,18.4721274786119
164,7.887,2.49309877793055,1.96984073173671,1.78498938908637,9.50314313207353,10.1283235906425,0.526300000000002,1.08610998387542,21.786108487728,18.5231093079291
164.4,6.41000000000036,2.49331588929802,1.97599059147253,1.78336938742284,9.53281202680706,10.1252586112016,0.526300000000002,1.08610998387542,21.786108487728,18.5119002744621
164.8,7.48500000000077,2.49353468070824,1.96568524072207,1.781142277669,9.48309571135573,10.121041975753,0.526300000000002,1.08610998387542,21.786108487728,18.4964850274228
165.2,7.69200000000179,2.4937551191101,1.72474247312332,1.77739819058833,9.48892339685365,10.1139452854191,0.526300000000001,1.08610998387542,19.1039484126937,18.4705553243511
165.6,8.04600000000071,2.49397717127564,1.72573204819852,1.77956831821115,9.49436768910621,10.1180598437025,0.526300000000001,1.08610998387542,19.1039484126937,18.4855867750986
166,8.036,2.49420080380226,1.7201482931671,1.78255644304046,9.46364784276066,10.1237198529354,0.526300000000001,1.08610998387542,19.1039484126937,18.5062741119761
166.4,7.12900000000173,2.49442598311495,1.72984764520429,1.78199698858526,9.5170102489832,10.122660633965,0.526300000000001,1.08610998387542,19.1039484126937,18.5024017861052
166.8,7.5009999999999,2.4946526754686,1.72660294725407,1.77760447407945,9.49915906785012,10.1143365425659,0.526300000000001,1.08610998387542,19.1039484126937,18.4719844158393
167.2,9.25500000000039,2.49488084695036,1.72457647380514,1.77309404496634,9.48801012728519,10.1057747134314,0.526300000000001,1.08610998387542,19.1039484126937,18.440724424703
167.6,7.93099999999998,2.495110463482,1.73356831332069,1.77945893646558,9.53748004971678,10.1178525361751,0.526300000000001,1.08610998387542,19.1039484126937,18.4848292856023
168,7.125,2.49534149082238,1.6677779322787,1.77414707154481,9.49399319626932,10.1077748975033,0.526300000000002,1.08610998387542,18.463121424781,18.4480249028016
168.4,8.49299999999908,2.49557389456993,1.66927871648103,1.76990540654487,9.50253656090455,10.0997131817292,0.526300000000002,1.08610998387542,18.463121424781,18.4186092448456
168.8,8.39899999999682,2.49580764016518,1.67703411155931,1.76769268751204,9.54668492543349,10.0955025711906,0.526300000000002,1.08610998387542,18.463121424781,18.403254863469
169.2,7.78600000000076,2.49604269289335,1.66821200300432,1.75491765642348,9.49646418742229,10.0711238427098,0.526300000000002,1.08610998387542,18.463121424781,18.3144814219564
169.6,6.64800000000184,2.49627901788697,1.67697846495698,1.76288467243317,9.54636815156707,10.0863412119513,0.526300000000002,1.08610998387542,18.463121424781,18.3698692388006
170,8.723,2.49651658012857,1.67600888016164,1.75613338260204,9.54084869284775,10.0734489095771,0.526300000000002,1.08610998387542,18.463121424781,18.3229387321826
170.4,8.9819999999992,2.49675534445341,1.67223318300495,1.75197507665831,9.51935515799341,10.065491733375,0.526300000000002,1.08610998387542,18.463121424781,18.2940030083934
170.8,8.20999999999975,2.4969952755522,1.67566324669364,1.74501835910374,9.53888113965615,10.0521514237646,0.526300000000002,1.08610998387542,18.463121424781,18.2455431921826
171.2,8.36699999999979,2.49723633797399,1.68147111518955,1.74152854435652,9.53679050417483,10.045445943678,0.526300000000001,1.08610998387542,18.5311762962885,18.2212092332002
171.6,8.35399999999906,2.49747849612897,1.68516426440062,1.75137219470883,9.55773691830498,10.0643370366827,0.526300000000001,1.08610998387542,18.5311762962885,18.2898059331458
172,8.689,2.4977217142914,1.68802327187533,1.74998253160018,9.57395233532278,10.0616744123438,0.526300000000001,1.08610998387542,18.5311762962885,18.2801296990614
172.4,8.42999999999956,2.49796595660256,1.68624812250504,1.74634752860546,9.56388423037284,10.0547029961939,0.526300000000001,1.08610998387542,18.5311762962885,18.2548070266771
172.8,9.4199999999974,2.49821118707372,1.68827258440699,1.74941583681422,9.57536635984158,10.0605882083551,0.526300000000001,1.08610998387542,18.5311762962885,18.2761830640961
173.2,7.32300000000126,2.49845736958923,1.69266479685659,1.74924362160678,9.60027764710858,10.0602580708878,0.526300000000001,1.08610998387542,18.5311762962885,18.2749836205511
173.6,7.54700000000059,2.49870446790953,1.69340067947359,1.75460759123246,9.6044513485124,10.0705306735934,0.526300000000001,1.08610998387542,18.5311762962885,18.3123241126017
174,8.067,2.49895244567433,1.8496395683399,1.75631486195731,9.61599017400843,10.0737958953778,0.526300000000001,1.08610998387542,20.2166371119632,18.3242010424647
174.4,7.77799999999899,2.49920126640575,1.85228286131664,1.7572505454612,9.62973224555925,10.0755845289629,0.526300000000001,1.08610998387542,20.2166371119632,18.3307086571554
174.8,8.92899999999718,2.49945089351152,1.83550970214323,1.74624575264296,9.54253118403384,10.0545076652839,0.526300000000001,1.08610998387542,20.2166371119632,18.2540977678491
175.2,9.49499999999797,2.49970129028823,1.84253463885512,1.74511640986336,9.57905274399117,10.0523396935361,0.526300000000001,1.08610998387542,20.2166371119632,18.2462266511301
175.6,7.46400000000056,2.49995241992462,1.84059048576694,1.75029655358786,9.56894539263866,10.0622762084516,0.526300000000001,1.08610998387542,20.2166371119632,18.2823164603177
176,8.897,2.50020424550488,1.82993958721755,1.74441914052417,9.51357301763741,10.0510006955681,0.526300000000001,1.08610998387542,20.2166371119632,18.2413660845406
176.4,7.25500000000024,2.50045673001204,1.83573182253102,1.74435393047743,9.54368595359165,10.0508754515107,0.526300000000001,1.08610998387542,20.2166371119632,18.2409114813554
176.8,7.57099999999865,2.5007098363313,1.82557123075294,1.73709713167804,9.49086260769635,10.0369183147935,0.526300000000001,1.08610998387542,20.2166371119632,18.1902862143442
177.2,7.45299999999935,2.50096352725352,1.60954038472794,1.73126024998244,9.51179449292869,10.0256638981474,0.526300000000001,1.08610998387542,17.78505605817,18.1495154764577
177.6,8.66599999999894,2.50121776547866,1.61153566075414,1.73437045877305,9.52358584386216,10.0316640077665,0.526300000000001,1.08610998387542,17.78505605817,18.1712460411747
178,6.548,2.50147251361922,1.60779732536534,1.73347257780605,9.50149365015186,10.0299325831784,0.526300000000001,1.08610998387542,17.78505605817,18.1649740155068
178.4,7.84300000000146,2.50172773420383,1.61736390243777,1.73007598158281,9.55802861875356,10.0233773585725,0.526300000000001,1.08610998387542,17.78505605817,18.1412377497262
178.8,7.82299999999983,2.50198338968075,1.61710782611053,1.73569807670663,9.5565153013977,10.0342230189554,0.526300000000001,1.08610998387542,17.78505605817,18.1805179531674
179.2,7.34600000000199,2.50223944242145,1.61570308226365,1.72882528920172,9.54821377947657,10.0209614369812,0.526300000000001,1.08610998387542,17.78505605817,18.1324936858194
179.6,8.37499999999938,2.50249585472421,1.62376423641331,1.72964233729723,9.59585224967273,10.0225398339843,0.526300000000001,1.08610998387542,17.78505605817,18.1382062170684
180,9.404,2.50275258881774,1.72287637150328,1.73914026128585,9.60228406958615,10.0408518293191,0.526300000000001,1.08610998387542,18.8579892612616,18.2045467221088
180.4,6.70000000000127,2.50300960686484,1.72258579555034,1.73032553092132,9.60066457274349,10.0238592655254,0.526300000000001,1.08610998387542,18.8579892612616,18.1429821914354
180.8,7.3170000000019,2.50326687096603,1.72719285017899,1.74318161312793,9.62634154411542,10.0486233366444,0.526300000000001,1.08610998387542,18.8579892612616,18.2327378599386
181.2,7.63699999999952,2.50352434316327,1.72188840752393,1.73397243385008,9.59677774833342,10.0308965520103,0.526300000000001,1.08610998387542,18.8579892612616,18.1684658256655
181.6,8.29800000000076,2.50378198544365,1.72431182653633,1.73320352405207,9.61028443875048,10.0294136382049,0.526300000000001,1.08610998387542,18.8579892612616,18.1630943661641
182,8.59,2.50403975974309,1.7255873255971,1.7382509681375,9.61739330884388,10.039140105557,0.526300000000001,1.08610998387542,18.8579892612616,18.1983403763488
182.4,9.26299999999897,2.50429762795008,1.72146755576867,1.72878179561142,9.59443217196359,10.0208774008732,0.526300000000001,1.08610998387542,18.8579892612616,18.1321895677329
182.8,7.76900000000154,2.50455555190945,1.72459070346435,1.73213681599249,9.61183873221436,10.0273556664073,0.526300000000001,1.08610998387542,18.8579892612616,18.1556412283574
183.2,7.85700000000254,2.50481349342609,1.64843506209034,1.72775132064919,9.6098949735795,10.0188859570152,0.526300000000001,1.08610998387542,18.028891332555,18.1249834822541
183.6,7.79200000000037,2.50507141426872,1.64952228235784,1.73075713827057,9.61623315020781,10.0246926369691,0.526300000000001,1.08610998387542,18.028891332555,18.1459990876996
184,8.486,2.5053292761737,1.65489717830623,1.73914015516271,9.64756722380631,10.0408516250866,0.526300000000001,1.08610998387542,18.028891332555,18.2045459815422
184.4,7.76600000000051,2.50558704084873,1.65108862535772,1.72105203901612,9.62536447243433,10.0059199172817,0.526300000000001,1.08610998387542,18.028891332555,18.078100587841
184.8,8.58699999999928,2.50584466997671,1.65234619776775,1.72629252399195,9.6326957523009,10.0160654059031,0.526300000000001,1.08610998387542,18.028891332555,18.1147797038194
185.2,7.95200000000077,2.50610212521947,1.65662169737098,1.72965605502972,9.65762066629451,10.0225663300512,0.526300000000001,1.08610998387542,18.028891332555,18.1383021192582
185.6,8.49999999999894,2.50635936822155,1.65611936790997,1.72546624106304,9.65469223224606,10.0144671011475,0.526300000000001,1.08610998387542,18.028891332555,18.1089988652755
186,8.078,2.50661636061401,1.80649305129575,1.73216934509247,9.67338837629378,10.0274184364322,0.526300000000001,1.08610998387542,19.6278843230302,18.1558685332734
186.4,7.83599999999934,2.50687306401817,1.80815364756786,1.7264046714676,9.68228051826184,10.0162822969403,0.526300000000001,1.08610998387542,19.6278843230302,18.1155642386118
186.8,8.91399999999754,2.50712944004937,1.79621365427838,1.72464507956662,9.61834437844845,10.0128781973333,0.526300000000001,1.08610998387542,19.6278843230302,18.1032529430077
187.2,8.13299999999967,2.50738545032075,1.8043622385851,1.73343690596913,9.66197832470659,10.0298637832104,0.526300000000001,1.08610998387542,19.6278843230302,18.1647248123671
187.6,7.86599999999945,2.50764105644696,1.80007876343904,1.72802920482707,9.63904122087533,10.019423059897,0.526300000000001,1.08610998387542,19.6278843230302,18.1269268603592
188,7.593,2.5078962200479,1.79321264377292,1.72897436606531,9.60227460163983,10.0212494650376,0.526300000000001,1.08610998387542,19.6278843230302,18.1335360492699
188.4,8.13199999999986,2.50815090275241,1.8018994066035,1.73268136989318,9.64879038011609,10.028406365457,0.526300000000001,1.08610998387542,19.6278843230302,18.1594462423708
188.8,8.44999999999873,2.508405066202,1.79401010418028,1.73084725154063,9.60654483352898,10.0248666151928,0.526300000000001,1.08610998387542,19.6278843230302,18.1466289396454
189.2,7.26400000000067,2.50865867205444,1.77475616388983,1.73449772101627,9.60992025739966,10.0319093649669,0.526300000000001,1.08610998387542,19.4104108631194,18.1721349267226
189.6,8.26799999999996,2.50891168198748,1.77936242314497,1.73906017464352,9.63486215365983,10.0406977013532,0.526300000000001,1.08610998387542,19.4104108631194,18.2039878435854
190,8.063,2.5091640577024,1.77089602781585,1.73669135261309,9.58901845657292,10.0361367257038,0.526300000000001,1.08610998387542,19.4104108631194,18.1874533177845
190.4,9.44999999999886,2.50941576092761,1.77567221347451,1.73657719735957,9.61488046750612,10.0359168242546,0.526300000000001,1.08610998387542,19.4104108631194,18.1866563171787
190.8,7.93499999999911,2.5096667534222,1.77499205982906,1.73852114958451,9.61119758282112,10.0396602162757,0.526300000000001,1.08610998387542,19.4104108631194,18.2002260751197
191.2,7.81900000000257,2.50991699697946,1.76989913603441,1.73679396389088,9.58362050347954,10.0363343813457,0.526300000000001,1.08610998387542,19.4104108631194,18.1881697066216
191.6,7.52600000000145,2.51016645343034,1.77443414593453,1.74149351569258,9.60817659991316,10.0453785927082,0.526300000000001,1.08610998387542,19.4104108631194,18.2209649011902
192,8.715,2.51041508464687,1.64708217273866,1.74427983924474,9.60000443470661,10.0507331462361,0.526300000000001,1.08610998387542,18.0326540901605,18.2403949572866
192.4,8.64199999999903,2.51066285254559,1.64462344522413,1.73701924663706,9.58567376230065,10.0367683063947,0.526300000000001,1.08610998387542,18.0326540901605,18.1897424866318
192.8,7.48499999999959,2.51090971909086,1.65206058193142,1.73341861319965,9.62902105034322,10.0298285017356,0.526300000000001,1.08610998387542,18.0326540901605,18.1645970185771
193.2,7.33800000000406,2.51115564629818,1.65106356632571,1.74133292676568,9.6232099533654,10.0450698105925,0.526300000000001,1.08610998387542,18.0326540901605,18.2198447400004
193.6,8.18800000000053,2.51140059623741,1.65218559605304,1.74205661105197,9.62974969408781,10.0464611685678,0.526300000000001,1.08610998387542,18.0326540901605,18.224892406651
194,8.772,2.51164453103601,1.66151634199202,1.74976664699682,9.68413386743138,10.0612606463245,0.526300000000001,1.08610998387542,18.0326540901605,18.2786262632183
194.4,7.89299999999954,2.51188741288215,1.65910228026278,1.74807165132898,9.6700635291751,10.0580108219622,0.526300000000001,1.08610998387542,18.0326540901605,18.2668200426179
194.8,8.12000000000056,2.51212920402779,1.66298624214143,1.74872537605596,9.6927011679501,10.0592644606803,0.526300000000001,1.08610998387542,18.0326540901605,18.2713739092627
195.2,9.65299999999675,2.51236986679175,1.81062349710311,1.75117873019724,9.68841783820926,10.0639664389395,0.526300000000001,1.08610998387542,19.6422443985723,18.2884589917662
195.6,8.02199999999862,2.51260936356264,1.80722201835025,1.74856284932529,9.67021695465824,10.0589528146399,0.526300000000001,1.08610998387542,19.6422443985723,18.2702417960456
196,8.538,2.51284765680181,1.81069759025274,1.74929307958241,9.68881430130264,10.0603528843075,0.526300000000001,1.08610998387542,19.6422443985723,18.275328089221
196.4,7.90299999999942,2.51308470904617,1.80567494048303,1.74948246542634,9.66193873622696,10.0607159299456,0.526300000000001,1.08610998387542,19.6422443985723,18.2766471081338
196.8,8.18800000000186,2.51332048291095,1.80638041605993,1.74947290468587,9.66571364701022,10.0606976029888,0.526300000000001,1.08610998387542,19.6422443985723,18.2765805214176
197.2,8.0729999999995,2.51355494109249,1.80475718416012,1.74622865659626,9.6570279379609,10.0544748533896,0.526300000000001,1.08610998387542,19.6422443985723,18.2539786271472
197.6,8.06800000000016,2.51378804637081,1.80206793764903,1.75183849785179,9.64263811925421,10.0652301679012,0.526300000000001,1.08610998387542,19.6422443985723,18.2930522317166
198,7.49,2.51401976161227,1.81229008212144,1.76191099009469,9.67143988310138,10.0844838960968,0.526300000000001,1.08610998387542,19.6948372409944,18.363104544382
198.4,7.12200000000158,2.51425004977199,1.80758018360557,1.75269529102984,9.64630510981035,10.0668708090555,0.526300000000001,1.08610998387542,19.6948372409944,18.2990162841719
198.8,8.96400000000057,2.51447887389637,1.80805955492148,1.75960258994075,9.64886331553537,10.080077847173,0.526300000000001,1.08610998387542,19.6948372409944,18.3470618667829
199.2,8.11200000000046,2.51470619712542,1.81013885082073,1.76505971349751,9.65995965462988,10.090487671524,0.526300000000001,1.08610998387542,19.6948372409944,18.3849759212231
199.6,9.42499999999927,2.51493198269504,1.8058105552246,1.76142863943235,9.63686133771736,10.0835635504285,0.526300000000001,1.08610998387542,19.6948372409944,18.35975293359
200,7.808,2.51515619393927,1.80871531363143,1.77079974294659,9.65236282756369,10.1014140297241,0.526300000000001,1.08610998387542,19.6948372409944,18.4248133601272
200.4,8.02200000000073,2.51537879429241,1.80882043505153,1.76768265774496,9.65292381694662,10.0954834774247,0.526300000000001,1.08610998387542,19.6948372409944,18.4031852508659
200.8,8.60599999999946,2.51559974729109,1.80518459238003,1.76403665215456,9.63352083385428,10.0885377501444,0.526300000000001,1.08610998387542,19.6948372409944,18.3778710527649
201.2,7.80500000000015,2.51581901657626,1.75459208477124,1.76356344784925,9.63820416307515,10.0876355832447,0.526300000000001,1.08610998387542,19.133563554194,18.3745843196362
201.6,8.70199999999979,2.51603656589509,1.75217781302145,1.76017391777165,9.62494225209788,10.0811687006522,0.526300000000001,1.08610998387542,19.133563554194,18.3510330740527
202,6.195,2.5162523591028,1.7497167400643,1.76042649987236,9.61142325595794,10.081650888038,0.526300000000001,1.08610998387542,19.133563554194,18.3527885943787
202.4,7.33099999999911,2.51646636016442,1.75145569072178,1.75159163608885,9.62097553971197,10.0647573622957,0.526300000000001,1.08610998387542,19.133563554194,18.2913336710178
202.8,8.87399999999819,2.51667853315645,1.74857772040891,1.74786239234789,9.60516647178589,10.0576094629209,0.526300000000001,1.08610998387542,19.133563554194,18.2653622181574
203.2,7.79700000000123,2.51688884226844,1.74852077016629,1.75033640241236,9.60485363664299,10.0623525701468,0.526300000000001,1.08610998387542,19.133563554194,18.2825939470305
203.6,9.8309999999974,2.5170972518045,1.74905849633519,1.74679025095727,9.60780743692781,10.055552591434,0.526300000000001,1.08610998387542,19.133563554194,18.2578921207684
204,8.035,2.51730372618472,1.60431014217185,1.75304651269679,9.59891107862666,10.067543195754,0.526300000000001,1.08610998387542,17.5663762078485,18.3014608225556
204.4,8.6429999999986,2.51750822994649,1.60648028909895,1.74828544135106,9.61189550528655,10.0584208384699,0.526300000000001,1.08610998387542,17.5663762078485,18.2683093729739
204.8,7.2600000000012,2.51771072774579,1.61389568709471,1.74411739989974,9.65626332675876,10.0504211387329,0.526300000000001,1.08610998387542,17.5663762078485,18.2392624922875
205.2,7.77200000000076,2.51791118435831,1.6127497833999,1.75088520795032,9.64940715388922,10.0634041199616,0.526300000000001,1.08610998387542,17.5663762078485,18.2864153322754
205.6,7.00800000000136,2.51810956468059,1.61738114389393,1.75086073009736,9.67711751760668,10.0633572233645,0.526300000000001,1.08610998387542,17.5663762078485,18.2862448991609
206,7.173,2.51830583373094,1.61782254522412,1.74385462777233,9.67975851077075,10.0499163747023,0.526300000000001,1.08610998387542,17.5663762078485,18.2374304710548
206.4,8.19799999999934,2.51849995665046,1.6216995820252,1.74971278492962,9.70295560372916,10.0611574085854,0.526300000000001,1.08610998387542,17.5663762078485,18.2782511542863
206.8,7.28000000000152,2.51869189870375,1.62241945948257,1.73875144453929,9.70726277571489,10.0401035012697,0.526300000000001,1.08610998387542,17.5663762078485,18.2018333138201
207.2,7.21799999999942,2.51888162527976,1.82696351018387,1.73766857523233,9.67366393495799,10.0380187912449,0.526300000000001,1.08610998387542,19.8497342365269,18.1942753031084
207.6,8.36999999999994,2.51906910189238,1.83339499028876,1.74640726351232,9.70771824244264,10.05481763735,0.526300000000001,1.08610998387542,19.8497342365269,18.255223302347
208,8.764,2.51925429418104,1.82890453186075,1.73833890609193,9.68394153015236,10.0393093957562,0.526300000000001,1.08610998387542,19.8497342365269,18.1989541394025
208.4,7.06400000000003,2.51943716791122,1.82014406713763,1.73366004177469,9.63755538660155,10.0302941278251,0.526300000000001,1.08610998387542,19.8497342365269,18.166283609051
208.8,8.08599999999897,2.51961768897484,1.82831908335537,1.74105391129243,9.68084161487728,10.0445332714904,0.526300000000001,1.08610998387542,19.8497342365269,18.2178984323594
209.2,7.72400000000054,2.51979582339056,1.82046953306259,1.73395223475846,9.63927870946092,10.0308576017976,0.526300000000001,1.08610998387542,19.8497342365269,18.1683247287595
209.6,8.0320000000005,2.5199715373041,1.81493599664714,1.73417937720368,9.60997896080336,10.0312955865732,0.526300000000001,1.08610998387542,19.8497342365269,18.1699113574748
210,7.918,2.52014479698833,1.6585098873293,1.74140225734875,9.64205201208365,10.0452031225119,0.526300000000001,1.08610998387542,18.0785841081603,18.220328348106
210.4,8.59799999999894,2.52031556884339,1.64997593547724,1.72877290954263,9.59243831471903,10.0208602314886,0.526300000000001,1.08610998387542,18.0785841081603,18.1321274337985
210.8,8.18899999999893,2.5204838193967,1.65921188888361,1.73038241710541,9.64613322712549,10.0239691124578,0.526300000000001,1.08610998387542,18.0785841081603,18.1433798350585
211.2,7.99900000000081,2.52064951530287,1.65931359921849,1.73158945677435,9.64672453884846,10.0262993326463,0.526300000000001,1.08610998387542,18.0785841081603,18.1518162106273
211.6,7.60900000000163,2.52081262334357,1.65786809552826,1.73510660223259,9.63832083750709,10.0330831008353,0.526300000000001,1.08610998387542,18.0785841081603,18.176387464013
212,8.314,2.5209731104273,1.66492872965759,1.73596179302361,9.679369131541,10.0347311822832,0.526300000000001,1.08610998387542,18.0785841081603,18.1823594323577
212.4,6.29700000000094,2.52113094358909,1.66084161803768,1.72913663041028,9.65560795705575,10.0215629535128,0.526300000000001,1.08610998387542,18.0785841081603,18.134670587134
212.8,7.64500000000083,2.52128608999014,1.66726852895767,1.7414626584857,9.69297198475373,10.0453192616123,0.526300000000001,1.08610998387542,18.0785841081603,18.2207496645791
213.2,8.13199999999746,2.52143851691737,1.6747859454759,1.73464916380993,9.70223852909415,10.0322013257936,0.526300000000001,1.08610998387542,18.1427526307747,18.1731926772559
213.6,7.81399999999975,2.52158819178291,1.67434829307207,1.74102563713773,9.69970315552821,10.0444788978678,0.526300000000001,1.08610998387542,18.1427526307747,18.217701196624
214,6.808,2.52173508212356,1.67905195418779,1.74507368244822,9.72695203603622,10.0522576524004,0.526300000000001,1.08610998387542,18.1427526307747,18.245928822944
214.4,6.9670000000004,2.52187915560008,1.67448924052622,1.72902475689889,9.7005196812603,10.0213468202901,0.526300000000001,1.08610998387542,18.1427526307747,18.1338883812947
214.8,8.04899999999698,2.52202037999654,1.67940671048908,1.74019898346118,9.72900718240528,10.0428889117241,0.526300000000001,1.08610998387542,18.1427526307747,18.2119341279298
215.2,8.14200000000015,2.5221587232195,1.68418774107004,1.74514963130909,9.75670427362857,10.0524034812844,0.526300000000001,1.08610998387542,18.1427526307747,18.2464582170023
215.6,9.62099999999713,2.52229415329723,1.68031772707261,1.73746994722207,9.73428481219508,10.0376363041005,0.526300000000001,1.08610998387542,18.1427526307747,18.1928887857154
216,7.953,2.52242663837877,1.86797820843342,1.74657754093737,9.76108623755152,10.0551444135171,0.526300000000001,1.08610998387542,20.1135845199584,18.2564098915127
216.4,6.78900000000128,2.52255614673299,1.86723691105611,1.7406812765776,9.7572126015557,10.0438166157471,0.526300000000001,1.08610998387542,20.1135845199584,18.2152989097271
216.8,7.78100000000094,2.52268264674759,1.85394092658198,1.73538506242356,9.68773467591438,10.0336197950054,0.526300000000001,1.08610998387542,20.1135845199584,18.1783321149245
217.2,8.39899999999731,2.52280610692802,1.86283145549447,1.74659403569341,9.7341919734463,10.0551760671612,0.526300000000001,1.08610998387542,20.1135845199584,18.2565248342302
217.6,9.07499999999931,2.52292649589638,1.85733341969094,1.74347511031873,9.70546208710545,10.049187262819,0.526300000000001,1.08610998387542,20.1135845199584,18.234784350543
218,8.232,2.52304378239025,1.85015974857225,1.74694672080831,9.66797619882624,10.0558528266489,0.526300000000001,1.08610998387542,20.1135845199584,18.258982412714
218.4,9.69699999999802,2.52315793526144,1.85804096771982,1.75398207203067,9.70915936649337,10.0693338135741,0.526300000000001,1.08610998387542,20.1135845199584,18.3079716138324
218.8,8.23800000000007,2.52326892347476,1.84650112726407,1.73962169378934,9.64885813955849,10.0417782538208,0.526300000000001,1.08610998387542,20.1135845199584,18.2079061813356
219.2,7.54900000000007,2.52337671610669,1.75774274598714,1.74883002102955,9.66376912261693,10.0594651078644,0.5263,1.08610998387542,19.1172133815394,18.2721028166896
219.6,7.30899999999849,2.52348128234402,1.76248586980235,1.75438122635265,9.68984600649251,10.0700975829286,0.5263,1.08610998387542,19.1172133815394,18.3107490762217
220,9.14,2.52358259148248,1.75035612082017,1.74366464438102,9.62315872022907,10.0495514003698,0.5263,1.08610998387542,19.1172133815394,18.2361058683615
220.4,7.7699999999989,2.52368061292523,1.75982004262631,1.75164568146989,9.67518974441497,10.064860877301,0.5263,1.08610998387542,19.1172133815394,18.2917099219636
220.8,7.44000000000059,2.52377531618147,1.76016552381059,1.75156796198748,9.67708914090441,10.0647120177922,0.5263,1.08610998387542,19.1172133815394,18.2911688563986
221.2,7.5210000000023,2.52386667086484,1.75098464606115,1.74464105274371,9.62661424455448,10.0514268823806,0.5263,1.08610998387542,19.1172133815394,18.2429130736865
221.6,7.5540000000004,2.52395464669195,1.76185003212596,1.75308783929194,9.68635027964731,10.0676223064164,0.5263,1.08610998387542,19.1172133815394,18.3017484491094
222,8.051,2.52403921348071,1.61810276457729,1.74910332627727,9.64709757339264,10.0599891079793,0.526300000000001,1.08610998387542,17.6289013612727,18.2740064633042
222.4,7.71400000000072,2.52412034114878,1.61550761708454,1.74272294014503,9.6316253539342,10.0477419145532,0.526300000000001,1.08610998387542,17.6289013612727,18.2295394052717
222.8,8.00099999999867,2.52419799971192,1.63203447838704,1.74915587518603,9.73015818328065,10.0600898522003,0.526300000000001,1.08610998387542,17.6289013612727,18.2743724696174
223.2,7.40000000000028,2.52427215928226,1.62102752681299,1.74146176230096,9.66453494961159,10.045317538451,0.526300000000001,1.08610998387542,17.6289013612727,18.220743413451
223.6,7.29100000000001,2.52434279006669,1.62566572535007,1.7387963314715,9.69218780011744,10.0401898976642,0.526300000000001,1.08610998387542,17.6289013612727,18.2021465734469
224,7.842,2.52440986236506,1.63591995200201,1.74903200036972,9.75332330227248,10.0598523621782,0.526300000000001,1.08610998387542,17.6289013612727,18.2735096681998
224.4,7.53299999999979,2.52447334656849,1.62286616474171,1.72981316169763,9.67549687359366,10.0228697746432,0.526300000000001,1.08610998387542,17.6289013612727,18.139400451327
224.8,7.25300000000086,2.52453321315757,1.63500460732696,1.73818195105497,9.74786603491789,10.0390072361106,0.526300000000001,1.08610998387542,17.6289013612727,18.1978586642928
225.2,7.38399999999998,2.52458943270061,1.64865907864906,1.73919845247033,9.75724890176654,10.040963816174,0.5263,1.08610998387542,17.7590321607184,18.2049527994689
225.6,8.03499999999976,2.52464197585182,1.64334265785472,1.73291464278876,9.72578476122426,10.0288563905753,0.5263,1.08610998387542,17.7590321607184,18.1610760906258
226,7.627,2.52469081334951,1.65475252482919,1.74271053411646,9.79331170687834,10.0477180720047,0.5263,1.08610998387542,17.7590321607184,18.2294528906763
226.4,7.12400000000119,2.52473591601425,1.65109705764752,1.73513058005879,9.77167757790299,10.0331293170955,0.5263,1.08610998387542,17.7590321607184,18.1765549193364
226.8,8.07800000000137,2.52477725474705,1.64659993860931,1.72419983586562,9.74506230591324,10.0120164635766,0.5263,1.08610998387542,17.7590321607184,18.1001370531382
227.2,5.72200000000447,2.5248148005275,1.65758842182801,1.73591704132658,9.81009537867291,10.0346449524459,0.5263,1.08610998387542,17.7590321607184,18.182046946626
227.6,7.8049999999992,2.52484852441194,1.65293387615583,1.72998052960034,9.782548409602,10.0231930181454,0.5263,1.08610998387542,17.7590321607184,18.1405704830669
228,8.242,2.52487839753158,1.8148535730858,1.72681422296334,9.78077472199321,10.0170742817943,0.5263,1.08610998387542,19.5022246023093,18.1184291378409
228.4,9.34699999999988,2.52490439109063,1.82585970070224,1.73750881189908,9.84008995071156,10.0377111459867,0.5263,1.08610998387542,19.5022246023093,18.1931600836878
228.8,8.46799999999994,2.52492647636449,1.80979156969722,1.73455584908942,9.75349411075275,10.0320214298874,0.5263,1.08610998387542,19.5022246023093,18.172540925253
229.2,6.14200000000285,2.52494462469782,1.81453300990306,1.73353997855351,9.77904711359488,10.0300625758494,0.5263,1.08610998387542,19.5022246023093,18.1654448718706
229.6,7.53300000000095,2.52495880750275,1.81583025418529,1.73462383764806,9.78603834102616,10.0321525016286,0.5263,1.08610998387542,19.5022246023093,18.1730157890992
230,8.033,2.52496899625699,1.80714594236626,1.74080129541914,9.7392360541766,10.044047448649,0.5263,1.08610998387542,19.5022246023093,18.2161361887783
230.4,8.75299999999947,2.52497516250198,1.81757830311031,1.74852660013435,9.79545908603402,10.0588833039517,0.5263,1.08610998387542,19.5022246023093,18.2699892901007
230.8,7.91100000000067,2.52497727784107,1.80994255633918,1.7415404233915,9.75430782176116,10.0454687837539,0.5263,1.08610998387542,19.5022246023093,18.2212920914979
231.2,7.59100000000258,2.52497531393773,1.88319099155724,1.74092713221509,9.70945896172885,10.0442894598613,0.526300000000003,1.08610998387542,20.3852084417524,18.2170140345546
231.6,7.66700000000067,2.52496924251368,1.88922970294904,1.73859106268299,9.74059367971724,10.0397947931727,0.526300000000003,1.08610998387542,20.3852084417524,18.2007140092355
232,9.268,2.52495903534712,1.88256203344149,1.74488182913975,9.70621614512613,10.0518892573412,0.526300000000003,1.08610998387542,20.3852084417524,18.2445914941383
232.4,6.38700000000221,2.52494466427099,1.87470328030704,1.73927931544905,9.66569755652234,10.0411194299395,0.526300000000003,1.08610998387542,20.3852084417524,18.2055170805995
232.8,7.3779999999996,2.52492610117115,1.87902762970176,1.74017297459578,9.68799327329906,10.0428388780881,0.526300000000003,1.08610998387542,20.3852084417524,18.2117526648029
233.2,8.39499999999776,2.52490331798472,1.87004205717678,1.74161394897832,9.6416649677421,10.0456101506693,0.526300000000003,1.08610998387542,20.3852084417524,18.2218049408309
233.6,8.13399999999872,2.52487628669831,1.86523803316714,1.7344279106897,9.61689611838915,10.0317747745595,0.526300000000003,1.08610998387542,20.3852084417524,18.1716473268954
234,7.853,2.52484497934637,1.59683452618106,1.74297053554381,9.64083755279159,10.0482177325585,0.526300000000001,1.08610998387542,17.4084846184875,18.231265991908
234.4,6.96200000000089,2.52480936800954,1.58793911260721,1.73712856145246,9.58713177688038,10.0369788479996,0.526300000000001,1.08610998387542,17.4084846184875,18.1905056282381
234.8,8.59099999999864,2.52476942481298,1.60280439765027,1.7331429009708,9.67688046149755,10.0292967023231,0.526300000000001,1.08610998387542,17.4084846184875,18.1626708309206
235.2,8.17999999999767,2.52472512192485,1.59899301194135,1.73477966358449,9.65386934176771,10.0324528977366,0.526300000000001,1.08610998387542,17.4084846184875,18.1741041268106
235.6,7.12000000000013,2.52467643155468,1.59815673303965,1.73278749826226,9.64882033455502,10.0286111110614,0.526300000000001,1.08610998387542,17.4084846184875,18.1601877569478
236,8.371,2.52462332595192,1.60879434481672,1.72966982385551,9.71304457658572,10.0225929246648,0.526300000000001,1.08610998387542,17.4084846184875,18.1383983783922
236.4,7.47500000000037,2.52456577740437,1.60437895071445,1.73310221166178,9.68638677543376,10.029218215172,0.526300000000001,1.08610998387542,17.4084846184875,18.1623865576052
236.8,8.40699999999965,2.52450375823682,1.60938555744779,1.73286201349954,9.71661400400095,10.0287548627958,0.526300000000001,1.08610998387542,17.4084846184875,18.1607083828189
237.2,9.26199999999662,2.52443724080961,1.69865559524804,1.7447918112287,9.76142794763748,10.0517163964214,0.526300000000001,1.08610998387542,18.2897512984047,18.2439640002078
237.6,8.90100000000018,2.52436619751728,1.69497150212212,1.74506864453432,9.74025708186481,10.052247978987,0.526300000000001,1.08610998387542,18.2897512984047,18.2458937063895
238,8.308,2.52429060078725,1.70422100218164,1.75173382462755,9.79340989791253,10.0650296964004,0.526300000000001,1.08610998387542,18.2897512984047,18.2923235451284
238.4,6.40600000000186,2.52421042307859,1.70301115802643,1.75426190722451,9.78645745470863,10.069869281636,0.526300000000001,1.08610998387542,18.2897512984047,18.3099188319742
238.8,7.90399999999891,2.52412563688081,1.69823784934451,1.7415928947865,9.75902734533231,10.0455696703904,0.526300000000001,1.08610998387542,18.2897512984047,18.221658086185
239.2,7.71900000000213,2.52403621471266,1.70676904888851,1.75272134329379,9.80805240367176,10.0669206871827,0.526300000000001,1.08610998387542,18.2897512984047,18.2991976161747
239.6,7.39900000000127,2.52394212912112,1.70299112919608,1.74979454031953,9.78634235781382,10.0613141087866,0.526300000000001,1.08610998387542,18.2897512984047,18.278820517794
240,8.022,2.52384335268028,1.8245875886298,1.73704455844127,9.77120454460874,10.0368170580096,0.541567911293113,1.08610998387542,19.6260287498377,18.1899191932067
240.4,7.84800000000008,2.52373985799043,1.83166171659899,1.74678286387975,9.80908858579834,10.0555384166256,0.541567911293113,1.08610998387542,19.6260287498377,18.2578406463342
240.8,8.39100000000001,2.52363161767708,1.81829592909946,1.73913528324256,9.73751085263194,10.0408422491367,0.541567911293113,1.08610998387542,19.6260287498377,18.2045119834635
241.2,8.21699999999597,2.52351860439018,1.82188274579349,1.74291734483801,9.7567193136561,10.0481155167878,0.541567911293113,1.08610998387542,19.6260287498377,18.2308950776869
241.6,8.18399999999953,2.5234007908033,1.82330938379066,1.74592866494413,9.76435938079695,10.0538990541755,0.541567911293113,1.08610998387542,19.6260287498377,18.2518879509579
242,8.164,2.52327814961292,1.81374275803697,1.73981629194219,9.7131272790203,10.0421526721301,0.541567911293113,1.08610998387542,19.6260287498377,18.209264008679
242.4,8.22500000000059,2.52315065353779,1.81789217225028,1.74067141077791,9.73534861565072,10.043797640328,0.541567911293113,1.08610998387542,19.6260287498377,18.2152300827828
242.8,8.50900000000105,2.52301827531837,1.81314746201474,1.73479336640765,9.70993929328918,10.0324793127273,0.541567911293113,1.08610998387542,19.6260287498377,18.1741998301103
243.2,9.59399999999662,2.52288098771634,1.76937104795592,1.74673536625805,9.70547194616384,10.0554472741223,0.526299999999793,1.08610998387542,19.1609958617877,18.257509672956
243.6,6.49700000000265,2.52273876351417,1.77279571176215,1.74597880645242,9.72425714022182,10.053995299581,0.526299999999793,1.08610998387542,19.1609958617877,18.252237401207
244,9.267,2.52259157551478,1.76771618450598,1.74061577380406,9.69639457892272,10.0436906294247,0.526299999999793,1.08610998387542,19.1609958617877,18.2148419391916
244.4,5.62400000000058,2.52243939654129,1.76845867887275,1.74320576698682,9.70046735848761,10.0486697483143,0.526299999999793,1.08610998387542,19.1609958617877,18.232906283759
244.8,9.89099999999449,2.52228219943685,1.76971954124016,1.74047963229443,9.70738352474287,10.0434287682918,0.526299999999793,1.08610998387542,19.1609958617877,18.2138921494893
245.2,8.20999999999996,2.5221199570645,1.7656224079413,1.74572220428787,9.68490965622461,10.053502738552,0.526299999999793,1.08610998387542,19.1609958617877,18.2504490334303
245.6,8.38000000000009,2.52195264230722,1.77138263889087,1.75286923211223,9.71650605877062,10.0672038170216,0.526299999999793,1.08610998387542,19.1609958617877,18.3002269521339
246,7.676,2.52178022806796,1.74721004125979,1.7490566548145,9.70856372259007,10.0598996300211,0.526300000000001,1.08610998387542,18.914982789243,18.2736813906827
246.4,7.60300000000038,2.52160268726982,1.74351556817376,1.74726181954948,9.68803497874694,10.0564573854564,0.526300000000001,1.08610998387542,18.914982789243,18.2611779421526
246.8,7.26200000000018,2.52141999285628,1.75111618446991,1.75426459864541,9.73026863463236,10.0698744314262,0.526300000000001,1.08610998387542,18.914982789243,18.309937559579
247.2,8.3909999999981,2.52123211779155,1.74446244923894,1.75015794701957,9.69329642696552,10.0620105897695,0.526300000000001,1.08610998387542,18.914982789243,18.2813512590832
247.6,7.58299999999985,2.521039035061,1.74724571938296,1.75411294712328,9.70876197198432,10.0695842517515,0.526300000000001,1.08610998387542,18.914982789243,18.3088823140128
248,8.271,2.52084071767167,1.74956663185878,1.75162593921264,9.72165837604214,10.0648230645132,0.526300000000001,1.08610998387542,18.914982789243,18.2915724815649
248.4,8.4609999999992,2.52063713865289,1.74659197216105,1.75237446432103,9.70512935403194,10.0662565326454,0.526300000000001,1.08610998387542,18.914982789243,18.2967831550706
248.8,8.07200000000005,2.52042827105695,1.74794639788136,1.74978050047939,9.71265536870829,10.061287199033,0.526300000000001,1.08610998387542,18.914982789243,18.2787227417198
249.2,7.11700000000217,2.52021408795995,1.73561615406883,1.74946515320093,9.70608815235042,10.0606827441398,0.526300000000001,1.08610998387542,18.7942617612659,18.2765265353501
249.6,8.4609999999988,2.51999456246264,1.73667275997621,1.75485267278779,9.71199701074356,10.0709995317829,0.526300000000001,1.08610998387542,18.7942617612659,18.3140293023828
250,6.919,2.51976966769144,1.73999549334608,1.75681280033803,9.73057873627034,10.0747478233328,0.526300000000001,1.08610998387542,18.7942617612659,18.3276643136214
250.4,8.12199999999981,2.51953937679951,1.73999832590498,1.75674840067936,9.73059457679262,10.0746247181564,0.526300000000001,1.08610998387542,18.7942617612659,18.3272164182292
250.8,7.88099999999859,2.51930366296793,1.74054629195557,1.75949138903417,9.73365896794794,10.0798655004732,0.526300000000001,1.08610998387542,18.7942617612659,18.3462888773159
251.2,7.34100000000225,2.51906249940697,1.74050620747167,1.75940160131194,9.73343480344393,10.0796940373703,0.526300000000001,1.08610998387542,18.7942617612659,18.3456647251658
251.6,8.43000000000074,2.51881585935749,1.74408789946267,1.76736442171475,9.75346470355621,10.0948776108707,0.526300000000001,1.08610998387542,18.7942617612659,18.400976433451
252,6.719,2.51856371609238,1.8725525437406,1.76233085084235,9.74514754123599,10.085284871608,0.526300000000001,1.08610998387542,20.1958163648888,18.3660216953874
252.4,7.44300000000159,2.51830604291814,1.8724739928152,1.75979859002814,9.74473874610759,10.0804521026626,0.526300000000001,1.08610998387542,20.1958163648888,18.348424280089
252.8,7.91300000000073,2.5180428131766,1.86324494416911,1.75779922484866,9.69670888386311,10.0766330780319,0.526300000000001,1.08610998387542,20.1958163648888,18.3345241474768
253.2,8.12899999999852,2.51777400024661,1.86223476189295,1.75413145465944,9.69145168808634,10.0696196661451,0.526300000000001,1.08610998387542,20.1958163648888,18.3090110977023
253.6,9.02199999999818,2.51749957754599,1.86312399948351,1.76243872580044,9.69607946291073,10.0854906459635,0.526300000000001,1.08610998387542,20.1958163648888,18.3667711625331
254,9.281,2.51721951853347,1.85834582108825,1.76273136739765,9.67121284242746,10.0860488253218,0.526300000000001,1.08610998387542,20.1958163648888,18.3688042289642
254.4,8.01199999999941,2.51693379671075,1.86218360135338,1.7666492158549,9.69118543814423,10.0935157167314,0.526300000000001,1.08610998387542,20.1958163648888,18.396011838039
254.8,7.9590000000019,2.51664238562471,1.85593194672974,1.76171849418765,9.65865054512462,10.0841166258269,0.526300000000001,1.08610998387542,20.1958163648888,18.361767024362
255.2,8.27299999999986,2.51634525886969,1.74476479504741,1.76781824736177,9.67074712182155,10.0957415945954,0.526300000000001,1.08610998387542,18.9623728425801,18.4041263130436
255.6,7.23800000000011,2.51604239008983,1.74457294683716,1.76990530425043,9.66968376042613,10.099712987153,0.526300000000001,1.08610998387542,18.9623728425801,18.4186085351574
256,7.664,2.51573375298162,1.74249540638832,1.76702055765776,9.65816853019393,10.0942228712146,0.526300000000001,1.08610998387542,18.9623728425801,18.3985895876181
256.4,7.02800000000167,2.51541932129642,1.74979657535403,1.77238734262833,9.69863688384332,10.1044319150088,0.526300000000001,1.08610998387542,18.9623728425801,18.4358241510985
256.8,7.00000000000165,2.5150990688432,1.74357136456273,1.76292181454387,9.66413226779793,10.0864120476251,0.526300000000001,1.08610998387542,18.9623728425801,18.3701272603383
257.2,8.94299999999834,2.51477296949129,1.74507455158688,1.76777815315585,9.6724640163686,10.0956652700443,0.526300000000001,1.08610998387542,18.9623728425801,18.4038480409907
257.6,7.49700000000173,2.51444099717332,1.74979063470376,1.77498653841531,9.69860395646732,10.109368866112,0.526300000000001,1.08610998387542,18.9623728425801,18.453843768274
258,8.125,2.51410312588818,1.76286280361991,1.76436238165006,9.67008273380331,10.0891586616708,0.526300000000001,1.08610998387542,19.1603811239554,18.3801332999613
258.4,7.77499999999919,2.51375932970417,1.76315221489032,1.75971103803905,9.6716702827171,10.0802849285564,0.526300000000001,1.08610998387542,19.1603811239554,18.3478157050047
258.8,8.54100000000006,2.51340958276212,1.76301355759631,1.75694746044548,9.67090968608872,10.0750052273398,0.526300000000001,1.08610998387542,19.1603811239554,18.3286008481296
259.2,7.70700000000013,2.5130538592788,1.75921343267421,1.75511353681739,9.65006431892794,10.0714985349933,0.526300000000001,1.08610998387542,19.1603811239554,18.3158442137615
259.6,8.49599999999192,2.51269213355028,1.76038763178936,1.75793548370048,9.65650532078362,10.0768934405272,0.526300000000001,1.08610998387542,19.1603811239554,18.3354716235021
260,8.42,2.51232437995542,1.76039995412537,1.75208200532832,9.65657291425062,10.0656965056465,0.526300000000001,1.08610998387542,19.1603811239554,18.2947473620238
260.4,7.26800000000355,2.51195057295958,1.75679383627154,1.74733289489364,9.63679176172824,10.0565937429025,0.526300000000001,1.08610998387542,19.1603811239554,18.2616731591805
260.8,8.88599999999846,2.51157068711826,1.75992712801057,1.74972020445758,9.65397925373466,10.0611716297639,0.526300000000001,1.08610998387542,19.1603811239554,18.2783028259666
261.2,8.07199999999884,2.51118469708097,1.67186127794447,1.75098733322016,9.65940599079895,10.0635997748748,0.526300000000001,1.08610998387542,18.1913796701229,18.2871263961943
261.6,8.45600000000008,2.51079257759518,1.66994916060628,1.75316241233246,9.64835847273315,10.0677650569285,0.526300000000001,1.08610998387542,18.1913796701229,18.3022674599359
262,7.864,2.51039430351035,1.67422655594387,1.74946392030124,9.67307170623765,10.0606803807859,0.526300000000001,1.08610998387542,18.1913796701229,18.2765179486776
262.4,8.27100000000092,2.50998984978205,1.67571079929755,1.74885388112691,9.68164712414549,10.0595108563024,0.526300000000001,1.08610998387542,18.1913796701229,18.2722690128153
262.8,8.03999999999892,2.50957919147629,1.67706412565079,1.75255972289375,9.68946615127197,10.0666112503238,0.526300000000001,1.08610998387542,18.1913796701229,18.2980726725339
263.2,9.08499999999886,2.50916230377381,1.6811102066971,1.75697077647903,9.71284293498818,10.0750497948119,0.526300000000001,1.08610998387542,18.1913796701229,18.3287630041176
263.6,7.41400000000443,2.50873916197457,1.6811594975853,1.75829955588965,9.71312771980081,10.0775890412194,0.526300000000001,1.08610998387542,18.1913796701229,18.3380030796564
264,8.036,2.50830974150235,1.88168610903981,1.75269988596868,9.71876464101459,10.0668796062902,0.526300000000001,1.08610998387542,20.3494151954573,18.2990482664657
264.4,7.09600000000121,2.50787401790939,1.88354007444554,1.75324501943091,9.72834023034608,10.0679231818102,0.526300000000001,1.08610998387542,20.3494151954573,18.3028423773257
264.8,7.75699999999877,2.5074319668812,1.8742269756336,1.75935446004272,9.68023878824216,10.0796040117211,0.526300000000001,1.08610998387542,20.3494151954573,18.3453370221629
265.2,5.7880000000059,2.50698356424146,1.87363413303862,1.75190932502174,9.67717680164293,10.0653658124752,0.526300000000001,1.08610998387542,20.3494151954573,18.293545289492
265.6,8.65899999999834,2.50652878595699,1.87135078348342,1.75447514713891,9.66538347606457,10.070277280589,0.526300000000001,1.08610998387542,20.3494151954573,18.3114025809372
266,6.429,2.50606760814289,1.86314427587183,1.74980155146346,9.62299749276029,10.0613275467885,0.526300000000001,1.08610998387542,20.3494151954573,18.2788693446145
266.4,6.98500000000501,2.50560000706771,1.86339960901983,1.74450218302645,9.62431626891455,10.0511601845702,0.526300000000001,1.08610998387542,20.3494151954573,18.2419449961225
266.8,7.89699999999998,2.50512595915882,1.86029049367122,1.7455407099716,9.60825792625597,10.05315432175,0.526300000000001,1.08610998387542,20.3494151954573,18.2491840707468
267.2,8.5059999999954,2.50464544100779,1.65827572809041,1.74328181608641,9.60890368372235,10.0488158739541,0.526300000000001,1.08610998387542,18.1383894702199,18.2334365657832
267.6,7.7380000000026,2.50415842937592,1.6591673788461,1.74736591171906,9.61407036745645,10.0566570841448,0.526300000000001,1.08610998387542,18.1383894702199,18.2619032014266
268,8.227,2.50366490119989,1.65613072934575,1.74103460635233,9.59647445618802,10.0444961464999,0.526300000000001,1.08610998387542,18.1383894702199,18.2177637644682
268.4,7.85100000000302,2.5031648335975,1.66267047453839,1.73842529435544,9.63436910820976,10.0394756970715,0.526300000000001,1.08610998387542,18.1383894702199,18.1995570763093
268.8,7.14900000000082,2.50265820387348,1.66574262805873,1.74920317463612,9.6521707480568,10.060180530688,0.526300000000001,1.08610998387542,18.1383894702199,18.2747019100008
269.2,7.29199999999976,2.50214498952546,1.66240221450594,1.74129233305961,9.63281467141115,10.044991753572,0.526300000000001,1.08610998387542,18.1383894702199,18.2195615799435
269.6,7.57900000000092,2.50162516825001,1.66773420097643,1.74339396351959,9.66371094732592,10.0490313535037,0.526300000000001,1.08610998387542,18.1383894702199,18.2342185434555
270,7.768,2.50109871794881,1.83545646853066,1.75170984357762,9.67797673659886,10.0649837664617,0.526300000000001,1.08610998387542,19.9331224186756,18.2921565981036
270.4,7.82700000000211,2.50056561673486,1.8360873262026,1.74915131917705,9.68130311669988,10.0600811177206,0.526300000000001,1.08610998387542,19.9331224186756,18.2743407368857
270.8,7.71099999999853,2.50002584293886,1.8309797088691,1.75223829281569,9.65437172247689,10.0659957868517,0.526300000000001,1.08610998387542,19.9331224186756,18.295835285832
271.2,7.89599999999967,2.49947937511571,1.83170252685447,1.75203919997572,9.65818299001018,10.0656145328477,0.526300000000001,1.08610998387542,19.9331224186756,18.2944493865113
271.6,7.61399999999876,2.49892619205098,1.83047554275857,1.75562985581553,9.65171336038949,10.0724860487325,0.526300000000001,1.08610998387542,19.9331224186756,18.3194361389292
272,7.66,2.49836627276766,1.82282221135175,1.74737713458432,9.61135895014731,10.0566786145075,0.526300000000001,1.08610998387542,19.9331224186756,18.2619813955656
272.4,9.08699999999699,2.49779959653284,1.82673902399578,1.75034417595618,9.63201148116644,10.0623674663353,0.526300000000001,1.08610998387542,19.9331224186756,18.282648077745
272.8,7.60800000000221,2.49722614286463,1.82267188187532,1.74891285303368,9.61056629436896,10.0596239249955,0.526300000000001,1.08610998387542,19.9331224186756,18.2726797749724
273.2,8.19099999999768,2.49664589153912,1.75461841356952,1.74124626162339,9.59098291646682,10.0449031620377,0.526300000000001,1.08610998387542,19.2280562637702,18.2192402074951
273.6,6.51800000000302,2.49605882259738,1.75715948341199,1.74906531954825,9.60487274986889,10.0599162420631,0.526300000000001,1.08610998387542,19.2280562637702,18.273741741864
274,8.436,2.49546491635267,1.75260381470863,1.74284483264293,9.57997084506208,10.0479761678547,0.526300000000001,1.08610998387542,19.2280562637702,18.230389423038
274.4,8.79599999999591,2.49486415339766,1.75604807692841,1.74496174030194,9.59879765085315,10.0520427053431,0.526300000000001,1.08610998387542,19.2280562637702,18.2451485272307
274.8,8.71299999999932,2.49425651461182,1.75717487503593,1.74941404051168,9.60495688257894,10.0605847649454,0.526300000000001,1.08610998387542,19.2280562637702,18.276170553421
275.2,8.40400000000015,2.4936419811688,1.75395177664393,1.74518738321236,9.58733898835382,10.0524759668792,0.526300000000001,1.08610998387542,19.2280562637702,18.2467213600703
275.6,8.37800000000048,2.49302053454402,1.76087572304566,1.76241598249378,9.62518622119938,10.0854472631989,0.526300000000001,1.08610998387542,19.2280562637702,18.3666131534437
276,7.748,2.49239215652228,1.79796647630593,1.75785742910538,9.61751431753592,10.0767442959793,0.526300000000001,1.08610998387542,19.6487337323711,18.3349288738135
276.4,7.38500000000477,2.49175682920548,1.79326174198351,1.74918326873222,9.59234819219241,10.0601423689792,0.526300000000001,1.08610998387542,19.6487337323711,18.2745632658626
276.8,6.99000000000124,2.49111453502043,1.79239473490391,1.7488568574152,9.58771047891396,10.0595165628945,0.526300000000001,1.08610998387542,19.6487337323711,18.2722897439259
277.2,7.23000000000389,2.49046525672677,1.79019893591044,1.74330833636349,9.5759649160592,10.0488668307238,0.526300000000001,1.08610998387542,19.6487337323711,18.233621486951
277.6,6.33000000000259,2.48980897742496,1.78899420714088,1.74912595519783,9.56952069346513,10.0600324912964,0.526300000000001,1.08610998387542,19.6487337323711,18.2741640755476
278,8.344,2.48914568056432,1.78577245045626,1.73776229775733,9.55228717356904,10.0381992574871,0.526300000000001,1.08610998387542,19.6487337323711,18.1949295122857
278.4,9.18499999999337,2.48847534995122,1.78345352465623,1.73655441587449,9.53988299230258,10.0358729382914,0.526300000000001,1.08610998387542,19.6487337323711,18.1864972610208
278.8,9.48399999999852,2.48779796975735,1.78421728881686,1.74177878808665,9.54396844820343,10.0459270707271,0.526300000000001,1.08610998387542,19.6487337323711,18.2229546861388
279.2,7.88899999999704,2.487113524528,1.6387644168504,1.73375565475754,9.55725018336969,10.0304785178223,0.526300000000002,1.08610998387542,18.0218507845915,18.1669515280033
279.6,8.09500000000252,2.4864219991905,1.63863676150391,1.7427244715836,9.55650569925041,10.0477448577434,0.526300000000002,1.08610998387542,18.0218507845915,18.2295500848869
280,8.122,2.48572337906267,1.64075558513857,1.74166028761019,9.56886264779206,10.0456992434526,0.526300000000002,1.08610998387542,18.0218507845915,18.2221281543526
280.4,7.81600000000074,2.48501764986145,1.64966675259495,1.75100883351913,9.62083244645912,10.0636409648774,0.526300000000002,1.08610998387542,18.0218507845915,18.2872760937859
280.8,7.50800000000099,2.48430479771147,1.64532086641985,1.74563122907335,9.59548730165565,10.0533280953672,0.526300000000002,1.08610998387542,18.0218507845915,18.2498149680817
281.2,9.1029999999997,2.48358480915381,1.65241875323765,1.75159253134844,9.63688207407896,10.064759077035,0.526300000000002,1.08610998387542,18.0218507845915,18.2913399036313
281.6,8.30499999999511,2.48285767115473,1.65430399827915,1.75014338472749,9.6478767956712,10.0619826825086,0.526300000000002,1.08610998387542,18.0218507845915,18.2812498515706
282,7.792,2.4821233711146,1.92487120643903,1.7540738472506,9.65356682819889,10.0695094328545,0.526300000000001,1.08610998387542,20.957027712505,18.3086102381741
282.4,8.26199999999658,2.48138189687676,1.93024181801257,1.75777157856543,9.6805013875398,10.0765802500584,0.526300000000001,1.08610998387542,20.957027712505,18.3343319060388
282.8,7.61900000000101,2.48063323673652,1.91075880652348,1.75270188967185,9.58279066653399,10.0668834424729,0.526300000000001,1.08610998387542,20.957027712505,18.2990622128937
283.2,7.0680000000003,2.47987737945021,1.91648673119793,1.7548954888132,9.6115172137683,10.0710814373605,0.526300000000001,1.08610998387542,20.957027712505,18.314327192824
283.6,8.43399999999887,2.47911431424429,1.91552471832981,1.75925264911891,9.60669255044486,10.0794095779832,0.526300000000001,1.08610998387542,20.957027712505,18.3446292725246
284,7.808,2.47834403082451,1.89793450726911,1.74732112283613,9.51847455568836,10.0565711585653,0.526300000000001,1.08610998387542,20.957027712505,18.2615911379054
284.4,7.96900000000024,2.47756651938513,1.90701417355082,1.75472447423578,9.56401067516224,10.0707542844148,0.526300000000001,1.08610998387542,20.957027712505,18.3131373526248
284.8,8.6279999999999,2.47678177061819,1.90051636539193,1.7573569298833,9.53142302717372,10.0757878510618,0.526300000000001,1.08610998387542,20.957027712505,18.331448480389
285.2,7.8360000000016,2.47598977572284,1.8201430506651,1.75287583684087,9.49816090389683,10.0672164612556,0.52630000000001,1.08610998387542,20.1410365875016,18.3002729217001
285.6,8.84199999999571,2.47519052641467,1.82797824797677,1.76117400522533,9.53904778075675,10.0830776297224,0.52630000000001,1.08610998387542,20.1410365875016,18.357983485893
286,7.47,2.47438401493515,1.81700016431464,1.75474214694722,9.48176019283816,10.0707880935094,0.52630000000001,1.08610998387542,20.1410365875016,18.3132603129541
286.4,7.74700000000471,2.47357023406105,1.81825447441103,1.75381977871127,9.48830563393116,10.0690232372308,0.52630000000001,1.08610998387542,20.1410365875016,18.3068422570562
286.8,8.45200000000092,2.47274917711395,1.82282860947695,1.76446530602176,9.51217511541854,10.0893548421032,0.52630000000001,1.08610998387542,20.1410365875016,18.3808480984248
287.2,7.39199999999945,2.47192083796971,1.8166253615145,1.76486625529395,9.47980433705987,10.09011900431,0.52630000000001,1.08610998387542,20.1410365875016,18.3836325145904
287.6,8.21199999999609,2.47108521106805,1.81557557098504,1.75536052174783,9.47432615260592,10.0719709434992,0.52630000000001,1.08610998387542,20.1410365875016,18.3175624811069
288,7.014,2.47024229142207,1.67409311348887,1.75498743384274,9.46930182382975,10.0712573205237,0.526300000000001,1.08610998387542,18.5813587984426,18.3149668877656
288.4,6.90200000000831,2.46939207462787,1.67193606076869,1.75832954754716,9.45710072038293,10.077646339359,0.526300000000001,1.08610998387542,18.5813587984426,18.3382116089871
288.8,6.46500000000359,2.46853455687414,1.67942772908192,1.75533792428917,9.49947642090423,10.0719277231425,0.526300000000001,1.08610998387542,18.5813587984426,18.3174052745601
289.2,8.42999999999515,2.46766973495177,1.67882014000222,1.75934130233887,9.49603966799359,10.0795788841761,0.526300000000001,1.08610998387542,18.5813587984426,18.345245555731
289.6,7.51700000000635,2.46679760626348,1.67993115359215,1.75943325371658,9.50232397973745,10.0797544830432,0.526300000000001,1.08610998387542,18.5813587984426,18.3458847555299
290,7.923,2.46591816883344,1.68278885323715,1.74871122433949,9.51848820635202,10.0592373254414,0.526300000000001,1.08610998387542,18.5813587984426,18.2712753339784
290.4,8.89299999999998,2.4650314213169,1.68164900079149,1.75371387634056,9.51204077116717,10.0688205643929,0.526300000000001,1.08610998387542,18.5813587984426,18.3061052913654
290.8,8.69799999999658,2.46413736300982,1.68426684520393,1.75774589295346,9.52684828615514,10.0765311681424,0.526300000000001,1.08610998387542,18.5813587984426,18.3341532974385
291.2,9.0149999999984,2.46323599385849,1.82741373322198,1.76001599565708,9.53499476579579,10.0808671987992,0.526300000000002,1.08610998387542,20.1433753021383,18.3499354259717
291.6,8.39099999999607,2.46232731446912,1.82373239870242,1.75580440564014,9.51578646898978,10.0728198496196,0.526300000000002,1.08610998387542,20.1433753021383,18.3206503665449
292,8.894,2.46141132611744,1.83029219211776,1.76338318244684,9.55001385534617,10.0872918637049,0.526300000000002,1.08610998387542,20.1433753021383,18.3733321736768
292.4,7.20799999999847,2.46048803075826,1.82143175208514,1.75795658183213,9.50378226159277,10.076933753492,0.526300000000002,1.08610998387542,20.1433753021383,18.3356183271872
292.8,9.45199999999914,2.45955743103501,1.81786171215391,1.75229121477337,9.48515467253664,10.066097125207,0.526300000000002,1.08610998387542,20.1433753021383,18.2962036704864
293.2,7.62800000000204,2.45861953028924,1.82384971243949,1.76113679058693,9.51639858317529,10.0830066087765,0.526300000000002,1.08610998387542,20.1433753021383,18.3577248750189
293.6,8.64399999999676,2.45767433257009,1.8190709153969,1.76573575874875,9.4914639972304,10.0917757781862,0.526300000000002,1.08610998387542,20.1433753021383,18.3896701089171
294,7.747,2.45672184264373,1.81765760469844,1.75653942432977,9.4853143272224,10.074225222174,0.526300000000001,1.08610998387542,20.1407746160465,18.3257629637598
294.4,8.29399999999654,2.45576206600272,1.82084994975828,1.76536748997938,9.5019733482918,10.0910741359703,0.526300000000001,1.08610998387542,20.1407746160465,18.3871130722524
294.8,7.46899999999961,2.45479500887537,1.81596490685165,1.76810733129586,9.47648110632521,10.09629186942,0.526300000000001,1.08610998387542,20.1407746160465,18.4061326249687
295.2,8.2600000000017,2.45382067823498,1.81329388407714,1.75795368171068,9.46254256777651,10.076928212144,0.526300000000001,1.08610998387542,20.1407746160465,18.3355981615263
295.6,7.79800000000318,2.45283908180907,1.8206540572832,1.77757189845126,9.50095109762384,10.1142747585031,0.526300000000001,1.08610998387542,20.1407746160465,18.4717587419646
296,9.101,2.45185022808854,1.81506833048842,1.76966972129661,9.47180238762617,10.0992648603922,0.526300000000001,1.08610998387542,20.1407746160465,18.4169740949952
296.4,7.63700000000081,2.4508541263367,1.81482025839424,1.76493991882518,9.47050784140193,10.0902593857606,0.526300000000001,1.08610998387542,20.1407746160465,18.3841440524528
296.8,7.91800000000163,2.44985078659831,1.81870593576137,1.78109508401367,9.49078496681109,10.1209525849556,0.526300000000001,1.08610998387542,20.1407746160465,18.4961583005407
297.2,8.593999999998,2.44884021970848,1.84571953866932,1.76439018617815,9.42453136672358,10.089211659631,0.526300000000001,1.08610998387542,20.5836204181282,18.3803264007269
297.6,8.05099999999889,2.44782243730149,1.851363317757,1.76873059087493,9.45334938155424,10.0974780476703,0.526300000000001,1.08610998387542,20.5836204181282,18.4104578241632
298,7.185,2.44679745181956,1.85065150314542,1.77106957913533,9.44971474530885,10.1019270914327,0.526300000000001,1.08610998387542,20.5836204181282,18.4266850399257
298.4,9.26699999999725,2.44576527652144,1.84346308994725,1.76452149768936,9.41300958819055,10.0894619437945,0.526300000000001,1.08610998387542,20.5836204181282,18.381238337523
298.8,8.23899999999994,2.44472592549101,1.84657508688198,1.77089320137268,9.42889992911724,10.1015917358053,0.526300000000001,1.08610998387542,20.5836204181282,18.425461631779
299.2,7.63700000000167,2.44367941364572,1.84405262221957,1.7763194271194,9.41601983177082,10.1118987054176,0.526300000000001,1.08610998387542,20.5836204181282,18.4630809622761
299.6,8.10399999999908,2.44262575674484,1.84361031387687,1.77818194779526,9.41376133649986,10.1154316739122,0.526300000000001,1.08610998387542,20.5836204181282,18.4759847463086
300,8.097,2.44156497139778,1.83653908869041,1.77244671960595,9.40797629706734,10.1045447503757,0.526300000000001,1.08610998387542,20.5172797818014,18.436235896086
300.4,8.02600000000351,2.44049707507213,1.83800412560246,1.78105658903019,9.4154811918054,10.120879669382,0.526300000000001,1.08610998387542,20.5172797818014,18.4958917933867
300.8,8.96900000000026,2.43942208610164,1.83254043860516,1.77713542387248,9.38749254833914,10.1134468529018,0.526300000000001,1.08610998387542,20.5172797818014,18.468734848113
301.2,7.41600000000104,2.43834002369407,1.83398623455053,1.78002446991522,9.39489887803186,10.1189242810495,0.526300000000001,1.08610998387542,20.5172797818014,18.4887455455442
301.6,8.93799999999979,2.43725090793891,1.83114865908089,1.77830040393228,9.38036292672874,10.1156562869137,0.526300000000001,1.08610998387542,20.5172797818014,18.4768052733211
302,8.354,2.43615475981495,1.8292334813875,1.77602784847741,9.37055211112723,10.1113453937052,0.526300000000001,1.08610998387542,20.5172797818014,18.4610604595511
302.4,7.34400000000002,2.43505160119774,1.8324677844332,1.77822098661029,9.38712036528467,10.1155056992534,0.526300000000001,1.08610998387542,20.5172797818014,18.4762551640472
302.8,8.03200000000083,2.43394145486684,1.82348512286324,1.77001893611465,9.34110519051644,10.0999291238868,0.526300000000001,1.08610998387542,20.5172797818014,18.4193968705275
303.2,7.78600000000021,2.43282434451299,1.82037285676887,1.77015780367187,9.33865677686265,10.1001932483319,0.526300000000001,1.08610998387542,20.4876315942579,18.4203602587909
303.6,8.0499999999969,2.43170029474511,1.82150518374946,1.77350801614897,9.34446570385892,10.1065611304453,0.526300000000001,1.08610998387542,20.4876315942579,18.4435945982648
304,9.06,2.43056933109709,1.81745531644877,1.77057500240201,9.32368956419479,10.1009866722836,0.526300000000001,1.08610998387542,20.4876315942579,18.4232544071935
304.4,8.98199999999452,2.42943148003449,1.81650377255096,1.76242392177543,9.31880806871613,10.0854624073886,0.526300000000001,1.08610998387542,20.4876315942579,18.3666683116684
304.8,7.01900000000041,2.42828676896101,1.8164165883448,1.76790085001266,9.31836080684084,10.0958988358788,0.526300000000001,1.08610998387542,20.4876315942579,18.4046996064367
305.2,8.28899999999935,2.42713522622483,1.81222226728794,1.76797505537496,9.29684360797887,10.0960400880215,0.526300000000001,1.08610998387542,20.4876315942579,18.4052146118826
305.6,7.99999999999448,2.42597688112477,1.80841058298664,1.75687122542986,9.27728936594584,10.0748595050368,0.526300000000001,1.08610998387542,20.4876315942579,18.3280706515592
306,8.181,2.42481176391624,1.72370535394467,1.7649225687958,9.29286007121807,10.0902263219589,0.526300000000001,1.08610998387542,19.4952788660012,18.3840235701789
306.4,7.6110000000003,2.42363990581703,1.72154646217193,1.76179904957556,9.28122102913523,10.0842703237736,0.526300000000001,1.08610998387542,19.4952788660012,18.3623267535877
306.8,7.58700000000011,2.42246133901293,1.72353327988412,1.75386496942421,9.29193238356951,10.0691097194027,0.526300000000001,1.08610998387542,19.4952788660012,18.3071567309113
307.2,8.4909999999962,2.42127609666309,1.7257391320134,1.76764046348055,9.30382459886508,10.0954031509991,0.526300000000001,1.08610998387542,19.4952788660012,18.4028923959048
307.6,8.07899999999733,2.42008421290527,1.72247271785829,1.75647132905258,9.28621466941361,10.0740950389257,0.526300000000001,1.08610998387542,19.4952788660012,18.3252893408493
308,8.484,2.41888572286083,1.72412952171953,1.75281478465455,9.29514684939013,10.0670995804326,0.526300000000001,1.08610998387542,19.4952788660012,18.2998479902305
308.4,8.33799999999863,2.41768066263952,1.72650105014893,1.75932848660718,9.30793226065483,10.0795544095821,0.526300000000001,1.08610998387542,19.4952788660012,18.3451564663164
308.8,7.76000000000153,2.4164690693441,1.7265536652628,1.75698899000953,9.30821591986008,10.0750846088215,0.526300000000001,1.08610998387542,19.4952788660012,18.3288896732354
309.2,8.76799999999783,2.41525098107472,1.81017211604365,1.7565391584303,9.29271360715333,10.074224713839,0.526300000000001,1.08610998387542,20.4735492210225,18.3257611143618
309.6,7.41400000000359,2.41402643693305,1.81117513949358,1.7554915854323,9.29786273611122,10.07222161124,0.526300000000001,1.08610998387542,20.4735492210225,18.3184742548138
310,7.249,2.41279547702628,1.8082168436703,1.75293626552486,9.28267600574049,10.0673321457475,0.526300000000001,1.08610998387542,20.4735492210225,18.3006935086511
310.4,7.64899999999986,2.41155814247083,1.80329831849618,1.74546774385417,9.25742622677883,10.0530142410182,0.526300000000001,1.08610998387542,20.4735492210225,18.2486755057397
310.8,7.89300000000069,2.41031447539583,1.80471062162143,1.74681299487137,9.26467643705062,10.0555962336957,0.526300000000001,1.08610998387542,20.4735492210225,18.2580506038408
311.2,8.32899999999992,2.40906451894642,1.80059490305906,1.74504264903997,9.24354795233431,10.0521980641496,0.526300000000001,1.08610998387542,20.4735492210225,18.2457125054165
311.6,8.44299999999574,2.40780831728679,1.79686174910752,1.74040343627991,9.22438340426969,10.0432822032496,0.526300000000001,1.08610998387542,20.4735492210225,18.213360558047
312,7.861,2.40654591560299,1.66649559281779,1.74050923502116,9.22437778786053,10.0434857087631,0.526300000000001,1.08610998387542,18.9881610741968,18.2140986746844
312.4,6.77400000000043,2.40527736010551,1.66459466755173,1.73778285212469,9.21385579615757,10.0382388348259,0.526300000000001,1.08610998387542,18.9881610741968,18.1950729858891
312.8,7.38100000000235,2.40400269803159,1.67178150968872,1.7386641283286,9.25363636759087,10.0399354346051,0.526300000000001,1.08610998387542,18.9881610741968,18.2012239384664
313.2,8.06000000000043,2.40272197764738,1.67179699846701,1.74269767373545,9.25372210099635,10.0476933561386,0.526300000000001,1.08610998387542,18.9881610741968,18.2293632073951
313.6,7.8450000000042,2.40143524824974,1.67219821815414,1.74152498257199,9.25594293013384,10.0454390953381,0.526300000000001,1.08610998387542,18.9881610741968,18.2211843891081
314,6.868,2.40014256016787,1.6747725898943,1.73639173578879,9.27019257927779,10.0355595422855,0.526300000000001,1.08610998387542,18.9881610741968,18.1853614382286
314.4,8.10199999999825,2.39884396476468,1.67528561681754,1.74193841921809,9.27303228325045,10.0462339588593,0.526300000000001,1.08610998387542,18.9881610741968,18.2240680714754
314.8,6.94000000000237,2.39753951443791,1.67835081794027,1.74300579014049,9.28999876865471,10.0482854796351,0.526300000000001,1.08610998387542,18.9881610741968,18.2315118303582
315.2,7.99900000000139,2.39622926262099,1.85953534531019,1.7358778990871,9.25337236922065,10.0345695299807,0.526300000000001,1.08610998387542,21.1212792007823,18.1817736276085
315.6,7.02100000000389,2.39491326378364,1.86585321516311,1.74585829802613,9.28481119208399,10.0537639834804,0.526300000000001,1.08610998387542,21.1212792007823,18.2513975385082
316,7.486,2.39359157343228,1.86152788139902,1.74096148366315,9.26328757649841,10.0443555230549,0.526300000000001,1.08610998387542,21.1212792007823,18.2172536688437
316.4,8.02000000000244,2.39226424811008,1.84820719879663,1.73282180477179,9.19700153539515,10.028677294282,0.526300000000001,1.08610998387542,21.1212792007823,18.1604274518898
316.8,7.2640000000009,2.39093134539685,1.85949222986459,1.74723695161222,9.25315781923963,10.0564096756561,0.526300000000001,1.08610998387542,21.1212792007823,18.2610046733654
317.2,9.19300000000156,2.3895929239086,1.85041117038393,1.74230253369413,9.20796888260902,10.0469338925901,0.526300000000001,1.08610998387542,21.1212792007823,18.2266075473345
317.6,8.67199999999638,2.38824904329689,1.84566408638742,1.73940905318199,9.18434656427103,10.0413690888394,0.526300000000001,1.08610998387542,21.1212792007823,18.2064224031389
318,8.615,2.38689976424791,1.78828577277515,1.74415867803107,9.20405151368063,10.0505004260812,0.526300000000001,1.08610998387542,20.4208445677066,18.2395502709668
318.4,8.58699999999793,2.38554514848125,1.77907037746481,1.73892100277644,9.15662118993338,10.0404298517134,0.526300000000001,1.08610998387542,20.4208445677066,18.2030166229203
318.8,8.68899999999993,2.38418525874847,1.7835434263787,1.74354951964256,9.17964333396282,10.0493302230076,0.526300000000001,1.08610998387542,20.4208445677066,18.235303171953
319.2,8.55800000000044,2.38282015883141,1.78336129074459,1.74479608327309,9.17870590786217,10.0517246001401,0.526300000000001,1.08610998387542,20.4208445677066,18.2439937798799
319.6,7.58000000000213,2.38144991354013,1.77699350680284,1.73705219477423,9.14593183320356,10.0368317658198,0.526300000000001,1.08610998387542,20.4208445677066,18.1899725037477
320,7.896,2.38007458871074,1.78118641430007,1.74069831393551,9.16751212936437,10.043849384438,0.526300000000001,1.08610998387542,20.4208445677066,18.2154177674276
320.4,7.70800000000487,2.37869425120285,1.77787698602463,1.73892037543188,9.15047897460145,10.0404286442962,0.526300000000001,1.08610998387542,20.4208445677066,18.2030122448935
320.8,9.23399999999601,2.37730896889677,1.77167455847437,1.73474172057193,9.11855596567775,10.0323797541036,0.526300000000001,1.08610998387542,20.4208445677066,18.1738391237906
321.2,6.92600000000172,2.37591881069051,1.67511648725521,1.73782731652368,9.16357118396318,10.0383244497517,0.526300000000001,1.08610998387542,19.2130394420238,18.1953833543695
321.6,8.34100000000107,2.37452384649642,1.66968297685216,1.73051376716715,9.13384766339851,10.0242227395627,0.526300000000001,1.08610998387542,19.2130394420238,18.144297976578
322,7.994,2.37312414723764,1.67356257131624,1.73955341087986,9.15507062926802,10.0416468668628,0.526300000000001,1.08610998387542,19.2130394420238,18.2074297187623
322.4,7.34800000000383,2.37171978484424,1.68013955773512,1.74022786859049,9.19104943055373,10.0429444778869,0.526300000000001,1.08610998387542,19.2130394420238,18.21213565761
322.8,7.47499999999954,2.3703108322491,1.67667892387779,1.7436420413859,9.17211835027689,10.0495079763197,0.526300000000001,1.08610998387542,19.2130394420238,18.2359482724982
323.2,8.2169999999979,2.36889736338354,1.68180088375615,1.74822959901769,9.20013756225636,10.0583137446554,0.526300000000001,1.08610998387542,19.2130394420238,18.2679203630983
323.6,8.13899999999977,2.36747945317265,1.68243398032314,1.73814663635752,9.2036008589895,10.0389392480414,0.526300000000001,1.08610998387542,19.2130394420238,18.1976121791464
324,7.51,2.3660571775304,1.93494577042082,1.74554108880197,9.209007569713,10.0531550490203,0.526300000000001,1.08610998387542,22.0836973609137,18.2491867111301
324.4,7.06900000000493,2.36463061335442,1.9377257290849,1.74321781992062,9.22223825595358,10.0486929078813,0.526300000000001,1.08610998387542,22.0836973609137,18.2329903280577
324.8,7.95799999999719,2.3631998385206,1.91300736894188,1.7320337556185,9.10459590692879,10.0271567899844,0.526300000000001,1.08610998387542,22.0836973609137,18.1549210597913
325.2,6.61100000000115,2.36176493187732,1.9163148625178,1.73629551043932,9.12033729557286,10.0353741591827,0.526300000000001,1.08610998387542,22.0836973609137,18.1846895818012
325.6,9.55099999999497,2.36032597323954,1.91189503564495,1.72571599292596,9.0993019674768,10.0149502577363,0.526300000000001,1.08610998387542,22.0836973609137,18.1107462759152
326,9.961,2.35888304338247,1.89550093630032,1.72116674375653,9.02127735961894,10.0061422039846,0.526300000000001,1.08610998387542,22.0836973609137,18.078903825533
326.4,7.5990000000042,2.35743622403513,1.90376276469627,1.72873423027635,9.06059796560232,10.0207854959329,0.526300000000001,1.08610998387542,22.0836973609137,18.1318569760665
326.8,8.85299999999722,2.35598559787357,1.89322849662538,1.72634716022087,9.01046211379231,10.0161710724808,0.526300000000001,1.08610998387542,22.0836973609137,18.1151619171529
327.2,7.04600000000231,2.35453124851383,1.65400879026325,1.72237376837656,9.00174986399854,10.008480702535,0.526300000000001,1.08610998387542,19.3119750412524,18.0873551207047
327.6,6.48700000000601,2.35307326050463,1.65948984989005,1.72746268425599,9.03157989152955,10.0183280109494,0.526300000000001,1.08610998387542,19.3119750412524,18.1229647984038
328,8.087,2.35161171931987,1.65198338772012,1.72442553081293,8.99072684696593,10.0124532967273,0.526300000000001,1.08610998387542,19.3119750412524,18.1017165376335
328.4,8.47299999999785,2.3501467113508,1.66514660255731,1.72800233678904,9.0623661079348,10.0193711310611,0.526300000000001,1.08610998387542,19.3119750412524,18.1267389637577
328.8,7.54100000000174,2.34867832389793,1.66259930851003,1.73095327153823,9.04850275728114,10.0250712961919,0.526300000000001,1.08610998387542,19.3119750412524,18.1473699585942
329.2,7.85499999999934,2.34720664516279,1.65874721258536,1.7286017873428,9.02753817464398,10.0205295830423,0.526300000000001,1.08610998387542,19.3119750412524,18.1309308776719
329.6,7.49700000000287,2.34573176423928,1.66919926911969,1.7305913108078,9.0844222728666,10.0243724644845,0.526300000000001,1.08610998387542,19.3119750412524,18.1448399984297
330,7.947,2.34425377110489,1.77740027763091,1.73621796204508,9.07635579421896,10.035224753214,0.526300000000001,1.08610998387542,20.5820936873775,18.1841481209858
330.4,7.69100000000498,2.34277275661165,1.77880817854284,1.73503260144924,9.08354528876358,10.0329404647261,0.526300000000001,1.08610998387542,20.5820936873775,18.1758706556239
330.8,8.72799999999745,2.34128881247678,1.7828358880154,1.74827310473976,9.10411292604193,10.0583971796483,0.526300000000001,1.08610998387542,20.5820936873775,18.2682234338049
331.2,8.58000000000075,2.33980203127313,1.77694508743116,1.74708037490557,9.07403134977108,10.0561092686727,0.526300000000001,1.08610998387542,20.5820936873775,18.2599136972481
331.6,8.6449999999935,2.33831250641941,1.78061099853645,1.74746598741923,9.09275145121382,10.0568490698415,0.526300000000001,1.08610998387542,20.5820936873775,18.2626004624839
332,7.258,2.33682033217011,1.78093103473653,1.75441905985767,9.09438572710287,10.0701699701504,0.526300000000001,1.08610998387542,20.5820936873775,18.3110123247171
332.4,7.41200000000416,2.33532560360524,1.77590613608333,1.74768060839116,9.06872590889517,10.0572607750153,0.526300000000001,1.08610998387542,20.5820936873775,18.2640957540898
332.8,8.01900000000152,2.33382841661977,1.77681850048148,1.74235607116823,9.07338492914842,10.0470367989345,0.526300000000001,1.08610998387542,20.5820936873775,18.2269809235663
333.2,8.45500000000085,2.33232886791292,1.79257766178183,1.75312157947626,9.07146574666799,10.0676868936446,0.526300000000001,1.08610998387542,20.7690357611035,18.30198327377
333.6,8.28699999999552,2.33082705497716,1.78830512920993,1.74420521374608,9.04984429410622,10.0505898107359,0.526300000000001,1.08610998387542,20.7690357611035,18.239874701211
334,6.443,2.32932307608696,1.79045293612731,1.74901133704434,9.06071342256682,10.0598127458226,0.526300000000001,1.08610998387542,20.7690357611035,18.273365743934
334.4,7.35900000000811,2.3278170302874,1.7871149439177,1.74655606053784,9.04382127745218,10.0551031920616,0.526300000000001,1.08610998387542,20.7690357611035,18.2562602060953
334.8,7.98599999999997,2.32630901738244,1.78641426584928,1.74498738889556,9.04027544664513,10.0520919556102,0.526300000000001,1.08610998387542,20.7690357611035,18.2453273129095
335.2,7.73400000000005,2.32479913792309,1.78677968992978,1.74889014081816,9.04212470098981,10.0595803784507,0.526300000000001,1.08610998387542,20.7690357611035,18.2725215761466
335.6,8.65199999999663,2.32328749319526,1.78053360337938,1.73887568237518,9.01051593926043,10.0403426251589,0.526300000000001,1.08610998387542,20.7690357611035,18.2027003457195
336,7.38,2.32177418520744,1.77536412096981,1.7443860852711,9.02229578204284,10.050937209207,0.526300000000001,1.08610998387542,20.6816982376323,18.2411356449394
336.4,7.20000000000721,2.32025931667821,1.77317011913664,1.74417109967918,9.01114599409153,10.0505242854324,0.526300000000001,1.08610998387542,20.6816982376323,18.2396368705058
336.8,8.0539999999994,2.31874299102342,1.76893074209389,1.73601210111827,8.98960172992648,10.0348281166995,0.526300000000001,1.08610998387542,20.6816982376323,18.1827107132999
337.2,7.60799999999987,2.31722531234329,1.77390927597441,1.74572493237266,9.01490234555821,10.0535079755047,0.526300000000001,1.08610998387542,20.6816982376323,18.2504680470548
337.6,9.52499999999357,2.31570638540922,1.76640711218037,1.73216888238268,8.97677679150667,10.0274175435662,0.526300000000001,1.08610998387542,20.6816982376323,18.1558652999874
338,8.057,2.31418631565049,1.76578463716728,1.73318810894657,8.97361341019313,10.0293839042613,0.526300000000001,1.08610998387542,20.6816982376323,18.1629866710101
338.4,8.22099999999493,2.31266520914061,1.76860798578554,1.74274615099492,8.98796150139815,10.0477865220634,0.526300000000001,1.08610998387542,20.6816982376323,18.2297012677432
338.8,7.91699999999771,2.31114317258365,1.76211521969311,1.73148400994437,8.95496564694912,10.0260958080871,0.526300000000001,1.08610998387542,20.6816982376323,18.1510792881052
339.2,7.3090000000007,2.30962031330029,1.76703274881559,1.74247787560276,8.9799562399975,10.0472709158563,0.526300000000001,1.08610998387542,20.6816982376323,18.2278303868399
339.6,7.69100000000236,2.30809673921364,1.76657216554249,1.73956768651447,8.97761558296094,10.0416743356926,0.526300000000001,1.08610998387542,20.6816982376323,18.207529331401
340,8.059,2.30657255883498,1.76128733498937,1.73632601787728,8.95075838569926,10.0354329340782,0.526300000000001,1.08610998387542,20.6816982376323,18.184902589576
340.4,9.50999999999581,2.30504788124926,1.76692348076153,1.74630336734248,8.9794009461895,10.0546182417528,0.526300000000001,1.08610998387542,20.6816982376323,18.2544992762749
340.8,7.08200000000187,2.30352281610041,1.76408707982597,1.74467615040168,8.96498652387762,10.0514942848178,0.526300000000001,1.08610998387542,20.6816982376323,18.243157739631
341.2,8.87299999999845,2.3019974735765,1.7645570044037,1.75197537695295,8.96737465287348,10.0654923084617,0.526300000000001,1.08610998387542,20.6816982376323,18.2940050988307
341.6,8.47100000000273,2.30047196439478,1.76575939245861,1.7443411236579,8.97348511807218,10.0508508540441,0.526300000000001,1.08610998387542,20.6816982376323,18.2408221996475
342,7.479,2.29894639978644,1.78003083732238,1.75531512499133,8.98267378843807,10.0718841163682,0.526300000000001,1.08610998387542,20.8275275121806,18.31724666317
342.4,8.89899999999494,2.29742089148129,1.77423535871428,1.74896252301484,8.95342772556495,10.0597191568419,0.526300000000001,1.08610998387542,20.8275275121806,18.2730257420351
342.8,7.44600000000178,2.29589555169229,1.77322153334226,1.74529035000941,8.94831159925725,10.0526736631088,0.526300000000001,1.08610998387542,20.8275275121806,18.2474390625545
343.2,8.51400000000069,2.29437049309988,1.77743831083565,1.75901205876274,8.96959097030373,10.0789500799693,0.526300000000001,1.08610998387542,20.8275275121806,18.342956728411
343.6,6.80900000000466,2.29284582883621,1.7738654836079,1.75111936339847,8.95156120316914,10.0638527113092,0.526300000000001,1.08610998387542,20.8275275121806,18.2880456574481
344,6.927,2.29132167246913,1.77202657098831,1.74460605473992,8.94228139079684,10.0513596704216,0.526300000000001,1.08610998387542,20.8275275121806,18.242669100798
344.4,8.62299999999701,2.28979813798619,1.77505093161105,1.75653208378204,8.95754339880426,10.0742111888171,0.526300000000001,1.08610998387542,20.8275275121806,18.3257119083609
344.8,7.97499999999856,2.28827533977835,1.76783495947268,1.74470293757412,8.92112901629675,10.0515457269785,0.526300000000001,1.08610998387542,20.8275275121806,18.2433444720366
345.2,8.17600000000001,2.28675339262366,1.76435504598314,1.74227595930781,8.90833902561083,10.0468828122037,0.526300000000001,1.08610998387542,20.816373237591,18.2264222132216
345.6,7.58900000000285,2.28523241167075,1.76558966358064,1.74070114601308,8.91457268711258,10.0438548314752,0.526300000000001,1.08610998387542,20.816373237591,18.2154375248095
346,7.862,2.28371251242223,1.76261923744282,1.73669880442775,8.89957481967852,10.0361510800724,0.526300000000001,1.08610998387542,20.816373237591,18.1875053436992
346.4,9.26499999999409,2.28219381071795,1.76235929953939,1.73859146376552,8.89826237693941,10.0397955652128,0.526300000000001,1.08610998387542,20.816373237591,18.2007168084325
346.8,8.44799999999798,2.28067642271815,1.76400274034611,1.74492804325194,8.9065602124052,10.0519779997475,0.526300000000001,1.08610998387542,20.816373237591,18.2449136377785
347.2,7.94099999999863,2.27916046488652,1.75960573052992,1.74165142613624,8.88435943471549,10.0456822060977,0.526300000000001,1.08610998387542,20.816373237591,18.2220663454943
347.6,8.93299999999375,2.27764605397306,1.76112772625745,1.73990112412911,8.89204408637745,10.0423158855167,0.526300000000001,1.08610998387542,20.816373237591,18.2098559175842
348,7.838,2.27613330699701,1.7358457762384,1.73704409899599,8.87857262285524,10.0368161731026,0.526300000000001,1.08610998387542,20.5486741147673,18.1899159857385
348.4,8.61199999999786,2.27462234122946,1.7340365983156,1.73532780562476,8.86931896806912,10.0335094449971,0.526300000000001,1.08610998387542,20.5486741147673,18.177932265596
348.8,8.77500000000085,2.27311327417607,1.7384405026395,1.74055124808287,8.89184423206383,10.0435665192487,0.526300000000001,1.08610998387542,20.5486741147673,18.2143917793145
349.2,9.53199999999841,2.27160622355957,1.73680871482786,1.74657200877472,8.88349789923342,10.0551337971828,0.526300000000001,1.08610998387542,20.5486741147673,18.2563713408882
349.6,7.90900000000419,2.2701013073022,1.73686461894132,1.74497280990181,8.88378383980374,10.0520639611779,0.526300000000001,1.08610998387542,20.5486741147673,18.245225688915
350,8.785,2.26859864350812,1.74433164606636,1.75379810511042,8.9219764854374,10.0689817595959,0.526300000000001,1.08610998387542,20.5486741147673,18.306691433498
350.4,8.82399999999702,2.26709835044568,1.74203867935747,1.75812697608415,8.91024832863603,10.077259320144,0.526300000000001,1.08610998387542,20.5486741147673,18.3368031245568
350.8,6.99800000000267,2.26560054652963,1.74048128409305,1.75050028172913,8.90228250174811,10.0626665974009,0.526300000000001,1.08610998387542,20.5486741147673,18.2837350961449
351.2,7.63300000000039,2.26410535030331,1.74990535259504,1.75768931925876,8.91533403884349,10.0764230613684,0.526300000000001,1.08610998387542,20.6296926943925,18.3337599010401
351.6,7.49399999999802,2.26261288042071,1.74968831410017,1.75980733185492,8.91422828150743,10.0804687942357,0.526300000000001,1.08610998387542,20.6296926943925,18.3484850440935
352,7.587,2.26112325562852,1.7503587851656,1.75943173325206,8.9176441654024,10.0797515794731,0.526300000000001,1.08610998387542,20.6296926943925,18.3458741861146
352.4,7.61900000000269,2.25963659474809,1.75024613263772,1.7603868163963,8.91707022869499,10.0815751340549,0.526300000000001,1.08610998387542,20.6296926943925,18.3525127880394
352.8,8.27699999999885,2.25815301665736,1.74960547390023,1.75750645070271,8.91380623122157,10.0760736016503,0.526300000000001,1.08610998387542,20.6296926943925,18.3324882594211
353.2,7.93999999999967,2.25667264027275,1.75162570251977,1.76209029721996,8.92409879530301,10.0848259789244,0.526300000000001,1.08610998387542,20.6296926943925,18.3643503809235
353.6,7.42900000000243,2.25519558453101,1.74959705325611,1.75957498337618,8.91376333012689,10.0800251311455,0.526300000000001,1.08610998387542,20.6296926943925,18.3468699671364
354,8.315,2.25372196837098,1.78973082814,1.75933986754254,8.91169542528433,10.0795761441077,0.526300000000001,1.08610998387542,21.1078112837475,18.3452355816593
354.4,7.91100000000411,2.25225191071541,1.79132069419032,1.76222138303976,8.9196119241146,10.0850760502749,0.526300000000001,1.08610998387542,21.1078112837475,18.3652611462353
354.8,10.2269999999974,2.25078553045266,1.78514709270547,1.75674195916806,8.88887140423024,10.074612404519,0.526300000000001,1.08610998387542,21.1078112837475,18.3271716176406
355.2,9.06499999999669,2.24932294641845,1.78833796375095,1.76060353090935,8.90475986659093,10.0819888185127,0.526300000000001,1.08610998387542,21.1078112837475,18.3540189624155
355.6,7.72300000000148,2.24786427737758,1.78199967773827,1.74791362120624,8.87319932487413,10.0577077229096,0.526300000000001,1.08610998387542,21.1078112837475,18.265719114706
356,8.072,2.24640964200554,1.77634625217802,1.7404615319815,8.84504894275505,10.0433939522502,0.526300000000001,1.08610998387542,21.1078112837475,18.2137658709957
356.4,8.33499999999787,2.24495915887031,1.77960745374348,1.7505759674303,8.86128760535998,10.062811620514,0.526300000000001,1.08610998387542,21.1078112837475,18.2842621101852
356.8,8.10700000000019,2.24351294641393,1.77478119887455,1.74309399207386,8.83725599526507,10.0484549690811,0.526300000000001,1.08610998387542,21.1078112837475,18.2321268755631
357.2,7.56300000000198,2.24207112293425,1.76936322634131,1.74216841125152,8.83232553820441,10.0466760816633,0.526302012834673,1.08610998387542,21.0551213172845,18.2256721458786
357.6,6.87700000000694,2.2406338065666,1.77348572227759,1.74814611101761,8.85290425578885,10.0581536280309,0.526302012834673,1.08610998387542,21.0551213172845,18.2673387597524
358,7.343,2.23920111526549,1.76601824926181,1.74084257388619,8.81562804724039,10.044126837301,0.526302012834673,1.08610998387542,21.0551213172845,18.2164241524143
358.4,9.49299999998598,2.23777316678635,1.76708944408166,1.74475759703349,8.82097524855149,10.0516506935235,0.526302012834673,1.08610998387542,21.0551213172845,18.2437254981769
358.8,8.09600000000257,2.23635007866725,1.76787989269096,1.74578176681246,8.82492101804337,10.0536170761773,0.526302012834673,1.08610998387542,21.0551213172845,18.2508641573774
359.2,8.38400000000071,2.2349319682107,1.76616282701782,1.75078606373301,8.81634975196875,10.0632141689674,0.526302012834673,1.08610998387542,21.0551213172845,18.2857250111975
359.6,9.15699999999522,2.23351895246545,1.76660715943502,1.74586609598187,8.81856777509565,10.05377895199,0.526302012834673,1.08610998387542,21.0551213172845,18.251451885601
360,7.317,2.23211114820835,1.76319703799162,1.74683537182364,8.8205789230982,10.0556391714413,0.526302012834673,1.08610998387542,21.0096867096657,18.2582065291958
360.4,6.89300000000347,2.23070867192622,1.76138423007482,1.75561788815268,8.81151016052768,10.0724631615257,0.526302012834673,1.08610998387542,21.0096867096657,18.3193528863447
360.8,8.85299999999856,2.22931163979784,1.75690716247637,1.74342107923696,8.7891131582385,10.049083452128,0.526302012834673,1.08610998387542,21.0096867096657,18.2344076124573
361.2,6.93100000000117,2.22792016767591,1.76017279823121,1.74984579548661,8.80544984511412,10.0614123468537,0.526302012834673,1.08610998387542,21.0096867096657,18.2791774661496
361.6,7.98599999999579,2.22653437106915,1.76149750736455,1.75709787511586,8.81207684210254,10.0752927307855,0.526302012834673,1.08610998387542,21.0096867096657,18.3296469242291
362,8.952,2.22515436512442,1.7585114127226,1.74615015111558,8.79713858909191,10.0543241775875,0.526302012834673,1.08610998387542,21.0096867096657,18.2534315250256
362.4,7.15500000000309,2.22378026460889,1.76188093380086,1.75945476394145,8.81399497324149,10.0797955600778,0.526302012834673,1.08610998387542,21.0096867096657,18.3460342822033
362.8,7.44700000000123,2.22241218389238,1.76333206111643,1.76766636587556,8.82125439050378,10.0954524622794,0.526302012834673,1.08610998387542,21.0096867096657,18.4030721752336
363.2,7.40000000000002,2.22105023692966,1.75566617024729,1.755906420869,8.7887062118672,10.0730149285092,0.526302012834673,1.08610998387542,20.9958186385591,18.3213600003499
363.6,7.51100000000192,2.21969453724293,1.7613370264813,1.76237216422809,8.81709400577419,10.0853636789837,0.526302012834673,1.08610998387542,20.9958186385591,18.3663087241913
364,7.112,2.21834519790435,1.75840586496037,1.75703282895629,8.80242087605084,10.0751684032044,0.526302012834673,1.08610998387542,20.9958186385591,18.3291945569054
364.4,7.6040000000031,2.21700233151863,1.75604222131279,1.75668776479849,8.79058868952233,10.0745088049969,0.526302012834673,1.08610998387542,20.9958186385591,18.3267946946616
364.8,8.85599999999891,2.21566605020585,1.75865586058209,1.76250760179728,8.80367233154434,10.0856220243699,0.526302012834673,1.08610998387542,20.9958186385591,18.3672496742735
365.2,8.285,2.21433646558418,1.75431866623815,1.75638227575528,8.7819607285536,10.0739247834581,0.526302012834673,1.08610998387542,20.9958186385591,18.3246699394381
365.6,8.47699999999941,2.21301368875292,1.75371025810541,1.75481301170531,8.77891509241492,10.0709236603136,0.526302012834673,1.08610998387542,20.9958186385591,18.3137533601441
366,7.785,2.21169783027551,1.75517447091361,1.75490573556693,8.79172121541099,10.0711010388488,0.526302012834673,1.08610998387542,20.982740240834,18.3143984837619
366.4,8.42999999999933,2.2103890001627,1.75201709145343,1.75462866848012,8.77590580762948,10.0705709975611,0.526302012834673,1.08610998387542,20.982740240834,18.3124707636705
366.8,8.08800000000118,2.20908730785585,1.75007858448144,1.74894206226239,8.76619576845431,10.0596799278279,0.526302012834673,1.08610998387542,20.982740240834,18.2728832268467
367.2,9.45899999999645,2.20779286221037,1.7500321161601,1.75114627458027,8.76596300724834,10.0639042647685,0.526302012834673,1.08610998387542,20.982740240834,18.2882330239487
367.6,7.3260000000062,2.20650577147925,1.74775435335729,1.75095622101639,8.75455362550936,10.0635401699088,0.526302012834673,1.08610998387542,20.982740240834,18.2869097738438
368,7.455,2.20522614329673,1.74965900031395,1.74797163353736,8.764094058859,10.0578189916834,0.526302012834673,1.08610998387542,20.982740240834,18.2661232655257
368.4,8.62999999999364,2.20395408466218,1.7501916027026,1.7551964162854,8.76676188009115,10.0716570636363,0.526302012834673,1.08610998387542,20.982740240834,18.3164208129181
368.8,7.89099999999926,2.20268970192399,1.7486868991383,1.7522987405681,8.75922477510907,10.0661115359152,0.526302012834673,1.08610998387542,20.982740240834,18.2962560565181
369.2,8.72399999999772,2.20143310076374,1.73537838647337,1.74500033665969,8.74850317019452,10.0521168176416,0.526302012834673,1.08610998387542,20.8485689193502,18.2454175660555
369.6,6.2930000000032,2.20018438618042,1.73318884828073,1.74410364618072,8.73746512686695,10.0503947202071,0.526302012834673,1.08610998387542,20.8485689193502,18.2391666050033
370,8.798,2.19894366247487,1.73187452305077,1.74158663575863,8.73083926444376,10.0455576362776,0.526302012834673,1.08610998387542,20.8485689193502,18.2216144288587
370.4,8.56700000000302,2.19771103323435,1.73263975784553,1.74183212792515,8.73469701620562,10.0460296177443,0.526302012834673,1.08610998387542,20.8485689193502,18.2233267213271
370.8,7.9320000000012,2.19648660131726,1.73043133151113,1.73904129555188,8.72356375274089,10.0406613675638,0.526302012834673,1.08610998387542,20.8485689193502,18.2038560960351
371.2,7.45800000000101,2.19527046883804,1.72784850287087,1.73114268506715,8.71054302785255,10.0254369549889,0.526302012834673,1.08610998387542,20.8485689193502,18.1486938128172
371.6,7.92700000000294,2.19406273715225,1.73057283767536,1.73850114951822,8.72427712288308,10.0396217171487,0.526302012834673,1.08610998387542,20.8485689193502,18.2000864904212
372,7.985,2.19286350684179,1.649056829697,1.73492975828987,8.71478338550269,10.0327422283584,0.526302012834673,1.08610998387542,19.8881709706444,18.1751524049782
372.4,6.54900000000594,2.19167287770035,1.64862499793337,1.73764635118424,8.71250128084068,10.0379759970538,0.526302012834673,1.08610998387542,19.8881709706444,18.1941201713734
372.8,6.91700000000314,2.19049094871896,1.65942684718674,1.74807600944892,8.7695858971563,10.0580191805024,0.526302012834673,1.08610998387542,19.8881709706444,18.2668504032955
373.2,7.38600000000176,2.18931781807178,1.65671745421046,1.74370061494473,8.75526754713387,10.0496205049315,0.526302012834673,1.08610998387542,19.8881709706444,18.2363566661109
373.6,8.26599999999327,2.18815358310209,1.65752441427811,1.74125159697097,8.75953209524631,10.0449134215467,0.526302012834673,1.08610998387542,19.8881709706444,18.2192774244899
374,8.651,2.1869983403084,1.66243364583759,1.74286746738824,8.78547594924795,10.0480196661614,0.526302012834673,1.08610998387542,19.8881709706444,18.2305472643332
374.4,7.74700000000103,2.1858521853308,1.66010953242825,1.74537158233612,8.77319368913357,10.0528296236729,0.526302012834673,1.08610998387542,19.8881709706444,18.248005260774
374.8,8.51899999999975,2.18471521293754,1.66650796277809,1.75164098887061,8.80700752350357,10.0648518894862,0.526302012834673,1.08610998387542,19.8881709706444,18.2916772533693
375.2,9.1669999999991,2.18358751701169,1.78519571540534,1.75232031525592,8.79787929070412,10.066152847806,0.5263,1.08610998387542,21.3266998018694,18.2964062345646
375.6,7.01500000000487,2.18246919053814,1.78662348350327,1.75335930875806,8.80491567964021,10.068141944001,0.5263,1.08610998387542,21.3266998018694,18.3036377773947
376,8.075,2.18136032559072,1.78937338927621,1.7529654328624,8.81846788506084,10.0673879826599,0.5263,1.08610998387542,21.3266998018694,18.3008965131889
376.4,9.0389999999945,2.18026101331951,1.7815066646421,1.75634693206816,8.77969875003163,10.0738572104628,0.5263,1.08610998387542,21.3266998018694,18.3244241070123
376.8,7.25300000000208,2.17917134393847,1.7829966462652,1.75738627133245,8.78704174237261,10.0758439270485,0.5263,1.08610998387542,21.3266998018694,18.3316525253603
377.2,9.25099999999812,2.17809140671312,1.78608782194978,1.75955173402364,8.80227580903801,10.0799807349907,0.5263,1.08610998387542,21.3266998018694,18.3467083547049
377.6,7.484000000003,2.17702128994859,1.78159757382532,1.76281675551488,8.78014677262852,10.0862116814494,0.5263,1.08610998387542,21.3266998018694,18.369397423887
378,7.2,2.17596108097782,1.87226280496158,1.75645191041258,8.78861959958285,10.0740579141247,0.526300000000001,1.08610998387542,22.390405625982,18.3251542773097
378.4,7.26799999999976,2.17491086614991,1.87172642283463,1.76466646995353,8.78610175942641,10.0897382513917,0.526300000000001,1.08610998387542,22.390405625982,18.3822451197225
378.8,8.71600000000027,2.17387073081887,1.85932660666128,1.7644079411124,8.72789557856145,10.0892455018597,0.526300000000001,1.08610998387542,22.390405625982,18.3804497071407
379.2,7.77099999999741,2.17284075933238,1.86278240190049,1.76328709415423,8.74411748378277,10.0871086385901,0.526300000000001,1.08610998387542,22.390405625982,18.3726647149836
379.6,8.10600000000027,2.171821035021,1.85676556731912,1.76092268101493,8.71587376169995,10.0825979795822,0.526300000000001,1.08610998387542,22.390405625982,18.356236955669
380,6.746,2.17081164018739,1.85075314345436,1.75736984258855,8.68765074403449,10.0758125292888,0.526300000000001,1.08610998387542,22.390405625982,18.3315382774765
380.4,8.30799999999605,2.16981265609594,1.85318864287064,1.76091256204788,8.6990832618669,10.0825786666631,0.526300000000001,1.08610998387542,22.390405625982,18.3561666340749
380.8,8.22199999999713,2.16882416296255,1.84603061740838,1.76642079784406,8.66548265691699,10.0930806859901,0.526300000000001,1.08610998387542,22.390405625982,18.3944261352114
381.2,6.85500000000038,2.16784623994464,1.70652955259692,1.7602538083579,8.67405584741531,10.0813212193483,0.526300000000001,1.08610998387542,20.6779470319685,18.3515883463417
381.6,7.40400000000209,2.16687896513142,1.70496276277636,1.7594183353575,8.66609206947545,10.0797259939788,0.526300000000001,1.08610998387542,20.6779470319685,18.3457810513464
382,8.464,2.16592241553443,1.70287176799931,1.76172754172336,8.65546382958051,10.0841338885639,0.526300000000001,1.08610998387542,20.6779470319685,18.3618298904787
382.4,8.62299999999911,2.16497666707825,1.71096425156565,1.76147037266037,8.6965968145276,10.0836431858494,0.526300000000001,1.08610998387542,20.6779470319685,18.3600429287727
382.8,9.52899999999839,2.16404179459149,1.7081713240776,1.76695141427794,8.68240074685782,10.0940912074399,0.526300000000001,1.08610998387542,20.6779470319685,18.3981096275486
383.2,7.84700000000351,2.16311787179807,1.70883303075379,1.76853343782057,8.68576411121045,10.0971028590802,0.526300000000001,1.08610998387542,20.6779470319685,18.4090897072229
383.6,8.40599999999817,2.16220497130866,1.71236985454166,1.76620821985001,8.70374130182621,10.0926757894665,0.526300000000001,1.08610998387542,20.6779470319685,18.3929503341084
384,7.513,2.1613031646124,1.78233192150197,1.76640374755515,8.6948605350478,10.0930482115658,0.526300000000001,1.08610998387542,21.5447661236806,18.3943077674986
384.4,8.55700000000268,2.16041252206894,1.78503512194352,1.77069350075468,8.7080477256906,10.1012120084179,0.526300000000001,1.08610998387542,21.5447661236806,18.4240764004046
384.8,7.32099999999962,2.1595331129006,1.77986847635499,1.76590113833486,8.68284295755269,10.0920908350665,0.526300000000001,1.08610998387542,21.5447661236806,18.3908183473756
385.2,8.16899999999779,2.15866500518487,1.77988451622652,1.76625388880411,8.6829212058544,10.0927627776954,0.526300000000001,1.08610998387542,21.5447661236806,18.3932673911708
385.6,8.03200000000006,2.15780826584718,1.77992190426387,1.76855434873883,8.68310359823962,10.0971426545506,0.526300000000001,1.08610998387542,21.5447661236806,18.4092348181203
386,8.222,2.15696296065383,1.77353318257933,1.76199530651128,8.65193710036446,10.0846447581734,0.526300000000001,1.08610998387542,21.5447661236806,18.3636903851093
386.4,8.96399999999687,2.15612915420526,1.7775088382816,1.76716072067309,8.67133178855334,10.094489761018,0.526300000000001,1.08610998387542,21.5447661236806,18.399562512614
386.8,6.90800000000346,2.15530690992956,1.77521064756903,1.76688058668124,8.66012038203155,10.0939563329949,0.526300000000001,1.08610998387542,21.5447661236806,18.3976179699648
387.2,8.51799999999742,2.1544962900762,1.77692867350747,1.75689632534618,8.63349293998845,10.0749074836863,0.526300000000001,1.08610998387542,21.6321296033874,18.3282452164096
387.6,6.16200000001205,2.15369735571007,1.77819623167522,1.76014433514273,8.63965157463456,10.0811122234407,0.526300000000001,1.08610998387542,21.6321296033874,18.3508274605365
388,6.816,2.15291016670573,1.77246548439711,1.75248597336303,8.61180781989975,10.0664700438626,0.526300000000001,1.08610998387542,21.6321296033874,18.2975593343502
388.4,8.66599999999434,2.15213478174197,1.7679947634785,1.74971635057255,8.59008610531269,10.0611642429396,0.526300000000001,1.08610998387542,21.6321296033874,18.278275986436
388.8,9.14799999999703,2.15137125829656,1.7722687372813,1.7566241222383,8.61085189248374,10.0743871413203,0.526300000000001,1.08610998387542,21.6321296033874,18.3263520543698
389.2,7.43500000000202,2.15061965264137,1.76781740452165,1.74947360144973,8.58922437837639,10.0606989386157,0.526300000000001,1.08610998387542,21.6321296033874,18.276585374102
389.6,7.92999999999973,2.14988001983765,1.76919677662958,1.75669255384819,8.59592627898333,10.0745179599684,0.526300000000001,1.08610998387542,21.6321296033874,18.326828002759
390,7.28,2.14915241373162,1.69415620195764,1.76016809075649,8.60122290742457,10.0811575761477,0.526299999999665,1.08610998387542,20.7018456437788,18.3509925735825
390.4,7.71200000000365,2.1484368869503,1.68812013339765,1.75367005363086,8.57057781631139,10.068736695395,0.526299999999665,1.08610998387542,20.7018456437788,18.305800328475
390.8,8.51600000000026,2.14773349089764,1.69762207839079,1.76543062158088,8.6188191454436,10.0911944240653,0.526299999999665,1.08610998387542,20.7018456437788,18.3875514327196
391.2,6.96500000000335,2.14704227575089,1.69506794537149,1.75993843996307,8.6058518243614,10.0807191243616,0.526299999999665,1.08610998387542,20.7018456437788,18.3493963579812
391.6,7.55400000000834,2.14636329045723,1.69432107567537,1.75764824632316,8.6020599704983,10.0763445735691,0.526299999999665,1.08610998387542,20.7018456437788,18.3334742895978
392,7.909,2.14569658273066,1.70168615819422,1.76419547683303,8.63945245910294,10.0888405142011,0.526299999999665,1.08610998387542,20.7018456437788,18.3789741347821
392.4,6.99200000000402,2.14504219904918,1.69749508876964,1.76494532270335,8.61817441974644,10.0902696838405,0.526299999999665,1.08610998387542,20.7018456437788,18.3841815780452
392.8,9.14099999999783,2.14440018465219,1.69342195130054,1.75477269678074,8.59749512036198,10.0708465368757,0.526299999999665,1.08610998387542,20.7018456437788,18.3134728666642
393.2,8.19099999999824,2.14377058353821,1.70785944051014,1.75644216025904,8.63092950576916,10.0740392735549,0.5263,1.08610998387542,20.7974636662188,18.3250864613405
393.6,6.92000000000543,2.1431534384628,1.70349513980988,1.75527423238823,8.60887384311191,10.0718059027278,0.5263,1.08610998387542,20.7974636662188,18.3169621775733
394,6.79,2.14254879093681,1.70664137453251,1.75319444887872,8.62477382261578,10.0678263812444,0.5263,1.08610998387542,20.7974636662188,18.3024904245049
394.4,7.7730000000006,2.14195668122482,1.71071532569572,1.75966101515759,8.64536215937561,10.0801894110415,0.5263,1.08610998387542,20.7974636662188,18.3474679907347
394.8,7.68300000000032,2.14137714834391,1.70521295412718,1.75994399175307,8.61755508111367,10.0807297243492,0.5263,1.08610998387542,20.7974636662188,18.3494349471877
395.2,7.5509999999994,2.1408102300626,1.70601034249914,1.75047050934612,8.62158480549488,10.0626095487074,0.5263,1.08610998387542,20.7974636662188,18.2835277832555
395.6,7.88899999999897,2.14025596290018,1.7109899524101,1.75904744983398,8.64675002757833,10.0790176751944,0.5263,1.08610998387542,20.7974636662188,18.3432027660313
396,8.485,2.13971438212617,1.79015819742268,1.75727728630374,8.62544591679911,10.0756356368813,0.526300000000001,1.08610998387542,21.8135160705701,18.330894620905
396.4,7.721999999999,2.13918552176011,1.79549711079143,1.7579927205371,8.65117018439899,10.077002804276,0.526300000000001,1.08610998387542,21.8135160705701,18.335869612586
396.8,8.80499999999911,2.13866941457159,1.78728677043235,1.7605844494504,8.6116106377468,10.0819523954439,0.526300000000001,1.08610998387542,21.8135160705701,18.3538863480077
397.2,7.24700000000243,2.13816609208051,1.78531563111737,1.7537382810359,8.60211317792436,10.0688672701035,0.526300000000001,1.08610998387542,21.8135160705701,18.306275122903
397.6,9.03699999999709,2.13767558455762,1.78553254729768,1.75472214989746,8.60315833627096,10.0707498377813,0.526300000000001,1.08610998387542,21.8135160705701,18.3131211806894
398,7.965,2.13719792102531,1.78351059677549,1.76154127614702,8.59341605489005,10.0837784811266,0.526300000000001,1.08610998387542,21.8135160705701,18.3605356165278
398.4,8.36000000000202,2.13673312925862,1.78349263866015,1.75957337960679,8.59332952803852,10.0800220686558,0.526300000000001,1.08610998387542,21.8135160705701,18.3468588189318
398.8,8.52199999999711,2.13628123578656,1.78271788157372,1.76218405518472,8.58959654770344,10.0850048414929,0.526300000000001,1.08610998387542,21.8135160705701,18.3650017999985
399.2,8.34800000000175,2.13584226589359,1.77562778445758,1.76365658547887,8.57930280260547,10.0878131634595,0.526300000236431,1.08610998387542,21.7528294474973,18.3752312485072
399.6,7.40600000000516,2.13541624362138,1.77531991659024,1.763680799159,8.57781527707774,10.0878593292806,0.526300000236431,1.08610998387542,21.7528294474973,18.3753994335372
400,9.42,2.13500319177088,1.77003826606423,1.76082024715207,8.5522959201738,10.082402472326,0.526300000236431,1.08610998387542,21.7528294474973,18.3555250870146
400.4,8.4439999999973,2.13460313190451,1.77158303971469,1.76266831684044,8.55975980479239,10.0859285690361,0.526300000236431,1.08610998387542,21.7528294474973,18.3683662078841
400.8,8.65899999999806,2.13421608434866,1.77115751848326,1.76543312175285,8.55770381337045,10.0911991877208,0.526300000236431,1.08610998387542,21.7528294474973,18.3875687928014
401.2,8.80199999999895,2.1338420681964,1.7639686837095,1.7521778142959,8.52296951214933,10.0658799762088,0.526300000236431,1.08610998387542,21.7528294474973,18.2954142961351
401.6,7.39200000000502,2.13348110131048,1.76746416898099,1.76046300135703,8.53985865234448,10.0817205667365,0.526300000236431,1.08610998387542,21.7528294474973,18.3530422835526
402,7.339,2.13313320032645,1.67332780557187,1.76037688733888,8.52153431034307,10.0815561797498,0.526300000000005,1.08610998387542,20.6385437252774,18.3524437792197
402.4,6.86900000000746,2.13279838065609,1.66586272698633,1.74687974088551,8.48351789593566,10.0557243073975,0.526300000000005,1.08610998387542,20.6385437252774,18.2585156963061
402.8,7.44200000000148,2.13247665649107,1.67763726491023,1.75553771268449,8.54348052165241,10.0723098296135,0.526300000000005,1.08610998387542,20.6385437252774,18.3187951439172
403.2,8.38199999999838,2.13216804080677,1.67468415199716,1.75293205509753,8.52844159567073,10.0673240854042,0.526300000000005,1.08610998387542,20.6385437252774,18.3006642040029
403.6,7.88900000000384,2.13187254536638,1.67118984948783,1.74383993975973,8.51064662529803,10.0498881587202,0.526300000000005,1.08610998387542,20.6385437252774,18.237328064971
404,7.754,2.13159018072518,1.67636856552015,1.74665984877449,8.53701958474208,10.0553023613071,0.526300000000005,1.08610998387542,20.6385437252774,18.2569834451338
404.4,6.85900000000613,2.13132095623505,1.67068615227983,1.74217412815153,8.50808151341399,10.0466870709912,0.526300000000005,1.08610998387542,20.6385437252774,18.2257120173734
404.8,8.27200000000034,2.13106488004917,1.67365210179641,1.74500469511215,8.52318581066176,10.052125186625,0.526300000000005,1.08610998387542,20.6385437252774,18.2454479468526
405.2,7.81600000000265,2.13082195912697,1.63444287587033,1.74386746578927,8.55361951431491,10.0499410366739,0.52629999999998,1.08610998387542,20.0833259847064,18.2375199785746
405.6,7.57599999999811,2.13059219923923,1.63121422084317,1.74080825661399,8.53672281694294,10.044060836828,0.52629999999998,1.08610998387542,20.0833259847064,18.2161847510848
406,7.738,2.13037560497341,1.63736026887425,1.74855204061369,8.56888726707496,10.0589320881818,0.52629999999998,1.08610998387542,20.0833259847064,18.2701665045081
406.4,7.60799999999775,2.13017217973917,1.6388673492978,1.74629241968626,8.57677435368461,10.054597230754,0.52629999999998,1.08610998387542,20.0833259847064,18.2544229839975
406.8,7.4260000000011,2.12998192577412,1.63378460390058,1.74108336194733,8.55017454352436,10.0445899069978,0.52629999999998,1.08610998387542,20.0833259847064,18.2181038740265
407.2,7.83799999999955,2.12980484414964,1.64182264173021,1.74310465257004,8.59224044760174,10.0484754539771,0.52629999999998,1.08610998387542,20.0833259847064,18.2322012120864
407.6,7.69400000000159,2.12964093477706,1.64217389048486,1.74296918585474,8.59407865696749,10.0482151389073,0.52629999999998,1.08610998387542,20.0833259847064,18.2312565801813
408,8.211,2.12949019641387,1.82377456439521,1.74519308851676,8.60124922896399,10.052486921266,0.526300000000001,1.08610998387542,22.2856569767107,18.246761127736
408.4,9.44499999999572,2.12935262667021,1.82878856352027,1.7451260977185,8.62489615164315,10.0523582950518,0.526300000000001,1.08610998387542,22.2856569767107,18.2462941792469
408.8,8.6290000000004,2.12922822201544,1.81011452810187,1.74454152300899,8.53682603822023,10.0512357380237,0.526300000000001,1.08610998387542,22.2856569767107,18.2422192424977
409.2,8.47699999999844,2.12911697778499,1.81809928523736,1.74869241768297,8.57448359058217,10.0592012643512,0.526300000000001,1.08610998387542,22.2856569767107,18.2711443338031
409.6,7.57100000000006,2.12901888818725,1.81961921022721,1.75245516921059,8.58165183050736,10.0664110627163,0.526300000000001,1.08610998387542,22.2856569767107,18.2973449180042
410,7.804,2.12893394631073,1.80592485176451,1.75322951124796,8.5170667702329,10.0678934967304,0.526300000000001,1.08610998387542,22.2856569767107,18.3027344463203
410.4,7.83500000000206,2.12886214413133,1.81789290597745,1.76065447661308,8.57351026883241,10.0820860633972,0.526300000000001,1.08610998387542,22.2856569767107,18.3543730280854
410.8,8.24700000000043,2.12880347251974,1.81138300822746,1.76392574726198,8.54280841889116,10.0883263237657,0.526300000000001,1.08610998387542,22.2856569767107,18.3771007674953
411.2,8.46499999999894,2.12875792124899,1.80537049620869,1.75449134919247,8.48840883626486,10.0703082791604,0.526300000000001,1.08610998387542,22.3540321422449,18.3115153143166
411.6,8.65299999999637,2.12872547900221,1.81061948239018,1.75384798971319,8.51308828061046,10.0690772252392,0.526300000000001,1.08610998387542,22.3540321422449,18.3070385725438
412,8.854,2.12870613338044,1.80178400716381,1.75494146395481,8.47154604529552,10.0711693847349,0.526300000000001,1.08610998387542,22.3540321422449,18.3146470599671
412.4,8.36699999999505,2.1286998709106,1.79558845286242,1.74714100591495,8.44241607004229,10.0562255970361,0.526300000000001,1.08610998387542,22.3540321422449,18.2603361584816
412.8,8.03000000000086,2.1287066770536,1.80285211153064,1.75505344324569,8.47656800979783,10.0713835872108,0.526300000000001,1.08610998387542,22.3540321422449,18.3154261322507
413.2,7.81000000000343,2.12872653621259,1.79438346235749,1.75591048508283,8.43675050052561,10.0730227001563,0.526300000000001,1.08610998387542,22.3540321422449,18.3213882713691
413.6,7.62400000000498,2.12875943174124,1.79248444103263,1.75299975195762,8.42782176848524,10.0674536811207,0.526300000000001,1.08610998387542,22.3540321422449,18.3011353724951
414,8.059,2.12880534595224,1.52191450143314,1.7533248438703,8.41625241222429,10.0680759754621,0.526299999999955,1.08610998387542,19.005851089157,18.303397919774
414.4,7.37400000000153,2.12886426012584,1.51607059403502,1.74785536046898,8.383935353881,10.0575959752102,0.526299999999955,1.08610998387542,19.005851089157,18.2653132288311
414.8,7.58600000000241,2.12893615451848,1.53989157579189,1.75669810366802,8.51566640380797,10.074528569243,0.526299999999955,1.08610998387542,19.005851089157,18.3268666020156
415.2,8.6189999999987,2.12902100837157,1.5322574279773,1.75123782094992,8.47344923924363,10.0640796352023,0.526299999999955,1.08610998387542,19.005851089157,18.2888703995077
415.6,8.09600000000355,2.12911879992031,1.53637055537528,1.75245985838367,8.49619501001618,10.0664200411869,0.526299999999955,1.08610998387542,19.005851089157,18.2973775576899
416,7.349,2.12922950640262,1.54755870840576,1.75069607389284,8.55806597572578,10.0630417506902,0.526299999999955,1.08610998387542,19.005851089157,18.2850984189095
416.4,9.92299999999086,2.12935310406812,1.54035128359677,1.75075280364681,8.51820860766899,10.0631504441646,0.526299999999955,1.08610998387542,19.005851089157,18.2854934250438
416.8,9.71299999999587,2.12948956818725,1.55357898847286,1.75812592357455,8.59135838248666,10.0772573092134,0.526299999999955,1.08610998387542,19.005851089157,18.33679580629
417.2,8.10100000000035,2.12963887306035,1.74503907514044,1.75036413010271,8.57817422101242,10.0624057036135,0.526300000000001,1.08610998387542,21.3809064227841,18.2827870271587
417.6,8.94199999999559,2.1298009920269,1.7392496168962,1.74161133696746,8.54971469699836,10.0456051286502,0.526300000000001,1.08610998387542,21.3809064227841,18.2217867218816
418,7.907,2.12997589747479,1.75314944252817,1.75825482868616,8.61804275200376,10.0775035900617,0.526300000000001,1.08610998387542,21.3809064227841,18.3376920931809
418.4,9.07899999999717,2.13016356084963,1.7358898494034,1.74546017738677,8.53319892305047,10.0529997146513,0.526300000000001,1.08610998387542,21.3809064227841,18.2486227679723
418.8,7.67300000000062,2.13036395266409,1.73829578001187,1.74455038833174,8.5450258742157,10.0512527639484,0.526300000000001,1.08610998387542,21.3809064227841,18.2422810440359
419.2,8.43499999999979,2.13057704250735,1.74823666673758,1.75496795053882,8.5938927789511,10.0712200511033,0.526300000000001,1.08610998387542,21.3809064227841,18.3148313362816
419.6,7.12300000000444,2.13080279905454,1.73380698675786,1.74201111677348,8.52296009292542,10.0463737124583,0.526300000000001,1.08610998387542,21.3809064227841,18.2245751066145
420,8.403,2.13104119007618,1.80537564814779,1.75004117300623,8.5627186370889,10.0617867990169,0.526300000000001,1.08610998387542,22.1601004879014,18.2805380713364
420.4,8.92699999999411,2.13129218244775,1.80639901998969,1.75675006060232,8.56757238880108,10.0746278912717,0.526300000000001,1.08610998387542,22.1601004879014,18.327227962953
420.8,6.96499999999866,2.13155574215922,1.78811350957368,1.74633693575211,8.48084601637629,10.0546826664852,0.526300000000001,1.08610998387542,22.1601004879014,18.2547332075828
421.2,7.34500000000095,2.13183183432457,1.79981460419235,1.75240073062989,8.53634315408745,10.066306826706,0.526300000000001,1.08610998387542,22.1601004879014,18.2969659880464
421.6,8.63899999999917,2.13212042319141,1.79316617470577,1.74903471768797,8.50481030875937,10.0598575718802,0.526300000000001,1.08610998387542,22.1601004879014,18.2735285948321
422,7.129,2.13242147215056,1.7862067953729,1.75156056898434,8.471802658979,10.064697857422,0.526300000000001,1.08610998387542,22.1601004879014,18.2911173875559
422.4,9.15299999999667,2.13273494374563,1.79529251462509,1.75622831379905,8.51489532927831,10.0736304195811,0.526300000000001,1.08610998387542,22.1601004879014,18.3235990475674
422.8,8.04600000000074,2.13306079968266,1.78392859556339,1.75455418696985,8.46099738197865,10.0704285017035,0.526300000000001,1.08610998387542,22.1601004879014,18.3119525343139
423.2,9.12199999999932,2.1333990008397,1.66290689542117,1.76003465615344,8.49007907878974,10.0809028259983,0.526300000000005,1.08610998387542,20.5860023383842,18.3500651286937
423.6,8.43099999999762,2.13374950727642,1.66090054744287,1.74785451787723,8.47983553897268,10.0575943590489,0.526300000000005,1.08610998387542,20.5860023383842,18.2653073587026
424,8.672,2.13411227824371,1.65337422335266,1.74713553190154,8.44140940286462,10.0562150945502,0.526300000000005,1.08610998387542,20.5860023383842,18.2602980171688
424.4,8.54099999999834,2.13448727219325,1.66665517569163,1.75196684347953,8.50921616697749,10.0654759661943,0.526300000000005,1.08610998387542,20.5860023383842,18.2939456948249
424.8,8.82099999999853,2.13487444678711,1.6655031385208,1.75727136486515,8.50333436643353,10.075624319691,0.526300000000005,1.08610998387542,20.5860023383842,18.3308534415462
425.2,7.67699999999969,2.13527375890726,1.6600212981186,1.75185065412533,8.47534647448349,10.0652534492345,0.526300000000005,1.08610998387542,20.5860023383842,18.2931368571315
425.6,9.18499999999834,2.13568516466516,1.67190363313806,1.75643848945729,8.53601250710007,10.0740322556131,0.526300000000005,1.08610998387542,20.5860023383842,18.325060929507
426,8.054,2.13610861941121,1.64809420059307,1.7547125688877,8.50145755938112,10.0707315085493,0.526300000000005,1.08610998387542,20.3753209801719,18.3130545192895
426.4,8.95899999999915,2.13654407774425,1.64751142326416,1.74872783813984,8.49845138611356,10.0592691815933,0.526300000000005,1.08610998387542,20.3753209801719,18.2713910591424
426.8,8.61699999999926,2.13699149352101,1.65958401717079,1.7568169615903,8.56072613029502,10.0747557778009,0.526300000000005,1.08610998387542,20.3753209801719,18.3276932546691
427.2,7.95500000000013,2.1374508198655,1.650547365995,1.75048284794629,8.514111861267,10.0626331915363,0.526300000000005,1.08610998387542,20.3753209801719,18.2836137002981
427.6,7.64500000000781,2.13792200917841,1.65218483645795,1.7428760330118,8.52255851779944,10.0480361270445,0.526300000000005,1.08610998387542,20.3753209801719,18.2306069957356
428,9.207,2.1384050131464,1.65888033557741,1.75291683812645,8.55709628971955,10.067294954284,0.526300000000005,1.08610998387542,20.3753209801719,18.300558293421
428.4,6.58900000000027,2.1388997827514,1.65341299124091,1.74866106061721,8.52889377810188,10.059141137726,0.526300000000005,1.08610998387542,20.3753209801719,18.2709259111002
428.8,7.7130000000011,2.13940626827983,1.65630423623061,1.74053468463391,8.54380785071065,10.0435346602559,0.526300000000005,1.08610998387542,20.3753209801719,18.2142762244953
429.2,8.42699999999992,2.13992441933179,1.65547467972481,1.73850988331775,8.55325063028175,10.0396385293121,0.526300000000005,1.08610998387542,20.3426329769709,18.2001474455237
429.6,8.55299999999582,2.14045418483017,1.65580987589636,1.74305208457749,8.55498247003785,10.0483744400588,0.526300000000005,1.08610998387542,20.3426329769709,18.2318346496491
430,9.613,2.14099551302968,1.65838807408863,1.74347880982218,8.56830310585496,10.0491943706495,0.526300000000005,1.08610998387542,20.3426329769709,18.2348101456245
430.4,8.4409999999934,2.1415483515259,1.6567517751228,1.74182130026025,8.55984892933855,10.0460088014888,0.526300000000005,1.08610998387542,20.3426329769709,18.2232512007391
430.8,8.0539999999999,2.14211264726417,1.65994612897684,1.74381218354835,8.57635302296806,10.0498348380199,0.526300000000005,1.08610998387542,20.3426329769709,18.2371345454993
431.2,7.63800000000133,2.14268834654844,1.66325011643096,1.74324497963876,8.59342355453252,10.0487450945609,0.526300000000005,1.08610998387542,20.3426329769709,18.2331797102399
431.6,8.71199999999809,2.14327539505007,1.66377278026895,1.74255381740007,8.5961239732441,10.0474168759548,0.526300000000005,1.08610998387542,20.3426329769709,18.2283599943853
432,7.54,2.14387373781653,1.80041568753325,1.74641829652406,8.60456242960689,10.0548388112365,0.5263,1.08610998387542,21.9917514001453,18.2553001877659
432.4,7.36900000000349,2.14448331928002,1.80028928312737,1.74512293371209,8.60395831656271,10.0523522198947,0.5263,1.08610998387542,21.9917514001453,18.2462721249058
432.8,9.41699999999781,2.14510408326601,1.78787394990898,1.74387004813972,8.54462284725874,10.0499459973828,0.5263,1.08610998387542,21.9917514001453,18.2375379828695
433.2,7.01100000000165,2.14573597300169,1.7932945445817,1.74325922392293,8.5705290008154,10.0487724643593,0.5263,1.08610998387542,21.9917514001453,18.2332790339121
433.6,8.00699999999894,2.14637893112433,1.78912649249305,1.73735084863946,8.55060900975167,10.0374069484647,0.5263,1.08610998387542,21.9917514001453,18.1920573959788
434,7.997,2.14703289968956,1.78433902110005,1.74441027198916,8.52772868452108,10.0509836626199,0.5263,1.08610998387542,21.9917514001453,18.2413042590588
434.4,7.53900000000118,2.14769782017954,1.78585814558678,1.74186432149852,8.53498889757902,10.0460915095867,0.5263,1.08610998387542,21.9917514001453,18.2235512635162
434.8,6.7170000000026,2.14837363351101,1.77846907655081,1.7371581541081,8.49967499409722,10.0370358422791,0.5263,1.08610998387542,21.9917514001453,18.1907122158419
435.2,7.84499999999884,2.14906028004332,1.60876769593844,1.74063701830026,8.52335643838789,10.0437314908797,0.52630000000003,1.08610998387542,19.8380282991599,18.2149901489455
435.6,8.20999999999697,2.14975769958624,1.61118934053603,1.74046169515085,8.53618646979914,10.0433942661083,0.52630000000003,1.08610998387542,19.8380282991599,18.2137670093637
436,7.888,2.15046583140774,1.60707363572834,1.73847680480092,8.5143811966328,10.0395748543873,0.52630000000003,1.08610998387542,19.8380282991599,18.1999165827607
436.4,7.03700000000536,2.1511846142417,1.61839601640737,1.74230210904581,8.57436790975624,10.0469330763496,0.52630000000003,1.08610998387542,19.8380282991599,18.2266045857751
436.8,7.94600000000282,2.15191398629535,1.6170867057259,1.74533794848637,8.56743109615975,10.052765049547,0.52630000000003,1.08610998387542,19.8380282991599,18.2477708302208
437.2,8.46199999999853,2.15265388525682,1.61467637113206,1.73801171159144,8.55466098588782,10.0386794815846,0.52630000000003,1.08610998387542,19.8380282991599,18.1966704326209
437.6,7.27600000000261,2.15340424830237,1.62514961381376,1.74225381074473,8.61014891038261,10.0468402385882,0.52630000000003,1.08610998387542,19.8380282991599,18.2262677448034
438,6.714,2.15416501210365,1.70217735490855,1.74620738138435,8.59669091106528,10.0544340202583,0.526300000000001,1.08610998387542,20.8108258675547,18.2538303617026
438.4,7.25900000000239,2.15493611283473,1.70435574885779,1.74091525123333,8.6076926902924,10.0442666106777,0.526300000000001,1.08610998387542,20.8108258675547,18.2169311529476
438.8,8.48499999999796,2.15571748617914,1.70868008400928,1.75159338693392,8.62953234911882,10.0647607157838,0.526300000000001,1.08610998387542,20.8108258675547,18.2913458600409
439.2,8.12200000000116,2.15650906733665,1.70310818836693,1.74765220988146,8.6013920002369,10.057206300385,0.526300000000001,1.08610998387542,20.8108258675547,18.263897901575
439.6,8.09800000000269,2.15731079103005,1.70640508984473,1.74368162902186,8.61804269934717,10.0495840303956,0.526300000000001,1.08610998387542,20.8108258675547,18.2362242906765
440,7.974,2.15812259151172,1.70846455616611,1.75394947133414,8.62844384547664,10.0692714280391,0.526300000000001,1.08610998387542,20.8108258675547,18.3077447569049
440.4,7.33899999999791,2.15894440257011,1.70940094462595,1.75952812091368,8.63317298967464,10.0799356438171,0.526300000000001,1.08610998387542,20.8108258675547,18.3465442129702
440.8,7.86499999999955,2.15977615753613,1.71188823672214,1.75334137394799,8.64573483071594,10.0681076154546,0.526300000000001,1.08610998387542,20.8108258675547,18.3035129606786
441.2,8.11099999999896,2.16061778928936,1.80369214915538,1.76165976237806,8.63226412883384,10.0840045638448,0.526300000244146,1.08610998387542,21.9610708773187,18.3613589282141
441.6,5.97100000000869,2.16146923026416,1.80154510010275,1.7559744525592,8.62198859787446,10.0731450180881,0.526300000244146,1.08610998387542,21.9610708773187,18.3218332317341
442,7.86,2.16233041245565,1.79744645006059,1.74952619354695,8.60237292800963,10.0607997514077,0.526300000244146,1.08610998387542,21.9610708773187,18.2769516553797
442.4,8.07499999999719,2.1632012674256,1.79467746866652,1.75799705869333,8.58912090006648,10.0770110931947,0.526300000244146,1.08610998387542,21.9610708773187,18.3358997772289
442.8,8.38399999999932,2.16408172630812,1.79831726644006,1.75969636358744,8.60654055550574,10.080256908224,0.526300000244146,1.08610998387542,21.9610708773187,18.3477137017014
443.2,7.61499999999754,2.16497171981531,1.79577678591042,1.75999498536115,8.59438210653967,10.0808270849884,0.526300000244146,1.08610998387542,21.9610708773187,18.3497893900487
443.6,8.20900000000211,2.16587117824274,1.79511507686674,1.76539164661673,8.59121524281285,10.0911201632721,0.526300000244146,1.08610998387542,21.9610708773187,18.3872808068504
444,7.946,2.16678003147479,1.67952116744406,1.76592833690133,8.58513491581114,10.0921426478941,0.526300000236521,1.08610998387542,20.5614707483769,18.3910071849046
444.4,6.63300000000817,2.16769820898992,1.67478032058502,1.76680849035402,8.56090133621177,10.0938190388501,0.526300000236521,1.08610998387542,20.5614707483769,18.3971174986008
444.8,7.75400000000334,2.16862563986577,1.68701120539778,1.77126474735174,8.62342141532283,10.1022981483163,0.526300000236521,1.08610998387542,20.5614707483769,18.4280387368662
445.2,7.68100000000031,2.16956225278418,1.68102377697575,1.76512907241944,8.59281573925376,10.0906198400797,0.526300000236521,1.08610998387542,20.5614707483769,18.3854575494078
445.6,6.97500000000376,2.17050797603603,1.68190839051917,1.76360041287536,8.59733757962463,10.0877060631033,0.526300000236521,1.08610998387542,20.5614707483769,18.3748410780447
446,7.825,2.17146273752604,1.68880458414637,1.76736094078288,8.63258855105782,10.0948709833743,0.526300000236521,1.08610998387542,20.5614707483769,18.4009522722138
446.4,6.6540000000024,2.17242646477742,1.68038962707845,1.76026345754645,8.58957418295147,10.0813396402508,0.526300000236521,1.08610998387542,20.5614707483769,18.3516554115847
446.8,9.19699999999872,2.17339908493632,1.68371705753648,1.758300192879,8.60658286373437,10.0775902581747,0.526300000236521,1.08610998387542,20.5614707483769,18.3380075085991
447.2,7.38300000000185,2.17438052477633,1.59549009912652,1.75778704670298,8.64626796720246,10.0766098074582,0.526300000000001,1.08610998387542,19.3946185032211,18.3344394655402
447.6,7.61200000000676,2.17537071070272,1.58915042384979,1.75030192087623,8.61191204653731,10.0622864937721,0.526300000000001,1.08610998387542,19.3946185032211,18.2823538354753
448,7.341,2.17636956875665,1.59806264292323,1.7574608254527,8.66020907723248,10.0759864085411,0.526300000000001,1.08610998387542,19.3946185032211,18.3321709811246
448.4,7.98300000000017,2.17737702461923,1.60241848320963,1.75589665601712,8.68381421421149,10.0729962559725,0.526300000000001,1.08610998387542,19.3946185032211,18.3212920751157
448.8,8.80699999999674,2.17839300361549,1.59877217210018,1.75134087207919,8.66405415242151,10.0642770373706,0.526300000000001,1.08610998387542,19.3946185032211,18.2895878616523
449.2,7.74100000000033,2.17941743071825,1.6056238961862,1.75192793692706,8.7011849641498,10.065401456438,0.526300000000001,1.08610998387542,19.3946185032211,18.2936748537052
449.6,7.85099999999992,2.18045023055187,1.61015610945403,1.75301843510207,8.72574590026572,10.0674894466749,0.526300000000001,1.08610998387542,19.3946185032211,18.301265405656
450,7.838,2.18149132739589,1.76684748580695,1.74657777841896,8.71025879887165,10.0551448692486,0.526300000000001,1.08610998387542,21.3198341979406,18.2564115463915
450.4,9.03199999999573,2.18254064518862,1.77371298007599,1.74782330081612,8.74410452259478,10.0575344817529,0.526300000000001,1.08610998387542,21.3198341979406,18.2650898764856
450.8,8.31200000000116,2.18359810753056,1.76179836187506,1.74672709438242,8.68536747321528,10.0554314011702,0.526300000000001,1.08610998387542,21.3198341979406,18.2574520324871
451.2,6.99200000000212,2.18466363768781,1.76324085958793,1.74337045143444,8.6924787425788,10.0489861782597,0.526300000000001,1.08610998387542,21.3198341979406,18.2340546006054
451.6,6.3230000000052,2.1857371585953,1.76704712853575,1.74471250318264,8.71124300370489,10.0515640966722,0.526300000000001,1.08610998387542,21.3198341979406,18.2434111533144
452,7.717,2.18681859286001,1.75664165901342,1.74189357897176,8.65994580165926,10.0461477561429,0.526300000000001,1.08610998387542,21.3198341979406,18.2237553259353
452.4,8.55400000000177,2.18790786276407,1.76329771333359,1.74519149128018,8.69275902191383,10.0524838545175,0.526300000000001,1.08610998387542,21.3198341979406,18.2467499945271
452.8,8.31999999999889,2.18900489026778,1.7599732521015,1.73922806103545,8.67636999120751,10.0410207958406,0.526300000000001,1.08610998387542,21.3198341979406,18.2051594161051
453.2,7.38000000000135,2.19010959701255,1.64955826053229,1.74003799213896,8.66412315901316,10.0425792023476,0.526300000000001,1.08610998387542,20.0105424094153,18.2108108814532
453.6,8.08999999999856,2.19122190432377,1.6533889066802,1.7403492254508,8.6842432061786,10.0431779246866,0.526300000000001,1.08610998387542,20.0105424094153,18.2129823443976
454,8.875,2.19234173321366,1.65549331656082,1.74748178878959,8.69529638739627,10.0568793825952,0.526300000000001,1.08610998387542,20.0105424094153,18.2627105547283
454.4,8.25400000000006,2.19346900438391,1.65682493417154,1.74514319208208,8.70229056229511,10.0523911175331,0.526300000000001,1.08610998387542,20.0105424094153,18.2464133333022
454.8,7.90200000000045,2.19460363822848,1.65906163901668,1.73944415192071,8.71403860824918,10.0414366284479,0.526300000000001,1.08610998387542,20.0105424094153,18.2066673216886
455.2,7.89300000000167,2.19574555483609,1.66330246672866,1.75319721460296,8.73631308892192,10.0678316753551,0.526300000000001,1.08610998387542,20.0105424094153,18.3025096730365
455.6,7.46699999999861,2.19689467399291,1.6639111221008,1.75006931860207,8.73950998425551,10.0618407393605,0.526300000000001,1.08610998387542,20.0105424094153,18.2807340725372
456,7.833,2.19805091518496,1.69390000975596,1.74478407585109,8.73346556320931,10.0517015419392,0.526300000000001,1.08610998387542,20.385293910638,18.2439100781853
456.4,7.40900000000031,2.19921419760068,1.70009987223047,1.75604248745294,8.76543101872966,10.0732751104326,0.526300000000001,1.08610998387542,20.385293910638,18.3223064792903
456.8,7.61899999999965,2.20038444013331,1.69764605409616,1.74764840237416,8.75277954222519,10.057198996698,0.526300000000001,1.08610998387542,20.385293910638,18.2638713745771
457.2,8.02400000000042,2.20156156138328,1.69887270201515,1.74709610279313,8.75910393404111,10.0561394448996,0.526300000000001,1.08610998387542,20.385293910638,18.260023285581
457.6,9.66999999999519,2.20274547966063,1.69951796005756,1.74751381107825,8.76243077674745,10.056940812387,0.526300000000001,1.08610998387542,20.385293910638,18.2629336612986
458,7.268,2.2039361129873,1.6964854606879,1.74238297314054,8.74679571643525,10.0470885074074,0.526300000000001,1.08610998387542,20.385293910638,18.227168539436
458.4,7.24500000000318,2.20513337909948,1.69804169644596,1.74517076360027,8.75481940810711,10.0524440564985,0.526300000000001,1.08610998387542,20.385293910638,18.246605516192
458.8,8.14199999999811,2.20633719544992,1.70066643820863,1.74376795099508,8.7683521382946,10.0497498644932,0.526300000000001,1.08610998387542,20.385293910638,18.2368261489709
459.2,7.80599999999898,2.20754747921022,1.72443061298021,1.74090875220139,8.75667490233666,10.0442541118708,0.526300000244142,1.08610998387542,20.697710900194,18.2168858156876
459.6,8.26599999999545,2.2087641472731,1.73056216314228,1.75089563957963,8.78781097183835,10.0634241055651,0.526300000244142,1.08610998387542,20.697710900194,18.2864879648371
460,7.364,2.20998711625475,1.72917454622255,1.7516607035779,8.78076464004419,10.0648896492908,0.526300000244142,1.08610998387542,20.697710900194,18.2918145015797
460.4,8.70899999999428,2.21121630249705,1.72423580692808,1.74743810038662,8.75568567536825,10.0567955719629,0.526300000244142,1.08610998387542,20.697710900194,18.2624061654874
460.8,7.720000000002,2.21245162206995,1.73223064469551,1.75236102350919,8.79628353688807,10.0662307963262,0.526300000244142,1.08610998387542,20.697710900194,18.2966895967059
461.2,6.84000000000018,2.21369299077369,1.73116020635635,1.75639631528918,8.79084784091487,10.073951625153,0.526300000244142,1.08610998387542,20.697710900194,18.3247675907242
461.6,9.7209999999912,2.21494032414124,1.72766264312391,1.74836377740615,8.77308718186238,10.0585710666538,0.526300000244142,1.08610998387542,20.697710900194,18.2688550720413
462,8.749,2.21619353744056,1.83552335142589,1.76745742990881,8.83152291049331,10.0950546899637,0.526300000000001,1.08610998387542,21.8444006334257,18.4016219998305
462.4,8.90999999999281,2.21745254567705,1.83387160683593,1.77822520507816,8.8235756293121,10.1155136982408,0.526300000000001,1.08610998387542,21.8444006334257,18.476284384809
462.8,7.61799999999996,2.21871726359592,1.82191603903992,1.76471667589399,8.76605205119124,10.0898339370831,0.526300000000001,1.08610998387542,21.8444006334257,18.3825937761754
463.2,9.04799999999654,2.21998760568464,1.8331291802821,1.77596167830612,8.82000348346362,10.1112198180155,0.526300000000001,1.08610998387542,21.8444006334257,18.4606019160211
463.6,8.82199999999925,2.22126348617545,1.82407353975769,1.77337241996143,8.77643275106279,10.1063035531704,0.526300000000001,1.08610998387542,21.8444006334257,18.4426544980196
464,8.46,2.22254481904788,1.81897831416127,1.76663228072953,8.75191734429667,10.0934834644316,0.526300000000001,1.08610998387542,21.8444006334257,18.3958942748911
464.4,6.66100000000075,2.22383151803131,1.82850633045066,1.78451609236487,8.79776088754875,10.127428323677,0.526300000000001,1.08610998387542,21.8444006334257,18.5198348479847
464.8,6.99000000000212,2.22512349660759,1.81181384407639,1.76382833188516,8.71744587780893,10.0881406061594,0.526300000000001,1.08610998387542,21.8444006334257,18.3764241597726
465.2,9.32199999999513,2.22642066801378,1.7719012760411,1.7574039764335,8.71555231801783,10.0758777638964,0.526300000000001,1.08610998387542,21.367830287384,18.3317756488196
465.6,7.85399999999539,2.22772294524482,1.78305692155151,1.78008263488231,8.77042423069256,10.1190344968541,0.526300000000001,1.08610998387542,21.367830287384,18.4891483083293
466,8.77,2.22903024105637,1.76614415668527,1.75749059793138,8.68723444521907,10.0760433060439,0.526300000000001,1.08610998387542,21.367830287384,18.3323780194535
466.4,7.11200000000138,2.23034246796769,1.7750877694317,1.7661594781183,8.73122590561114,10.0925829466908,0.526300000000001,1.08610998387542,21.367830287384,18.3926119412492
466.8,8.64399999999798,2.23165953826454,1.77603358160232,1.77315111266908,8.73587812612001,10.1058831316626,0.526300000000001,1.08610998387542,21.367830287384,18.4411201037093
467.2,7.73700000000061,2.23298136400224,1.76494819057861,1.76117482495651,8.6813517782138,10.0830791940978,0.526300000000001,1.08610998387542,21.367830287384,18.3579891823244
467.6,8.29899999999839,2.23430785700869,1.77400668863061,1.76895922038437,8.72590833154014,10.0979131020535,0.526300000000001,1.08610998387542,21.367830287384,18.4120443040514
468,7.15,2.23563892888762,1.57262943981049,1.76807499157027,8.70351501972506,10.0962303133343,0.526300000000001,1.08610998387542,18.9909870369488,18.405908184939
468.4,7.83199999999789,2.23697449102176,1.56873639636549,1.76142897302746,8.68196947235182,10.0835641870002,0.526300000000001,1.08610998387542,18.9909870369488,18.3597552516794
468.8,7.50800000000175,2.23831445457624,1.59247705665932,1.77215883309333,8.81335909804164,10.1039976498383,0.526300000000001,1.08610998387542,18.9909870369488,18.4342395267781
469.2,8.26900000000127,2.23965873050195,1.57967800323974,1.76372993037924,8.74252438589932,10.0879530016043,0.526300000000001,1.08610998387542,18.9909870369488,18.3757406901507
469.6,9.17099999999806,2.24100722953913,1.58256170684533,1.75995987360507,8.75848387197299,10.0807600473172,0.526300000000001,1.08610998387542,18.9909870369488,18.3495453380384
470,7.875,2.24235986222089,1.59999268113155,1.76891471549843,8.85495335338295,10.0978284175614,0.526300000000001,1.08610998387542,18.9909870369488,18.4117354861664
470.4,8.02599999999976,2.24371653887699,1.58772657302134,1.76136151761418,8.78706815839153,10.0834354658155,0.526300000000001,1.08610998387542,18.9909870369488,18.3592865137771
470.8,8.12099999999848,2.2450771696376,1.59897812599702,1.75749213051539,8.84933842870445,10.0760462349127,0.526300000000001,1.08610998387542,18.9909870369488,18.3323886770375
471.2,7.51800000000009,2.24644166443725,1.71667806015212,1.76984986269129,8.88618473936206,10.0996075295935,0.526300000000001,1.08610998387542,20.3043615434677,18.4182238962342
471.6,9.06599999999584,2.24780993301878,1.70754875168102,1.76577672420812,8.83892793361618,10.0918538213913,0.526300000000001,1.08610998387542,20.3043615434677,18.3899545374212
472,7.569,2.2491818849375,1.7182797447301,1.76572134720386,8.89447567368721,10.0917483224973,0.526300000000001,1.08610998387542,20.3043615434677,18.3895700471664
472.4,7.17900000000432,2.25055742956541,1.71311766949026,1.76546331666137,8.86775479032271,10.0912567186642,0.526300000000001,1.08610998387542,20.3043615434677,18.3877784521641
472.8,8.89199999999831,2.2519364760955,1.71434406627864,1.76429956105921,8.87410309096117,10.089038917859,0.526300000000001,1.08610998387542,20.3043615434677,18.3796970110227
473.2,7.84800000000159,2.25331893354625,1.72381869622922,1.76822214846544,8.92314741326732,10.0965104086726,0.526300000000001,1.08610998387542,20.3043615434677,18.4069294533593
473.6,8.92900000000465,2.25470471076611,1.71452714982566,1.7674554416603,8.87505080169353,10.0950509045854,0.526300000000001,1.08610998387542,20.3043615434677,18.4016081995907
474,8.33,2.25609371643822,1.76755670879337,1.75949353793032,8.88083469449562,10.0798696040408,0.526300000000001,1.08610998387542,20.9187335862756,18.346303815065
474.4,6.98000000000371,2.25748585908518,1.77281784097805,1.76313755861389,8.90726849715981,10.0868234848211,0.526300000000001,1.08610998387542,20.9187335862756,18.3716259712313
474.8,8.17499999999989,2.25888104707391,1.76561516711864,1.76664747477097,8.87107969734052,10.093512400913,0.526300000000001,1.08610998387542,20.9187335862756,18.3959997515023
475.2,8.53499999999545,2.2602791886207,1.77172329480004,1.76211718614488,8.90176910716909,10.0848772757185,0.526300000000001,1.08610998387542,20.9187335862756,18.364537203125
475.6,8.43699999999595,2.26168019179631,1.77133688338118,1.76815754910308,8.89982763852039,10.096387453519,0.526300000000001,1.08610998387542,20.9187335862756,18.4064811374631
476,7.863,2.2630839645312,1.76290680016633,1.7632725159652,8.85747189676711,10.0870808397172,0.526300000000001,1.08610998387542,20.9187335862756,18.3725634493609
476.4,7.87600000000098,2.26449041462088,1.7661839143838,1.75836700644453,8.87393728624825,10.0777179025158,0.526300000000001,1.08610998387542,20.9187335862756,18.3384720557081
476.8,8.07599999999734,2.26589944973139,1.76569006031752,1.76055817140872,8.87145598745653,10.0819022349638,0.526300000000001,1.08610998387542,20.9187335862756,18.3537037172188
477.2,8.45899999999875,2.26731097740487,1.75965190076067,1.75113573191665,8.84106989619821,10.0638840683649,0.526300000000001,1.08610998387542,20.918847693664,18.2881596217872
477.6,8.07400000000169,2.26872490506523,1.76346466190104,1.75238339933487,8.86022646217863,10.0662736412392,0.526300000000001,1.08610998387542,20.918847693664,18.2968453494912
478,8.357,2.270141140024,1.76286244199588,1.76132016474088,8.85720071130593,10.0833565529427,0.526300000000001,1.08610998387542,20.918847693664,18.358999155688
478.4,8.14099999999487,2.27155958948619,1.757549902843,1.75213393426803,8.830508767316,10.0657959484392,0.526300000000001,1.08610998387542,20.918847693664,18.2951088451573
478.8,7.82400000000012,2.27298016055637,1.75881139256012,1.74845203759265,8.83684690655678,10.0587403213653,0.526300000000001,1.08610998387542,20.918847693664,18.2694698941246
479.2,8.38399999999795,2.27440276024476,1.75799014514152,1.74976273786838,8.83272068941877,10.0612531537465,0.526300000000001,1.08610998387542,20.918847693664,18.2785990391978
479.6,7.12399999999993,2.27582729547353,1.75744101448512,1.7509194916949,8.82996167639278,10.0634698027227,0.526300000000001,1.08610998387542,20.918847693664,18.2866540400041
480,8.158,2.2772536730831,1.7471095742079,1.75119057588593,8.83437461530727,10.0639891311492,0.526300000000001,1.08610998387542,20.7854844639661,18.2885414654143
480.4,9.17899999999418,2.27868179983865,1.74443543525077,1.75390842800308,8.82085265556906,10.0691928853613,0.526300000000001,1.08610998387542,20.7854844639661,18.3074591486165
480.8,7.389000000002,2.28011158243667,1.74707226726568,1.75660539429168,8.83418597029712,10.0743513390765,0.526300000000001,1.08610998387542,20.7854844639661,18.3262217986335
481.2,7.75299999999954,2.28154292751165,1.74931522287858,1.75752382213062,8.84552762306031,10.0761067992922,0.526300000000001,1.08610998387542,20.7854844639661,18.3326090597263
481.6,8.78899999999717,2.28297574164285,1.7472329179899,1.76119865532095,8.83499831126358,10.0831246717651,0.526300000000001,1.08610998387542,20.7854844639661,18.3581547826119
482,9.426,2.28440993136116,1.75211940882109,1.76556056014084,8.85970717394413,10.0914419940892,0.526300000000001,1.08610998387542,20.7854844639661,18.388453657411
482.4,7.8479999999993,2.28584540315614,1.75065931318271,1.76612039989205,8.85232410419619,10.0925085096324,0.526300000000001,1.08610998387542,20.7854844639661,18.3923406356998
482.8,8.58699999999811,2.28728206348305,1.74912127318591,1.7658005611122,8.84454690366706,10.0918992324684,0.526300000000001,1.08610998387542,20.7854844639661,18.3901200391294
483.2,9.24899999999859,2.28871981877009,1.74105121768422,1.762792005655,8.85124074211874,10.0861644779245,0.5263,1.08610998387542,20.6739381703789,18.3692254865317
483.6,6.7640000000039,2.2901585754256,1.73827325191853,1.76101229962787,8.83711798483526,10.0827690211858,0.5263,1.08610998387542,20.6739381703789,18.3568597528571
484,7.239,2.29159823984551,1.73868125464038,1.76061392178253,8.83919220888902,10.0820086527077,0.5263,1.08610998387542,20.6739381703789,18.3540911778395
484.4,8.38300000000039,2.29303871842076,1.74103105521672,1.76015719178492,8.85113823918721,10.081136768575,0.5263,1.08610998387542,20.6739381703789,18.3509168205322
484.8,8.54199999999904,2.29447991754488,1.73960306716543,1.76342425032879,8.84387856417565,10.0873701716038,0.5263,1.08610998387542,20.6739381703789,18.3736174400577
485.2,7.80600000000136,2.29592174362162,1.74117156363556,1.76135850117415,8.8518525627113,10.0834297096443,0.5263,1.08610998387542,20.6739381703789,18.3592655528321
485.6,8.69899999999934,2.2973641030727,1.74182442224468,1.76647123359373,8.85517159701724,10.093176746009,0.5263,1.08610998387542,20.6739381703789,18.3947762715844
486,8.109,2.29880690234562,1.68265152127531,1.75943442229496,8.83475455182457,10.0797567146294,0.526300000000001,1.08610998387542,20.0177616162272,18.3458928788282
486.4,8.28199999999898,2.30025004792157,1.68379643594721,1.75375541824548,8.84076592136909,10.0689000670395,0.526300000000001,1.08610998387542,20.0177616162272,18.306394379756
486.8,8.63699999999894,2.30169344632338,1.68720278783751,1.7543421171424,8.85865095727073,10.0700227537933,0.526300000000001,1.08610998387542,20.0177616162272,18.3104769492802
487.2,8.17900000000068,2.30313700412365,1.68159715024691,1.74388745213568,8.82921858128959,10.0499794304241,0.526300000000001,1.08610998387542,20.0177616162272,18.2376593242924
487.6,6.85900000000011,2.30458062795282,1.68519387448716,1.74797646161705,8.84810316639315,10.0578282519227,0.526300000000001,1.08610998387542,20.0177616162272,18.2661569008
488,7.533,2.3060242245074,1.68709979089524,1.74795276939673,8.85811017226977,10.0577828101667,0.526300000000001,1.08610998387542,20.0177616162272,18.2659918464068
488.4,8.80299999999832,2.30746770055828,1.68540709720145,1.74501132483807,8.84922269133449,10.0521379168201,0.526300000000001,1.08610998387542,20.0177616162272,18.2454941596195
488.8,8.69399999999923,2.30891096295908,1.68811674811457,1.74086817954724,8.8634497017617,10.0441760826588,0.526300000000001,1.08610998387542,20.0177616162272,18.2166027794944
489.2,7.74699999999983,2.31035391865453,1.65873665379403,1.73315346233853,8.85780542400463,10.029317074345,0.526300000000001,1.08610998387542,19.6819046936582,18.1627446168928
489.6,8.46599999999879,2.31179647468902,1.66134026418239,1.7449324176109,8.87170894158062,10.0519863995062,0.526300000000001,1.08610998387542,19.6819046936582,18.2449441298737
490,7.949,2.31323853821511,1.66363229599425,1.74575793116069,8.88394860106406,10.0535713210108,0.526300000000001,1.08610998387542,19.6819046936582,18.2506980341957
490.4,7.543000000004,2.31468001650218,1.66699614503916,1.74524263029758,8.90191186259044,10.0525820422385,0.526300000000001,1.08610998387542,19.6819046936582,18.2471064468374
490.8,8.46199999999951,2.31612081694506,1.66454301072209,1.73855542877432,8.88881190099627,10.0397262013145,0.526300000000001,1.08610998387542,19.6819046936582,18.2004653156007
491.2,7.24200000000255,2.31756084707281,1.66824308517587,1.73577295561092,8.90857063695409,10.0343673107211,0.526300000000001,1.08610998387542,19.6819046936582,18.1810408273139
491.6,8.22599999999684,2.31900001455746,1.66816371727382,1.73950481727266,8.90814680509893,10.0415533630965,0.526300000000001,1.08610998387542,19.6819046936582,18.207090639854
492,7.847,2.32043822722289,1.6659949146475,1.73177572411368,8.89338938644538,10.0266588299339,0.526300000000001,1.08610998387542,19.688933068496,18.1531179163644
492.4,7.30500000000014,2.3218753930537,1.67326226757653,1.73995349263569,8.9321838622498,10.0424166375655,0.526300000000001,1.08610998387542,19.688933068496,18.2102213092962
492.8,8.85999999999744,2.32331142020416,1.66974957110338,1.73285121169687,8.91343243794624,10.0287340246573,0.526300000000001,1.08610998387542,19.688933068496,18.160632912839
493.2,6.98400000000144,2.32474621700717,1.67294279496082,1.72903659549208,8.93047845826279,10.0213696922159,0.526300000000001,1.08610998387542,19.688933068496,18.1339711560811
493.6,7.65700000000039,2.32617969198333,1.67755530078637,1.73894074740686,8.95510086856739,10.0404678530231,0.526300000000001,1.08610998387542,19.688933068496,18.2031544137899
494,7.911,2.32761175384997,1.67297347588956,1.73404586247494,8.93064223874234,10.0310381429854,0.526300000000001,1.08610998387542,19.688933068496,18.1689787427183
494.4,8.51299999999554,2.32904231153031,1.68084232012867,1.74397353709722,8.97264758655246,10.0501447961909,0.526300000000001,1.08610998387542,19.688933068496,18.2382595064824
494.8,7.84899999999959,2.33047127416256,1.68279379402094,1.74557802182692,8.9830649155904,10.0532259517354,0.526300000000001,1.08610998387542,19.688933068496,18.249444127124
495.2,7.90999999999962,2.33189855110913,1.78841294788098,1.73673994769933,8.94411411055735,10.0362303332755,0.526300000000001,1.08610998387542,21.0158177252075,18.1877925900217
495.6,8.28899999999779,2.33332405196584,1.79512617128445,1.74088887092365,8.97768792036536,10.044215876406,0.526300000000001,1.08610998387542,21.0158177252075,18.2167471235035
496,9.004,2.33474768657117,1.79284556396428,1.74472617712302,8.96628227037994,10.0515903558465,0.526300000000001,1.08610998387542,21.0158177252075,18.2435064733132
496.4,7.1330000000084,2.33616936501554,1.78734201164891,1.74515219816136,8.93875820219399,10.0524084098058,0.526300000000001,1.08610998387542,21.0158177252075,18.2464761088591
496.8,7.78799999999886,2.33758899765056,1.79351691485999,1.7499993669229,8.96963979417023,10.0617066776169,0.526300000000001,1.08610998387542,21.0158177252075,18.2802469388562
497.2,8.46999999999816,2.33900649509844,1.78831227929059,1.74513208660809,8.94361065224769,10.0523697942008,0.526300000000001,1.08610998387542,21.0158177252075,18.2463359240732
497.6,7.88700000000311,2.34042176826124,1.78543333312542,1.74549836219576,8.92921262239111,10.053073022745,0.526300000000001,1.08610998387542,21.0158177252075,18.2488889127376
498,7.908,2.34183472833028,1.76971179001024,1.7485561502321,8.94677591612877,10.0589399686717,0.526300000000001,1.08610998387542,20.789871414151,18.2701951313878
498.4,8.00099999999942,2.34324528679547,1.76788421533584,1.75630849663451,8.93753661446727,10.0737837253808,0.526300000000001,1.08610998387542,20.789871414151,18.3241567681235
498.8,8.57599999999898,2.34465335545474,1.76551715551076,1.75038773676224,8.92556994624785,10.0624509396711,0.526300000000001,1.08610998387542,20.789871414151,18.2829514099295
499.2,7.66700000000098,2.34605884642336,1.76635894152224,1.74588883920303,8.92982559445935,10.0538226083212,0.526300000000001,1.08610998387542,20.789871414151,18.2516103918028
499.6,7.67599999999996,2.34746167214341,1.76355016587475,1.75077143365719,8.91562583240849,10.0631861385112,0.526300000000001,1.08610998387542,20.789871414151,18.2856231438434
500,7.643,2.3488617453931,1.76609470088074,1.75235843255407,8.92848972620061,10.0662258351786,0.526300000000001,1.08610998387542,20.789871414151,18.2966715616424
500.4,6.75100000000379,2.3502589792962,1.76666415323207,1.75313343428229,8.93136859190689,10.0677095865385,0.526300000000001,1.08610998387542,20.789871414151,18.302065780395
500.8,6.95800000000471,2.35165328733143,1.76269147457201,1.7538880656905,8.91128471951646,10.0691539185139,0.526300000000001,1.08610998387542,20.789871414151,18.3073174525352
501.2,8.00300000000089,2.35304458334181,1.65040793799461,1.74292597007382,8.91967592880178,10.0481320919136,0.526300000000001,1.08610998387542,19.4472432736399,18.2309552242145
501.6,7.97200000000048,2.35443278154408,1.65075129521481,1.74674175247154,8.92153161251576,10.0554595286317,0.526300000000001,1.08610998387542,19.4472432736399,18.257554173604
502,8.776,2.35581779653801,1.65128673624611,1.74888950007039,8.92442541856713,10.0595791499279,0.526300000000001,1.08610998387542,19.4472432736399,18.2725171130959
502.4,8.11100000000365,2.35719954331576,1.6587020837104,1.74536582404366,8.96450187164169,10.0528185683008,0.526300000000001,1.08610998387542,19.4472432736399,18.2479651251338
502.8,8.65199999999886,2.35857793727124,1.65447745966263,1.74570356962642,8.94166977264387,10.0534669664828,0.526300000000001,1.08610998387542,19.4472432736399,18.2503191572705
503.2,7.13900000000014,2.35995289420933,1.65850266049432,1.74579854404514,8.96342408328453,10.053649281679,0.526300000000001,1.08610998387542,19.4472432736399,18.2509810862743
503.6,7.6880000000055,2.36132433035524,1.66501809040902,1.75227470706843,8.99863690675565,10.0660655154149,0.526300000000001,1.08610998387542,19.4472432736399,18.2960887623389
504,7.726,2.36269216236371,1.66160366937865,1.7521439655542,8.98018357265913,10.0658151579081,0.526300000000001,1.08610998387542,19.4472432736399,18.2951786736461
504.4,7.57399999999956,2.36405630732826,1.66485881813153,1.74209338981342,8.99777611527077,10.0465318692549,0.526300000000001,1.08610998387542,19.4472432736399,18.2251489182582
504.8,8.34599999999941,2.36541668279036,1.66796463388916,1.74525847000861,9.01456158352677,10.0526124543447,0.526300000000001,1.08610998387542,19.4472432736399,18.2472168530549
505.2,7.49400000000153,2.36677320674857,1.66601763624104,1.74498302589529,9.00403898020208,10.0520835778387,0.526300000000001,1.08610998387542,19.4472432736399,18.245296900311
505.6,7.0720000000006,2.36812579766768,1.67035940823384,1.7471301652778,9.02750420855017,10.0562047980817,0.526300000000001,1.08610998387542,19.4472432736399,18.260260624077
506,8.978,2.36947437448777,1.67064514783781,1.74462151705873,9.0290484962434,10.0513893651614,0.526300000000001,1.08610998387542,19.4472432736399,18.2427768896206
506.4,8.27500000000127,2.37081885663321,1.67226974552368,1.74413386119801,9.03782867994164,10.0504527578697,0.526300000000001,1.08610998387542,19.4472432736399,18.2393772557653
506.8,9.39099999999541,2.37215916402169,1.67588324270929,1.7446759268182,9.05735792669531,10.0514938554453,0.526300000000001,1.08610998387542,19.4472432736399,18.2431561810347
507.2,8.85899999999695,2.37349521707312,1.74588347516401,1.74286668279213,9.04076934923104,10.0480181583706,0.526300000000001,1.08610998387542,20.2967117431741,18.2305417930364
507.6,6.69000000000176,2.37482693671847,1.74792268944856,1.74385726383278,9.05132908375086,10.0499214386132,0.526300000000001,1.08610998387542,20.2967117431741,18.2374488498639
508,8.437,2.37615424440869,1.74635435022874,1.74139042400031,9.04320769801722,10.0451803690753,0.526300000000001,1.08610998387542,20.2967117431741,18.2202458062972
508.4,8.74899999999634,2.37747706212336,1.74434306333386,1.73962490041013,9.03279258087432,10.0417844237744,0.526300000000001,1.08610998387542,20.2967117431741,18.2079285562511
508.8,8.31900000000122,2.37879531237947,1.74905432087797,1.74301433147011,9.05718905028767,10.0483018929633,0.526300000000001,1.08610998387542,20.2967117431741,18.2315713907742
509.2,7.897000000002,2.38010891824003,1.74391047815187,1.73459453383139,9.0305525099246,10.0320960086863,0.526300000000001,1.08610998387542,20.2967117431741,18.1728111183186
509.6,8.86099999999473,2.38141780332266,1.74511240754857,1.74243635421888,9.03677650287956,10.0471911099829,0.526300000000001,1.08610998387542,20.2967117431741,18.2275408192232
510,9.167,2.38272189180806,1.71750094947398,1.74848305652673,9.05297538799194,10.058799804373,0.526300000000001,1.08610998387542,19.9398306336491,18.2696859701334
510.4,8.654999999998,2.38402110844846,1.7196517969541,1.75280139260736,9.06431253997829,10.0670739417823,0.526300000000001,1.08610998387542,19.9398306336491,18.299754779112
510.8,7.93400000000032,2.38531537857601,1.72182779609333,1.75443161047931,9.07578226676812,10.0701939831498,0.526300000000001,1.08610998387542,19.9398306336491,18.3110996525089
511.2,7.69800000000136,2.386604628111,1.72087776910635,1.74790614787961,9.07077465909625,10.0576933887455,0.526300000000001,1.08610998387542,19.9398306336491,18.2656670504313
511.6,8.52699999999756,2.38788878357009,1.72389548431529,1.75876554057542,9.0866810849546,10.0784792170644,0.526300000000001,1.08610998387542,19.9398306336491,18.3412428959041
512,8.001,2.38916777207445,1.72273790264374,1.75543377803902,9.08057945317073,10.0721110524139,0.526300000000001,1.08610998387542,19.9398306336491,18.3180721076067
512.4,8.17800000000298,2.39044152135773,1.72226578750668,1.75105467308142,9.07809092661861,10.063728782609,0.526300000000001,1.08610998387542,19.9398306336491,18.2875952534452
512.8,7.37000000000709,2.39170995977406,1.7238585433755,1.75305615655716,9.08648636866124,10.0675616569114,0.526300000000001,1.08610998387542,19.9398306336491,18.3015279424978
513.2,7.97199999999814,2.39297301630589,1.74276135755323,1.74607187362159,9.07649493020942,10.0541739348644,0.526300000000001,1.08610998387542,20.1806695607932,18.2528860035723
513.6,8.31699999999944,2.39423062057169,1.74475434804163,1.74979655855435,9.08687464627644,10.0613179770667,0.526300000000001,1.08610998387542,20.1806695607932,18.2788345731375
514,7.918,2.39548270283372,1.74492180736174,1.75460368166456,9.08774679303557,10.0705231939623,0.526300000000001,1.08610998387542,20.1806695607932,18.3122969105836
514.4,7.59600000000101,2.39672919400546,1.74314692333228,1.74999119692576,9.07850299965831,10.0616910196602,0.526300000000001,1.08610998387542,20.1806695607932,18.2801900437189
514.8,7.86399999999911,2.3979700256592,1.74744255457318,1.75600065288463,9.10087512479818,10.0731951172158,0.526300000000001,1.08610998387542,20.1806695607932,18.3220154807027
515.2,7.93799999999439,2.39920513003328,1.74373308368916,1.74870627361874,9.08155578797293,10.0592278326368,0.526300000000001,1.08610998387542,20.1806695607932,18.2712408491443
515.6,7.57000000000235,2.40043444003942,1.74819235369039,1.75675373275691,9.10478016197182,10.0746349109698,0.526300000000001,1.08610998387542,20.1806695607932,18.3272535026859
516,7.195,2.40165788926979,1.67681879204766,1.75087041837197,9.08317215726057,10.0633757849757,0.526300000000001,1.08610998387542,19.4027999434183,18.2863123562677
516.4,7.60700000000326,2.40287541200411,1.6747469844771,1.74216337854448,9.07194936745803,10.0466664075074,0.526300000000001,1.08610998387542,19.4027999434183,18.2256370461289
516.8,7.21900000001013,2.40408694321649,1.68045994517966,1.74487628938848,9.10289594668002,10.0518786195577,0.526300000000001,1.08610998387542,19.4027999434183,18.2445528781317
517.2,7.47800000000796,2.40529241858225,1.68037762958143,1.74690232767121,9.10245005070514,10.0557676466738,0.526300000000001,1.08610998387542,19.4027999434183,18.2586730817985
517.6,6.80700000000525,2.4064917744846,1.68036320132968,1.74127366303461,9.10237189420118,10.0449558528574,0.526300000000001,1.08610998387542,19.4027999434183,18.2194313470617
518,8.997,2.40768494802119,1.68457365281602,1.74419095280912,9.12517952010064,10.0505624188486,0.526300000000001,1.08610998387542,19.4027999434183,18.2397752794015
518.4,8.86299999999096,2.40887187701053,1.68420329500434,1.74538989675465,9.12317332612238,10.0528647854472,0.526300000000001,1.08610998387542,19.4027999434183,18.2481329130649
518.8,7.4570000000094,2.41005249999829,1.68201319039386,1.73628880655291,9.1113097322065,10.0353612435442,0.526300000000001,1.08610998387542,19.4027999434183,18.1846427740348
519.2,7.75500000000098,2.41122675626349,1.68602413998069,1.74446375950558,9.15293168345165,10.0510863901085,0.526301675609178,1.08610998387542,19.3606256012119,18.2416771365829
519.6,8.67199999999923,2.41239458582455,1.68458382667324,1.74495566780381,9.14511264397689,10.0520310449,0.526301675609178,1.08610998387542,19.3606256012119,18.2451061982436
520,7.855,2.41355592944517,1.68719992285701,1.7463187749681,9.15931466462394,10.0546478122808,0.526301675609178,1.08610998387542,19.3606256012119,18.2546066490191
520.4,7.61500000000028,2.41471072864015,1.69292166981394,1.75222096381178,9.19037635452794,10.0659626037213,0.526301675609178,1.08610998387542,19.3606256012119,18.2957146594974
520.8,8.19099999998916,2.41585892568105,1.68575510606707,1.73845658042126,9.1514711770606,10.0395359228046,0.526301675609178,1.08610998387542,19.3606256012119,18.1997754313285
521.2,8.17800000000368,2.41700046360167,1.69339840775544,1.75022242924522,9.19296442530702,10.0621341620201,0.526301675609178,1.08610998387542,19.3606256012119,18.2818002909284
521.6,7.77099999999618,2.41813528620344,1.69777851688149,1.75639796796849,9.21674275602369,10.0739547848435,0.526301675609178,1.08610998387542,19.3606256012119,18.3247790858365
522,7.933,2.4192633380607,1.74409757358744,1.74743194457154,9.18976423613737,10.0567837627041,0.526301675609178,1.08610998387542,19.9472130936998,18.2623632760098
522.4,8.32700000000485,2.42038456452576,1.75401119001121,1.75726123513106,9.24199972974828,10.07560495945,0.526301675609178,1.08610998387542,19.9472130936998,18.330782996403
522.8,8.68499999997635,2.42149891173389,1.74654148908049,1.75209366371324,9.20264138678209,10.0657188313717,0.526301675609178,1.08610998387542,19.9472130936998,18.2948285176507
523.2,8.5429999999811,2.42260632660815,1.74313020205246,1.74469689172478,9.18466709222187,10.0515341165586,0.526301675609178,1.08610998387542,19.9472130936998,18.2433023267241
523.6,8.07400000000271,2.42370675686406,1.75242225700862,1.75349464487698,9.2336275377896,10.0684009797451,0.526301675609178,1.08610998387542,19.9472130936998,18.3045796309063
524,7.24,2.4248001510142,1.74336293339561,1.74661535563176,9.18589336889718,10.0552169800956,0.526301675609178,1.08610998387542,19.9472130936998,18.2566734004049
524.4,8.54400000000072,2.42588645837257,1.74676864795842,1.74401289618503,9.20383830177351,10.050220401611,0.526301675609178,1.08610998387542,19.9472130936998,18.2385339137644
524.8,7.53799999999992,2.42696562905888,1.7532634934785,1.75741757458507,9.2380600677937,10.0759037516528,0.526301675609178,1.08610998387542,19.9472130936998,18.3318702117642
525.2,8.50999999999481,2.42803761400268,1.73481068234109,1.74711599023262,9.18763097426898,10.0561776015691,0.526301675609178,1.08610998387542,19.8456059337946,18.2601618562521
525.6,8.07599999999726,2.42910236494738,1.7359160390661,1.73853608422415,9.19348499038021,10.0396889645173,0.526301675609178,1.08610998387542,19.8456059337946,18.2003303067838
526,8.76,2.43015983445407,1.73930439496725,1.74821504399166,9.21142986698611,10.0582858308114,0.526301675609178,1.08610998387542,19.8456059337946,18.2678189689315
526.4,8.1939999999969,2.43120997590525,1.73536702165425,1.74049049710409,9.19057737087458,10.043449666691,0.526301675609178,1.08610998387542,19.8456059337946,18.2139679486203
526.8,8.85899999999289,2.43225274350843,1.74041683879286,1.74408751446361,9.21732141668279,10.0503637337795,0.526301675609178,1.08610998387542,19.8456059337946,18.2390541386255
527.2,8.3989999999938,2.43328809229955,1.73917894701752,1.74828245765533,9.21076548932212,10.0584151164286,0.526301675609178,1.08610998387542,19.8456059337946,18.2682885880033
527.6,7.83399999999825,2.4343159781463,1.73661729387976,1.74566097326992,9.19719886562459,10.0533851953365,0.526301675609178,1.08610998387542,19.8456059337946,18.2500222759152
528,6.988,2.43533635775131,1.71272830349588,1.74954749541626,9.22608358668254,10.0608405839814,0.526301675609178,1.08610998387542,19.5113315470809,18.277100012669
528.4,7.77000000000219,2.43634918865517,1.70995749190971,1.74446785208683,9.211157845545,10.0510942501849,0.526301675609178,1.08610998387542,19.5113315470809,18.2417056670377
528.8,7.16800000001168,2.43735442923936,1.71269523351437,1.74520590975428,9.22590544610239,10.0525115384096,0.526301675609178,1.08610998387542,19.5113315470809,18.2468504954106
529.2,7.42500000000175,2.438352038729,1.71265194266222,1.74564480126037,9.2256722479824,10.0533541499911,0.526301675609178,1.08610998387542,19.5113315470809,18.2499095621657
529.6,8.38499999999762,2.43934197719554,1.70890687697174,1.73867683954657,9.20549841829353,10.0399599015689,0.526301675609178,1.08610998387542,19.5113315470809,18.2013126500388
530,7.795,2.44032420555925,1.71301276088621,1.74252484900489,9.22761589490368,10.0473611992133,0.526301675609178,1.08610998387542,19.5113315470809,18.228157973729
530.4,7.71400000000269,2.44129868559163,1.71146066114208,1.73582062183924,9.21925508137303,10.0344591614561,0.526301675609178,1.08610998387542,19.5113315470809,18.1813736733328
530.8,8.09699999999772,2.44226537991767,1.71167199432485,1.73348649788519,9.22039348587355,10.0299594304604,0.526301675609178,1.08610998387542,19.5113315470809,18.1650712605937
531.2,7.5320000000155,2.44322425201798,1.61295874308474,1.73462415632637,9.24630354990767,10.0321531159845,0.526301675609178,1.08610998387542,18.3345785327479,18.1730180148828
531.6,6.91200000000587,2.44417526623086,1.61279944600674,1.73711319693041,9.24539037767432,10.0369492562851,0.526301675609178,1.08610998387542,18.3345785327479,18.1903983673851
532,7.473,2.44511838775413,1.61398213716787,1.73875029687041,9.25217016762767,10.0401012922676,0.526301675609178,1.08610998387542,18.3345785327479,18.2018253043641
532.4,7.91800000000094,2.44605358264697,1.61994008967719,1.73060099850273,9.28632419523275,10.0243911696289,0.526301675609178,1.08610998387542,18.3345785327479,18.1449077138244
532.8,8.87599999998545,2.44698081783154,1.62495392845211,1.7451390532889,9.31506608057975,10.0523831707543,0.526301675609178,1.08610998387542,18.3345785327479,18.2463844844142
533.2,6.96600000000564,2.44790006109455,1.62826584857024,1.74858388542396,9.33405169870333,10.0589931525809,0.526301675609178,1.08610998387542,18.3345785327479,18.2703883292738
533.6,8.1920000000015,2.44881128108869,1.63054290970431,1.7433518646144,9.34710497643749,10.048950465949,0.526301675609178,1.08610998387542,18.3345785327479,18.2339249996578
534,7.924,2.44971444733392,1.82948668233629,1.75175861171163,9.35925703866992,10.0650771696632,0.526301675609178,1.08610998387542,20.5448841507498,18.2924961026581
534.4,8.6219999999952,2.45060953021873,1.8353486053965,1.75070933669622,9.38924536555476,10.0630671622601,0.526301675609178,1.08610998387542,20.5448841507498,18.2851907674569
534.8,8.38399999999831,2.45149650100117,1.82377040348419,1.74965090260349,9.33001379596249,10.0610387957538,0.526301675609178,1.08610998387542,20.5448841507498,18.2778201855101
535.2,7.43700000000344,2.45237533180992,1.82603882030281,1.74783104592798,9.34161852437145,10.0575493376815,0.526301675609178,1.08610998387542,20.5448841507498,18.2651438350521
535.6,7.79399999999882,2.4532459956451,1.82590583639434,1.74957040832626,9.34093820754083,10.0608845043149,0.526301675609178,1.08610998387542,20.5448841507498,18.2772595894109
536,7.128,2.45410846637911,1.81858070784946,1.75200960117513,9.30346443877565,10.0655578499845,0.526301675609178,1.08610998387542,20.5448841507498,18.2942433426877
536.4,9.27899999999257,2.45496271875729,1.82244001940029,1.74814613139194,9.32320783955869,10.0581536671062,0.526301675609178,1.08610998387542,20.5448841507498,18.2673389016875
536.8,8.00600000000436,2.4558087283985,1.81498625220275,1.73865254518878,9.28507598334909,10.0399131388988,0.526301675609178,1.08610998387542,20.5448841507498,18.2011430995616
537.2,6.57700000001683,2.4566464717956,1.66903124482513,1.73885195704654,9.29130561320792,10.0402969612635,0.526301675609178,1.08610998387542,18.880067410792,18.2025347728212
537.6,9.31699999999027,2.45747592631588,1.67058775492939,1.73842292342974,9.2999705265303,10.0394711330058,0.526301675609178,1.08610998387542,18.880067410792,18.1995405288405
538,8.226,2.45829707020129,1.66331583253821,1.72963370107167,9.25948856818382,10.022523152875,0.526301675609178,1.08610998387542,18.880067410792,18.1381458401272
538.4,8.11099999999723,2.45910988256874,1.67096215122512,1.73034963525933,9.30205474779028,10.0239058111735,0.526301675609178,1.08610998387542,18.880067410792,18.1431506851869
538.8,8.23199999999605,2.4599143434101,1.67577141155633,1.74014835127274,9.32882734875228,10.0427915093809,0.526301675609178,1.08610998387542,18.880067410792,18.2115808677332
539.2,8.13299999999316,2.46071043359236,1.67077498283723,1.73299098726465,9.30101280283068,10.0290036639459,0.526301675609178,1.08610998387542,18.880067410792,18.161609483951
539.6,8.51799999999933,2.46149813485748,1.67869249874631,1.73570392989965,9.34508870628471,10.034234298217,0.526301675609178,1.08610998387542,18.880067410792,18.1805588258753
540,7.562,2.4622774298223,1.67058833939691,1.74428147822137,9.34623416251499,10.0507362942233,0.526301675609178,1.08610998387542,18.786618100462,18.2404063834258
540.4,7.45300000000037,2.46304830197833,1.67002948957327,1.74004574477051,9.34310763445883,10.0425941170221,0.526301675609178,1.08610998387542,18.786618100462,18.21086497284
540.8,9.58099999998922,2.46381073569146,1.67499728081386,1.73483146034956,9.37090032228629,10.0325527458509,0.526301675609178,1.08610998387542,18.786618100462,18.1744658846128
541.2,7.72000000000031,2.46456471620158,1.67407551210178,1.74180237408544,9.3657434167677,10.0459724155887,0.526301675609178,1.08610998387542,18.786618100462,18.2231191944449
541.6,8.25900000000119,2.46531022962218,1.67567253816162,1.73687823949318,9.37467810113421,10.0364967119506,0.526301675609178,1.08610998387542,18.786618100462,18.1887580729228
542,7.105,2.46604726293983,1.67727753038639,1.7358162544475,9.38365735281934,10.0344507457534,0.526301675609178,1.08610998387542,18.786618100462,18.1813431766276
542.4,8.74099999999604,2.4667758040136,1.67705594584652,1.73651861797297,9.38241768117341,10.0358039768935,0.526301675609178,1.08610998387542,18.786618100462,18.1862473252211
542.8,7.774000000009,2.46749584157445,1.67907093485152,1.73356416221902,9.39369069118521,10.0301092169332,0.526301675609178,1.08610998387542,18.786618100462,18.1656138155838
543.2,8.22399999999981,2.46820736522456,1.72284478577154,1.73687564262864,9.39598112615033,10.0364917099812,0.526301675609178,1.08610998387542,19.2716915536702,18.1887399431727
543.6,8.15099999999734,2.4689103654365,1.72710078157804,1.74297056072635,9.41919230373353,10.0482177809509,0.526301675609178,1.08610998387542,19.2716915536702,18.2312661675123
544,8.474,2.46960483355252,1.72572210213865,1.73871481613197,9.4116733176365,10.0400329994193,0.526301675609178,1.08610998387542,19.2716915536702,18.2015776872871
544.4,8.01800000000041,2.4702907617836,1.72316888536382,1.73387634133079,9.39774868738231,10.0307112526542,0.526301675609178,1.08610998387542,19.2716915536702,18.1677945847836
544.8,8.02000000000622,2.47096814320859,1.72422988713724,1.73254354272463,9.40353513588899,10.0281404532262,0.526301675609178,1.08610998387542,19.2716915536702,18.1584832269795
545.2,9.07699999999808,2.47163697177323,1.72748858147262,1.7409643446866,9.42130727109466,10.0443610252101,0.526301675609178,1.08610998387542,19.2716915536702,18.2172736271545
545.6,8.37599999999475,2.47229724228909,1.7252844207259,1.73657287374703,9.40928630847152,10.0359084953319,0.526301675609178,1.08610998387542,19.2716915536702,18.186626130561
546,7.246,2.47294895043258,1.7242486167792,1.74113478197153,9.42731285729851,10.0446887894873,0.526301675609178,1.08610998387542,19.2232929935504,18.2184625666856
546.4,7.80799999999677,2.47359209274379,1.72364893202096,1.74031675774221,9.42403408660581,10.0431154695967,0.526301675609178,1.08610998387542,19.2232929935504,18.212755824481
546.8,8.06799999999621,2.47422666662532,1.72052618688636,1.73191900326786,9.40696050738352,10.0269353421787,0.526301675609178,1.08610998387542,19.2232929935504,18.1541191728514
547.2,7.92500000000373,2.47485267034114,1.72575309201416,1.74167549340172,9.43553856128809,10.0457284784619,0.526301675609178,1.08610998387542,19.2232929935504,18.2222342146373
547.6,7.73400000000062,2.47547010301529,1.72310210029462,1.73704502957457,9.42104428936058,10.036817965428,0.526301675609178,1.08610998387542,19.2232929935504,18.1899224822708
548,7.246,2.47607896463067,1.724759459879,1.73903874840873,9.43010588707159,10.0406564654348,0.526301675609178,1.08610998387542,19.2232929935504,18.2038383207859
548.4,8.15999999999815,2.47667925602764,1.72646177358999,1.74094361876256,9.43941327104081,10.0443211661725,0.526301675609178,1.08610998387542,19.2232929935504,18.2171290442285
548.8,7.43900000000104,2.47727097890272,1.72111569560722,1.72823486803139,9.41018364068897,10.019820534836,0.526301675609178,1.08610998387542,19.2232929935504,18.128365095279
549.2,9.2869999999913,2.4778541358072,1.65439683747379,1.7430268492979,9.45826609396149,10.0483259475775,0.526301675609178,1.08610998387542,18.3841680881098,18.231658679939
549.6,8.38399999999938,2.47842873014569,1.65081747843753,1.73436852424504,9.4378027266219,10.0316602779709,0.526301675609178,1.08610998387542,18.3841680881098,18.1712325289554
550,8.574,2.47899476617464,1.65336557463662,1.73708564691709,9.4523703148438,10.0368961951589,0.526301675609178,1.08610998387542,18.3841680881098,18.1902060379338
550.4,8.83599999999576,2.47955224900092,1.66297816939249,1.74766033618256,9.5073259802531,10.0572218884903,0.526301675609178,1.08610998387542,18.3841680881098,18.2639545176522
550.8,8.94499999999012,2.4801011845802,1.6580590012834,1.73923992694071,9.47920286016315,10.0410436307855,0.526301675609178,1.08610998387542,18.3841680881098,18.2052422192967
551.2,7.92299999999836,2.48064157971546,1.66003173686532,1.74209443817355,9.49048108413231,10.0465338845279,0.526301675609178,1.08610998387542,18.3841680881098,18.2251562299663
551.6,7.61300000000217,2.48117344205535,1.67090412244919,1.7548381447546,9.55263903414713,10.0709717398546,0.526301675609178,1.08610998387542,18.3841680881098,18.3139282237389
552,8.652,2.4816967800926,1.80063365585437,1.74494891445442,9.51633361169494,10.0520180770509,0.526301675609178,1.08610998387542,19.8871030317906,18.2450591232534
552.4,8.75399999999605,2.48221160316236,1.80514107985283,1.74483753608328,9.5401553093286,10.0518042023615,0.526301675609178,1.08610998387542,19.8871030317906,18.2442827388875
552.8,8.39100000000715,2.48271792144051,1.80166944356406,1.75013887992197,9.52180774096286,10.0619740494418,0.526301675609178,1.08610998387542,19.8871030317906,18.281218481375
553.2,8.03499999999904,2.48321574594195,1.80031540391207,1.7551610529022,9.51465165287693,10.0715894225342,0.526301675609178,1.08610998387542,19.8871030317906,18.3161747881135
553.6,8.46100000000447,2.48370508851884,1.80448570499667,1.75578808342965,9.53669165876778,10.0727886367285,0.526301675609178,1.08610998387542,19.8871030317906,18.3205368254337
554,8.064,2.48418596185885,1.80150473559374,1.76066340754189,9.52093726073553,10.0821031105127,0.526301675609178,1.08610998387542,19.8871030317906,18.3544350964668
554.4,8.40399999999951,2.48465837948337,1.79840349006949,1.7504635733576,9.50454720442142,10.0625962581404,0.526301675609178,1.08610998387542,19.8871030317906,18.2834794859845
554.8,7.62699999999917,2.48512235574561,1.79873692196688,1.7499246064821,9.50630938917346,10.0615633959768,0.526301675609178,1.08610998387542,19.8871030317906,18.2797263104584
555.2,9.01199999999109,2.4855779058288,1.78027079889015,1.76223545139157,9.50839019949711,10.0851028876181,0.526301675609178,1.08610998387542,19.678631425246,18.3653588897665
555.6,8.57499999999897,2.48602504574425,1.77887658479829,1.75586247259271,9.50094373033334,10.0729308892287,0.526301675609178,1.08610998387542,19.678631425246,18.3210542909869
556,6.435,2.48646379232944,1.7812605500058,1.76263467547759,9.513676440115,10.0858644037139,0.526301675609178,1.08610998387542,19.678631425246,18.3681324944727
556.4,7.04100000000807,2.48689416324604,1.77853062714708,1.75653211283665,9.49909597754078,10.0742112443625,0.526301675609178,1.08610998387542,19.678631425246,18.3257121104433
556.8,9.12499999999953,2.48731617697792,1.77568775852207,1.74833146346402,9.48391227392142,10.0585090974592,0.526301675609178,1.08610998387542,19.678631425246,18.2686299699385
557.2,7.43200000001011,2.48772985282909,1.77995478946366,1.76263832168413,9.50670239956486,10.0858713582878,0.526301675609178,1.08610998387542,19.678631425246,18.3681578254853
557.6,7.4150000000021,2.48813521092168,1.77585495416851,1.75744722071013,9.48480526247519,10.075960408615,0.526301675609178,1.08610998387542,19.678631425246,18.3320763731215
558,8.828,2.48853227219377,1.77583022136008,1.76385803772383,9.50504863641587,10.0881972395988,0.526301675609178,1.08610998387542,19.6364473811119,18.3766304858076
558.4,8.0389999999995,2.48892105839727,1.7750521625941,1.76025859206575,9.50088411307142,10.0813303517533,0.526301675609178,1.08610998387542,19.6364473811119,18.3516215948035
558.8,7.9990000000082,2.48930159209575,1.76910406889257,1.74852367944189,9.46904721827883,10.0588777032513,0.526301675609178,1.08610998387542,19.6364473811119,18.269968944958
559.2,7.95499999999523,2.48967389666215,1.77629680746663,1.76590201682939,9.50754601684249,10.0920925085926,0.526301675609178,1.08610998387542,19.6364473811119,18.3908244467099
559.6,7.6729999999975,2.49003799627659,1.7696974733837,1.75676595017974,9.47222338820846,10.0746582657495,0.526301675609178,1.08610998387542,19.6364473811119,18.3273384743931
560,8.888,2.49039391592399,1.76755642946211,1.7490356484903,9.46076355023377,10.0598593564335,0.526301675609178,1.08610998387542,19.6364473811119,18.2735350780431
560.4,8.1949999999992,2.49074168139171,1.77323971577718,1.75699261052699,9.49118307581092,10.0750915291826,0.526301675609178,1.08610998387542,19.6364473811119,18.328914852692
560.8,9.25199999999602,2.49108131926719,1.76552773327529,1.74395388043015,9.44990504828223,10.0501070369994,0.526301675609178,1.08610998387542,19.6364473811119,18.2381224615632
561.2,8.68899999999795,2.49141285693545,1.69723399439765,1.76123148126183,9.49795197777527,10.0831873158431,0.526301675609178,1.08610998387542,18.7813830960339,18.3583828931016
561.6,8.17400000000019,2.4917363225766,1.6938409510722,1.75521520675368,9.47896404642934,10.0716930046238,0.526301675609178,1.08610998387542,18.7813830960339,18.3165515384624
562,9.631,2.49205174516326,1.69291202425831,1.7513110320987,9.47376564579731,10.0642198774461,0.526301675609178,1.08610998387542,18.7813830960339,18.2893801113115
562.4,7.68799999999866,2.49235915445799,1.7027287587341,1.7613611375606,9.52870142538772,10.0834347405724,0.526301675609178,1.08610998387542,18.7813830960339,18.3592838728228
562.8,8.2899999999945,2.49265858101058,1.69922068068758,1.75459016230873,9.50906974411683,10.0704973291782,0.526301675609178,1.08610998387542,18.7813830960339,18.3122028453621
563.2,8.23999999999851,2.49295005615536,1.69909346787805,1.75640362819708,9.50835784395463,10.0739656063898,0.526301675609178,1.08610998387542,18.7813830960339,18.3248184551916
563.6,7.9329999999986,2.49323361200838,1.70627701077092,1.76407816691094,9.5485579257654,10.0886168905827,0.526301675609178,1.08610998387542,18.7813830960339,18.3781593876081
564,8.819,2.49350928146464,1.72782755751951,1.75700554798197,9.52393476883404,10.075116258128,0.526301675609178,1.08610998387542,19.0677655429318,18.3290048281111
564.4,7.49100000000558,2.4937770981951,1.73067166724371,1.75674411107643,9.53961174734429,10.0746165181252,0.526301675609178,1.08610998387542,19.0677655429318,18.3271865841284
564.8,8.92599999999254,2.49403709664378,1.73327458556342,1.75559660394374,9.55395925799586,10.0724224569057,0.526301675609178,1.08610998387542,19.0677655429318,18.3192048230997
565.2,6.81200000001129,2.49428931202471,1.72804654652614,1.75376408973751,9.52514185515768,10.0689166623302,0.526301675609178,1.08610998387542,19.0677655429318,18.3064547240209
565.6,8.04799999999861,2.49453378031882,1.73079775653071,1.75282785213017,9.54030676238745,10.0671245975751,0.526301675609178,1.08610998387542,19.0677655429318,18.2999389420422
566,7.669,2.49477053827081,1.73056292370044,1.75088859570138,9.53901234353916,10.0634106104472,0.526301675609178,1.08610998387542,19.0677655429318,18.2864389202688
566.4,8.62499999999853,2.49499962338588,1.72559411377581,1.7415036885136,9.51162383396541,10.0453981524785,0.526301675609178,1.08610998387542,19.0677655429318,18.2210358588415
566.8,8.57199999999202,2.49522107392648,1.72841923928822,1.73589997436915,9.52719616986018,10.0346120665773,0.526301675609178,1.08610998387542,19.0677655429318,18.1819277732161
567.2,8.72899999998889,2.49543492890886,1.65237682256152,1.74286065449023,9.54309914015,10.0480065735188,0.526301675609178,1.08610998387542,18.1984951817238,18.2304997552932
567.6,7.21900000000011,2.49564122809972,1.65002414210464,1.74185050790857,9.52951152348863,10.0460649531832,0.526301675609178,1.08610998387542,18.1984951817238,18.223454917322
568,8.312,2.49584001201259,1.65069330063262,1.73380064056814,9.53337616627825,10.0305652707821,0.526301675609178,1.08610998387542,18.1984951817238,18.1672657789395
568.4,8.42000000000172,2.49603132190432,1.656307644264,1.73816345493222,9.56580111750579,10.038971627378,0.526301675609178,1.08610998387542,18.1984951817238,18.1977295675569
568.8,8.43000000000188,2.49621519977132,1.65444556718361,1.73344126579278,9.55504692031412,10.0298721920157,0.526301675609178,1.08610998387542,18.1984951817238,18.1647552701486
569.2,8.21399999999111,2.4963916883459,1.65635821467481,1.73178538237701,9.56609318069459,10.0266774697478,0.526301675609178,1.08610998387542,18.1984951817238,18.1531854106431
569.6,9.04899999999816,2.49656083109235,1.6607630933618,1.74056466520113,9.59153301586798,10.0435923262785,0.526301675609178,1.08610998387542,18.1984951817238,18.2144853835044
570,8.151,2.4967226722031,1.80102653534062,1.74515059665557,9.60042064849817,10.0524053348122,0.526300000000001,1.08610998387542,19.7172193626853,18.2464649458055
570.4,7.08699999999929,2.49687725659467,1.80521864213028,1.74563410423931,9.62276678709992,10.053333614855,0.526300000000001,1.08610998387542,19.7172193626853,18.2498350071489
570.8,8.33499999999962,2.49702462990363,1.79814407618098,1.74473079741015,9.58505562200262,10.0515992285268,0.526300000000001,1.08610998387542,19.7172193626853,18.2435386809272
571.2,7.52600000001018,2.49716483848244,1.79804408431598,1.74086646511633,9.58452261266233,10.0441727854435,0.526300000000001,1.08610998387542,19.7172193626853,18.2165908195186
571.6,7.86099999999964,2.49729792939517,1.80032090803639,1.74984937799191,9.59665928307195,10.0614192131803,0.526300000000001,1.08610998387542,19.7172193626853,18.2792024151015
572,8.044,2.49742395041322,1.79191890136477,1.74052300748816,9.5518721593088,10.0435121997095,0.526300000000001,1.08610998387542,19.7172193626853,18.2141947587258
572.4,9.76999999999753,2.49754295001088,1.79500455468005,1.74110288476868,9.5683203177456,10.0446274502895,0.526300000000001,1.08610998387542,19.7172193626853,18.2182400605451
572.8,9.36499999999423,2.4976549773608,1.79299751732086,1.73869579071977,9.55762175082977,10.039996379179,0.526300000000001,1.08610998387542,19.7172193626853,18.2014449098485
573.2,7.39999999999812,2.49776008232949,1.71361313204952,1.73842680155084,9.55268409732064,10.0394785984419,0.526300000000001,1.08610998387542,18.8539861878329,18.1995675955168
573.6,6.71800000000834,2.49785831547252,1.71669854625651,1.7473451089615,9.56988400474284,10.056617175116,0.526300000000001,1.08610998387542,18.8539861878329,18.2617582599479
574,8.058,2.49794972802987,1.71409946012676,1.74135716950604,9.5553951751028,10.045116426011,0.526300000000001,1.08610998387542,18.8539861878329,18.2200138433861
574.4,7.63300000000353,2.49803437192099,1.7196587996977,1.7505321192491,9.58638619268878,10.0627276025147,0.526300000000001,1.08610998387542,18.8539861878329,18.2839567878228
574.8,8.2279999999951,2.49811229973989,1.72063226924027,1.75005647788295,9.59181288255516,10.0618161305092,0.526300000000001,1.08610998387542,18.8539861878329,18.2806446520569
575.2,8.19399999999394,2.49818356475011,1.72137570420323,1.75278015180281,9.59595722483125,10.0670332766667,0.526300000000001,1.08610998387542,18.8539861878329,18.2996069387078
575.6,7.36100000000462,2.49824822087955,1.72402452995538,1.75765819330228,9.61072333228335,10.0763635817334,0.526300000000001,1.08610998387542,18.8539861878329,18.3335434587331
576,8.76,2.49830632271529,1.77808313168621,1.7484074102471,9.59528588021623,10.0586547411512,0.526300000000001,1.08610998387542,19.4764572682966,18.2691590205073
576.4,7.61800000000432,2.49835792549823,1.7775053650505,1.74893866606221,9.59216800797343,10.0596734163279,0.526300000000001,1.08610998387542,19.4764572682966,18.2728595712549
576.8,7.80200000000571,2.49840308511773,1.77686794964003,1.74789498181226,9.58872824580546,10.0576719716686,0.526300000000001,1.08610998387542,19.4764572682966,18.2655892598757
577.2,8.83199999999535,2.49844185810605,1.77510595489922,1.74463564752602,9.57921977966222,10.0514165019824,0.526300000000001,1.08610998387542,19.4764572682966,18.2428753937419
577.6,9.07900000000094,2.49847430163277,1.77584113760305,1.74958031160416,9.58318713534524,10.0609034871743,0.526300000000001,1.08610998387542,19.4764572682966,18.2773285604792
578,8.34,2.49850047349907,1.77617157192654,1.75127647763436,9.58497029820303,10.0641536858887,0.526300000000001,1.08610998387542,19.4764572682966,18.2891395365651
578.4,9.82199999998821,2.49852043213198,1.77139288073174,1.74433322695787,9.55918246672865,10.0508356871571,0.526300000000001,1.08610998387542,19.4764572682966,18.2407671483322
578.8,9.544999999995,2.49853423657841,1.77235418650705,1.74117421727653,9.56437007779589,10.0447646236271,0.526300000000001,1.08610998387542,19.4764572682966,18.2187376546812
579.2,8.12100000000025,2.49854194649922,1.66681864069689,1.74734639413004,9.59031538556404,10.0566196406554,0.526300000000001,1.08610998387542,18.2671703232323,18.2617672142692
579.6,7.69500000000359,2.49854362216305,1.66177198867127,1.74111012081208,9.56127864252247,10.0446413654655,0.526300000000001,1.08610998387542,18.2671703232323,18.2182905373188
580,7.555,2.49853932444019,1.66433946732735,1.73991757863448,9.57605105354327,10.0423475426451,0.526300000000001,1.08610998387542,18.2671703232323,18.2099707262921
580.4,7.936,2.49852911479623,1.66761511314544,1.73971222197522,9.59489802088561,10.0419524388564,0.526300000000001,1.08610998387542,18.2671703232323,18.2085378567645
580.8,8.81600000000187,2.49851305528566,1.66563916399998,1.73683952733693,9.58352907226211,10.0364221457343,0.526300000000001,1.08610998387542,18.2671703232323,18.1884878069386
581.2,8.0699999999987,2.49849120854537,1.67028045068433,1.74068660432516,9.61023347909498,10.0438268628585,0.526300000000001,1.08610998387542,18.2671703232323,18.215336077728
581.6,7.15900000000315,2.49846363778801,1.67567282148038,1.75045335625304,9.64125937198299,10.0625766803174,0.526300000000001,1.08610998387542,18.2671703232323,18.2834083412485
582,8.468,2.49843040679528,1.76261689757956,1.73980591549543,9.61300809597204,10.04213270794,0.526300000000001,1.08610998387542,19.2714521121511,18.2091916073006
582.4,6.99399999999881,2.49839157991108,1.76841292441454,1.74490302312779,9.6446186251606,10.05192995518,0.526300000000001,1.08610998387542,19.2714521121511,18.2447392309323
582.8,7.59900000000824,2.49834722203459,1.76419719997247,1.74530267191512,9.62162679225144,10.0526973206444,0.526300000000001,1.08610998387542,19.2714521121511,18.2475249481528
583.2,7.82100000001096,2.49829739861319,1.76036590751081,1.73606401743956,9.60073158495902,10.0349281479084,0.526300000000001,1.08610998387542,19.2714521121511,18.1830732202762
583.6,7.05900000000118,2.4982421756353,1.76895459544225,1.75083485872879,9.64757280538083,10.0633076564855,0.526300000000001,1.08610998387542,19.2714521121511,18.2860647624855
584,7.384,2.49818161962312,1.75972252255374,1.73858061006976,9.59722267453746,10.0397746729914,0.526300000000001,1.08610998387542,19.2714521121511,18.2006410592786
584.4,7.37899999999843,2.49811579762522,1.75982335503679,1.73596941231181,9.59777259748285,10.0347458633661,0.526300000000001,1.08610998387542,19.2714521121511,18.1824126349631
584.8,8.83499999999069,2.49804477720906,1.76371396097399,1.74211757157274,9.61899129022538,10.0465783538833,0.526300000000001,1.08610998387542,19.2714521121511,18.2253175717291
585.2,7.37400000000519,2.49796862645332,1.73967313838857,1.73774259604672,9.58975378872157,10.0381613216419,0.526300000000001,1.08610998387542,19.0667213526271,18.1947919898664
585.6,8.46299999999422,2.49788741394025,1.74269601859212,1.74015933835941,9.60641707807471,10.042812645661,0.526300000000001,1.08610998387542,19.0667213526271,18.2116575248017
586,9.384,2.49780120874775,1.74233878246473,1.73775728757022,9.60444785383911,10.0381896103478,0.526300000000001,1.08610998387542,19.0667213526271,18.1948945400899
586.4,8.12499999999914,2.49771008044144,1.74199378589989,1.74312937123714,9.60254609882451,10.0485229523197,0.526300000000001,1.08610998387542,19.0667213526271,18.2323735768175
586.8,8.20499999998669,2.49761409906657,1.74351070245997,1.74342721158638,9.61090793186556,10.0490952344066,0.526300000000001,1.08610998387542,19.0667213526271,18.2344503711822
587.2,10.6619999999948,2.49751333513984,1.74043890714931,1.73591675162099,9.59397500345013,10.0346443942217,0.526300000000001,1.08610998387542,19.0667213526271,18.1820449237026
587.6,9.10599999999145,2.49740785964106,1.74445415056485,1.74737194381213,9.61610858412522,10.0566686563483,0.526300000000001,1.08610998387542,19.0667213526271,18.2619452294245
588,7.449,2.49729774400473,1.78031433850146,1.74181949537062,9.61316781900623,10.0460053315685,0.5263,1.08610998387542,19.46462246967,18.2232386120146
588.4,7.23200000000135,2.49718306011149,1.77582015088522,1.73626509224414,9.58890054281197,10.0353155555347,0.5263,1.08610998387542,19.46462246967,18.1844771958915
588.8,7.30500000000662,2.49706388027945,1.77858235988575,1.74656913895765,9.6038156497114,10.0551282899358,0.5263,1.08610998387542,19.46462246967,18.2563513426822
589.2,7.36200000000896,2.49694027725538,1.77478362572558,1.7352167645656,9.58330361529599,10.0332954306233,0.5263,1.08610998387542,19.46462246967,18.1771568046627
589.6,7.81100000000127,2.49681232420586,1.77347792841442,1.73865450006269,9.5762532382353,10.0399169017279,0.5263,1.08610998387542,19.46462246967,18.2011567426683
590,8.221,2.49668009470818,1.77456113918441,1.73632868820306,9.58210225415912,10.0354380786308,0.5263,1.08610998387542,19.46462246967,18.1849212341551
590.4,9.39899999999599,2.49654366274125,1.76658394736565,1.72357778055658,9.53902779139728,10.0108122765683,0.5263,1.08610998387542,19.46462246967,18.0957833569127
590.8,6.6340000000126,2.49640310267631,1.76982487872633,1.73317307544069,9.55652785663089,10.0293549062091,0.5263,1.08610998387542,19.46462246967,18.1628816415327
591.2,8.82999999999773,2.49625848926756,1.58025434338761,1.7332456119119,9.59644985194356,10.0294948198882,0.526300000000001,1.08610998387542,17.3074152444296,18.1633884045985
591.6,7.72200000000392,2.49610989764264,1.57617033710601,1.73440119730563,9.57164880542824,10.0317232716929,0.526300000000001,1.08610998387542,17.3074152444296,18.1714607418598
592,7.451,2.49595740329303,1.58272783881101,1.73663602579293,9.61147070911698,10.0360301488256,0.526300000000001,1.08610998387542,17.3074152444296,18.187067043313
592.4,7.72999999999903,2.49580108206431,1.58982920253731,1.73806883591978,9.65459533722825,10.0387894629187,0.526300000000001,1.08610998387542,17.3074152444296,18.197069151408
592.8,7.97400000000157,2.49564101014629,1.58246117703649,1.72797166595945,9.60985134552701,10.0193118517735,0.526300000000001,1.08610998387542,17.3074152444296,18.1265244718539
593.2,8.23499999998951,2.49547726406308,1.59580797084496,1.7446209650533,9.69090275222186,10.051388305061,0.526300000000001,1.08610998387542,17.3074152444296,18.2427730415606
593.6,9.18499999999131,2.49530992066294,1.59787891664975,1.7438941211496,9.7034790363149,10.0499922415275,0.526300000000001,1.08610998387542,17.3074152444296,18.2377058208429
594,8.967,2.49513905710813,1.94026889586426,1.73963833226403,9.69871985244844,10.0418102683178,0.526300000000001,1.08610998387542,21.0263227137244,18.2080222798737
594.4,8.42099999999755,2.49496475086458,1.94943332607966,1.74530855041058,9.74452960668192,10.0527086070667,0.526300000000001,1.08610998387542,21.0263227137244,18.2475659221088
594.8,7.9140000000044,2.49478707969146,1.92528565349091,1.74368675512482,9.62382390860774,10.0495938783615,0.526300000000001,1.08610998387542,21.0263227137244,18.2362600314203
595.2,8.67899999999705,2.49460612163063,1.93482019621759,1.75369475836078,9.67148372474165,10.0687839760968,0.526300000000001,1.08610998387542,21.0263227137244,18.3059722493713
595.6,8.56799999999759,2.49442195499602,1.93622427938094,1.76146105326158,9.67850224123694,10.0836254026649,0.526300000000001,1.08610998387542,21.0263227137244,18.3599781704831
596,8.631,2.49423465836281,1.92210725125738,1.76102049083925,9.60793619690597,10.0827846542329,0.526300000000001,1.08610998387542,21.0263227137244,18.3569166764807
596.4,8.45499999999312,2.49404431055664,1.93094671249141,1.76608119553587,9.65212154582238,10.0924338312156,0.526300000000001,1.08610998387542,21.0263227137244,18.3920684524667
596.8,7.59300000000077,2.49385099064259,1.91881157583528,1.75753842220671,9.59146227789832,10.0761347005771,0.526300000000001,1.08610998387542,21.0263227137244,18.3327105878396
597.2,7.36200000000933,2.49365477791409,1.83506302967038,1.75855325405946,9.56010693202478,10.0780737032201,0.5263,1.08610998387542,20.1745592131222,18.3397669830949
597.6,8.05699999999961,2.49345575188179,1.83846534896788,1.75521607960196,9.57783195605668,10.0716946741358,0.5263,1.08610998387542,20.1745592131222,18.3165576108685
598,7.164,2.49325399226222,1.83059330054137,1.75228384681711,9.5368210351702,10.0660830166945,0.5263,1.08610998387542,20.1745592131222,18.2961523830741
598.4,7.8670000000017,2.49304957896646,1.82827129865275,1.74695714441492,9.52472412841955,10.0558728268859,0.5263,1.08610998387542,20.1745592131222,18.2590550439161
598.8,9.0879999999907,2.49284259208862,1.83385484441069,1.75956142107666,9.55381266305983,10.0799992330977,0.5263,1.08610998387542,20.1745592131222,18.3467756920727
599.2,8.45399999999166,2.49263311189428,1.82403536070026,1.75497489733,9.50265621079028,10.0712333395834,0.5263,1.08610998387542,20.1745592131222,18.3148796673541
599.6,8.11399999999992,2.49242121880887,1.82791863354197,1.75776462492653,9.52288685301496,10.0765669625919,0.5263,1.08610998387542,20.1745592131222,18.3342835529956
600,8.382,2.49220699340582,1.64127165452061,1.75383577306607,9.51301485371199,10.0690538460468,0.526300000000001,1.08610998387542,18.1333528852792,18.3069535591367
600.4,7.68700000000351,2.49199051639481,1.63892601880676,1.75839567448868,9.49941925707459,10.077772670546,0.526300000000001,1.08610998387542,18.1333528852792,18.3386713795489
600.8,8.5359999999904,2.49177186860978,1.65185627979146,1.75985656062773,9.57436465960499,10.0805627902226,0.526300000000001,1.08610998387542,18.1333528852792,18.3488272289732
601.2,7.40600000000126,2.49155113099695,1.64474824889308,1.75370138308746,9.53316562754309,10.068796654635,0.526300000000001,1.08610998387542,18.1333528852792,18.3060183508896
601.6,9.11999999999377,2.49132838460272,1.65111801419424,1.76596126709624,9.57008558028687,10.092205378669,0.526300000000001,1.08610998387542,18.1333528852792,18.3912358153862
602,8.418,2.49110371056149,1.66094228641723,1.76605573461601,9.62702828524785,10.0923853313911,0.526300000000001,1.08610998387542,18.1333528852792,18.3918916844119
602.4,7.73300000000158,2.49087719008344,1.65657623119015,1.76649330062349,9.60172208556242,10.0932187743383,0.526300000000001,1.08610998387542,18.1333528852792,18.3949294648444
602.8,7.94800000000774,2.49064890444217,1.66290419432202,1.77257369379069,9.63839974772849,10.1047860337349,0.526300000000001,1.08610998387542,18.1333528852792,18.437116373168
603.2,8.32999999999714,2.4904189349624,1.84056889255288,1.76223592673777,9.61018686673124,10.0851037944048,0.526300000000001,1.08610998387542,20.1296426088848,18.3653621923532
603.6,8.81799999999778,2.49018736300741,1.83887285703242,1.76554904979088,9.60133133388476,10.0914200640793,0.526300000000001,1.08610998387542,20.1296426088848,18.3883737365173
604,7.758,2.48995426996664,1.84500401505687,1.76578853562449,9.63334403091711,10.09187632307,0.526300000000001,1.08610998387542,20.1296426088848,18.3900365452103
604.4,8.67399999999514,2.48971973724304,1.83490583841751,1.76124955857465,9.580618286768,10.0832218137327,0.526300000000001,1.08610998387542,20.1296426088848,18.35850851341
604.8,7.9519999999996,2.48948384624048,1.83533124411262,1.76244955101643,9.58283946318836,10.0855112948877,0.526300000000001,1.08610998387542,20.1296426088848,18.3668463704664
605.2,7.21600000000264,2.48924667835106,1.83763468411686,1.76399031792236,9.59486644515387,10.0884494207735,0.526300000000001,1.08610998387542,20.1296426088848,18.3775492422662
605.6,8.66399999999805,2.48900831494239,1.82420989850139,1.7551829814416,9.5247714332625,10.0716313663253,0.526300000000001,1.08610998387542,20.1296426088848,18.3163273462405
606,8.753,2.4887688373448,1.83480031656994,1.76386464354889,9.5750686012657,10.0882098333529,0.526300000000001,1.08610998387542,20.1401514113962,18.376676367327
606.4,9.58799999999428,2.48852832683855,1.83417971178973,1.766813527437,9.57182992003645,10.0938286311661,0.526300000000001,1.08610998387542,20.1401514113962,18.3971524647611
606.8,7.13500000000897,2.48828686464094,1.82542138145106,1.76422439640687,9.52612379437906,10.088895641005,0.526300000000001,1.08610998387542,20.1401514113962,18.3791749857855
607.2,8.73199999999,2.48804453189341,1.83111779792478,1.76521527567107,9.55585105026882,10.0907841019261,0.526300000000001,1.08610998387542,20.1401514113962,18.3860561357844
607.6,7.82699999999695,2.48780140964867,1.82074090947519,1.75646790591947,9.50169833518847,10.0740884945565,0.526300000000001,1.08610998387542,20.1401514113962,18.3252655317786
608,7.458,2.48755757885769,1.82172732271112,1.75845963074336,9.50684602037143,10.077894851765,0.526300000000001,1.08610998387542,20.1401514113962,18.3391160521727
608.4,8.89399999999316,2.48731312035671,1.82059027735705,1.74815694135613,9.50091224808587,10.0581743991749,0.526300000000001,1.08610998387542,20.1401514113962,18.2674142077779
608.8,8.40599999999413,2.48706811485428,1.81586822669703,1.75455312534352,9.47626980683491,10.0704264706017,0.526300000000001,1.08610998387542,20.1401514113962,18.31194514765
609.2,8.54599999999028,2.48682264291821,1.60787479099094,1.75554436734948,9.52016718091619,10.0723225565333,0.526300000000001,1.08610998387542,17.7510264132701,18.3188414375654
609.6,8.18599999999782,2.48657678496253,1.60289188993748,1.74859704305609,9.49066360803812,10.0590183829403,0.526300000000001,1.08610998387542,17.7510264132701,18.2704799823915
610,7.66,2.48633062123443,1.6061423352119,1.75313166387783,9.50990937431184,10.0677061975734,0.526300000000001,1.08610998387542,17.7510264132701,18.3020534588137
610.4,7.50000000000236,2.48608423180121,1.61403123031735,1.74340786407558,9.55661923051299,10.0490580613228,0.526300000000001,1.08610998387542,17.7510264132701,18.2343154675947
610.8,7.83700000000664,2.48583769653721,1.61075723905427,1.74727353337667,9.53723404931103,10.0564798585892,0.526300000000001,1.08610998387542,17.7510264132701,18.2612595586344
611.2,7.41800000000734,2.48559109511073,1.61517036339049,1.74917073757779,9.5633639953158,10.0601183452914,0.526300000000001,1.08610998387542,17.7510264132701,18.2744759864059
611.6,9.97099999998921,2.48534450697098,1.61693182623493,1.73790672652684,9.57379355168174,10.0384773478038,0.526300000000001,1.08610998387542,17.7510264132701,18.1959376420644
612,8.017,2.48509801133498,1.82539033536602,1.74974665667535,9.59181652681726,10.0612223310057,0.5263,1.08610998387542,20.0018747235332,18.2784870460598
612.4,7.55800000000581,2.48485168717454,1.82991140634211,1.74532701896377,9.61557324474616,10.0527440656162,0.5263,1.08610998387542,20.0018747235332,18.2476946502726
612.8,8.49499999998983,2.48460561320318,1.81755250953926,1.74266178445309,9.55063136995363,10.0476243812795,0.5263,1.08610998387542,20.0018747235332,18.2291129283713
613.2,9.60099999998767,2.48435986786312,1.82441848527851,1.75382089172318,9.58670977920809,10.0690253672369,0.5263,1.08610998387542,20.0018747235332,18.3068500023337
613.6,7.1359999999975,2.48411452931223,1.82135930369388,1.74691499308499,9.57063480175616,10.0557919487671,0.5263,1.08610998387542,20.0018747235332,18.2587613345366
614,9.633,2.48386967541108,1.81220576277439,1.74391838729323,9.52253600153275,10.0500388562504,0.5263,1.08610998387542,20.0018747235332,18.2378750045707
614.4,7.78599999999921,2.48362538370993,1.8223963569969,1.75256331338479,9.57608417048478,10.06661812485,0.5263,1.08610998387542,20.0018747235332,18.2980976641857
614.8,8.49200000000105,2.48338173143579,1.81618238674999,1.74996706658737,9.54343183232087,10.061644773118,0.5263,1.08610998387542,20.0018747235332,18.2800220016602
615.2,7.27399999999922,2.48313879547952,1.80852539006146,1.74711374045036,9.51204310668079,10.0561732850803,0.526300000000001,1.08610998387542,19.9832729076823,18.2601461803622
615.6,7.17300000000456,2.48289665238292,1.8125265110033,1.74604094503344,9.53308723195711,10.0541145705191,0.526300000000001,1.08610998387542,19.9832729076823,18.2526704577829
616,7.932,2.48265537832593,1.80489989014184,1.74304169958624,9.49297458173325,10.0483544841648,0.526300000000001,1.08610998387542,19.9832729076823,18.2317622335184
616.4,8.99899999999193,2.48241504911375,1.80609651693418,1.74337398267202,9.49926830903943,10.0489929630739,0.526300000000001,1.08610998387542,19.9832729076823,18.2340792229329
616.8,9.48699999999623,2.48217574016416,1.80580812798146,1.74161140404021,9.49775151078774,10.0456052576086,0.526300000000001,1.08610998387542,19.9832729076823,18.2217871897186
617.2,8.01900000000444,2.48193752649474,1.80378503362815,1.74902741926804,9.4871109299016,10.0598435791777,0.526300000000001,1.08610998387542,19.9832729076823,18.2734777599433
617.6,8.52200000000313,2.48170048271022,1.8025479317312,1.74644670740526,9.48060432145926,10.0548933352647,0.526300000000001,1.08610998387542,19.9832729076823,18.2554981730785
618,7.375,2.48146468298987,1.57083222162127,1.73838085526535,9.45864682380738,10.0393901505009,0.526300000000001,1.08610998387542,17.454869672191,18.1992469200604
618.4,7.41500000000132,2.48123020107493,1.57235621980964,1.74252187204874,9.46782346305981,10.0473554775214,0.526300000000001,1.08610998387542,17.454869672191,18.2281372128801
618.8,8.79199999999206,2.4809971102561,1.58518706962957,1.74435357577796,9.54508344997985,10.0508747702575,0.526300000000001,1.08610998387542,17.454869672191,18.2409090085997
619.2,8.76199999999874,2.48076548336109,1.58392074188166,1.75011892158871,9.53745835369919,10.0619358008592,0.526300000000001,1.08610998387542,17.454869672191,18.2810794968451
619.6,6.77800000000249,2.48053539274227,1.58650313462034,1.75024814945315,9.55300803528787,10.0621834507868,0.526300000000001,1.08610998387542,17.454869672191,18.2819793959934
620,7.724,2.48030691026429,1.59400532029505,1.74542790076821,9.5981818760883,10.0529377484067,0.526300000000001,1.08610998387542,17.454869672191,18.2483978012617
620.4,6.6260000000057,2.48008010729189,1.59519903916187,1.75433947580586,9.6053697635105,10.0700176999839,0.526300000000001,1.08610998387542,17.454869672191,18.3104585704461
620.8,6.48500000001492,2.47985505467771,1.5986204536641,1.75199631690891,9.62597155087456,10.0655324098864,0.526300000000001,1.08610998387542,17.454869672191,18.2941508675833
621.2,7.12500000001691,2.47963182275014,1.94184660428079,1.74759605438217,9.58846924272855,10.057098579965,0.526300000000001,1.08610998387542,21.2853825275433,18.2635066628634
621.6,8.14200000000206,2.47941048130135,1.94581498587885,1.75630163855281,9.60806435637577,10.0737706132345,0.526300000000001,1.08610998387542,21.2853825275433,18.3241090663118
622,6.938,2.47919109957531,1.94880167396138,1.75947673978114,9.62281205413619,10.0798375259288,0.526300000000001,1.08610998387542,21.2853825275433,18.3461870449331
622.4,7.96499999999503,2.47897374625593,1.92475989904636,1.74373635340838,9.50409834173219,10.0496891626549,0.526300000000001,1.08610998387542,21.2853825275433,18.2366058438799
622.8,8.34500000000838,2.47875848945528,1.93612681048898,1.75722943416652,9.56022598874204,10.0755441800427,0.526300000000001,1.08610998387542,21.2853825275433,18.3305618422849
623.2,9.29799999999675,2.47854539670186,1.93273022570659,1.76006200457833,9.54345429902953,10.0809550400053,0.526300000000001,1.08610998387542,21.2853825275433,18.3502552174046
623.6,9.12300000000161,2.47833453492905,1.91613953551201,1.7527951686087,9.46153262597068,10.0670620260895,0.526300000000001,1.08610998387542,21.2853825275433,18.2997114588526
624,8.468,2.47812597046351,1.8129934376255,1.76338406355331,9.52071974306013,10.0872935438043,0.526300000000001,1.08610998387542,20.0143859309009,18.373338294056
624.4,7.87299999999897,2.47791976901386,1.795919675398,1.74526037647655,9.43105890824733,10.0526161147341,0.526300000000001,1.08610998387542,20.0143859309009,18.2472301415269
624.8,6.28100000001432,2.47771599565925,1.8047502286284,1.76075452383784,9.47743150990047,10.0822770275413,0.526300000000001,1.08610998387542,20.0143859309009,18.3550683326696
625.2,7.49000000000561,2.47751471483819,1.80505122762392,1.75617277238355,9.47901217038154,10.0735242242786,0.526300000000001,1.08610998387542,20.0143859309009,18.3232127181498
625.6,9.3009999999944,2.47731599033742,1.79366767731953,1.74880594433121,9.41923280776506,10.0594189437022,0.526300000000001,1.08610998387542,20.0143859309009,18.2719351110763
626,7.717,2.47711988528085,1.8013384434908,1.75483578393841,9.45951492540297,10.0709672236311,0.526300000000001,1.08610998387542,20.0143859309009,18.3139117983578
626.4,8.07500000000362,2.47692646211867,1.79468541765305,1.74360625533935,9.42457735026893,10.0494392247044,0.526300000000001,1.08610998387542,20.0143859309009,18.2356987584693
626.8,7.36900000001117,2.47673578261654,1.79266496592825,1.75158755330399,9.41396718796664,10.0647495423088,0.526300000000001,1.08610998387542,20.0143859309009,18.2913052474943
627.2,8.76199999998868,2.47654790784486,1.59796031386566,1.76073844690308,9.49927505833564,10.0822463413399,0.5263,1.08610998387542,17.6803698251946,18.3549566026579
627.6,8.52699999999354,2.47636289816821,1.59124145663551,1.75592920920106,9.45933397071724,10.0730585045246,0.5263,1.08610998387542,17.6803698251946,18.3215185176556
628,7.832,2.47618081323486,1.59364989834327,1.75969137268326,9.47365125384713,10.0802473782382,0.5263,1.08610998387542,17.6803698251946,18.3476790094571
628.4,6.49800000000791,2.47600171196641,1.60522270019888,1.75234785394972,9.54244722272581,10.0662055792704,0.5263,1.08610998387542,17.6803698251946,18.2965979262337
628.8,9.18599999999696,2.47582565254754,1.59831528862325,1.75591447650666,9.50138525020455,10.0730303326016,0.5263,1.08610998387542,17.6803698251946,18.3214160360334
629.2,8.48300000000076,2.47565269241589,1.60626181523742,1.75877543401749,9.5486243721097,10.0784981149146,0.5263,1.08610998387542,17.6803698251946,18.3413116781834
629.6,7.59800000000527,2.47548288825207,1.61160564093753,1.74955453571208,9.58039141272311,10.0608540791278,0.5263,1.08610998387542,17.6803698251946,18.2771490448158
630,8.56,2.47531629596975,1.8251042189582,1.75318996499232,9.55436633929639,10.0678177982397,0.526300000000001,1.08610998387542,20.0771285071854,18.3024592181079
630.4,7.37800000000664,2.47515297070594,1.83256355895354,1.74493238837219,9.59341576246057,10.0519863433613,0.526300000000001,1.08610998387542,20.0771285071854,18.2449439260612
630.8,7.64100000000311,2.47499296681133,1.81733512775429,1.74306956273095,9.51369537776199,10.0484080260591,0.526300000000001,1.08610998387542,20.0771285071854,18.2319565271589
631.2,7.94899999999622,2.47483633784078,1.8220644966854,1.75089438157884,9.53845348354692,10.0634216954084,0.526300000000001,1.08610998387542,20.0771285071854,18.2864792057318
631.6,7.37499999999878,2.47468313654397,1.82255031913329,1.74031901810939,9.54099674962171,10.0431198176785,0.526300000000001,1.08610998387542,20.0771285071854,18.2127715946012
632,7.825,2.47453341485614,1.81212782318184,1.74217842189099,9.48643529310016,10.0466953246287,0.526300000000001,1.08610998387542,20.0771285071854,18.2257419632613
632.4,8.00099999999668,2.47438722388894,1.81902120152374,1.74494136071214,9.52252192383044,10.0520035722397,0.526300000000001,1.08610998387542,20.0771285071854,18.2450064689617
632.8,7.53800000000939,2.4742446139215,1.81562727396489,1.74791838116159,9.50475481393643,10.0577168526888,0.526300000000001,1.08610998387542,20.0771285071854,18.2657522757528
633.2,6.97700000000626,2.47410563439151,1.78791201734933,1.74875161269491,9.48292686947917,10.0593147677923,0.526300000000001,1.08610998387542,19.8161627797019,18.271556662655
633.6,7.68700000000035,2.47397033388654,1.79137301106388,1.74347661871933,9.50128367337798,10.0491901608999,0.526300000000001,1.08610998387542,19.8161627797019,18.2347948679881
634,8.409,2.47383876013541,1.78693079588743,1.74509896435565,9.47772255781523,10.0523061964863,0.526300000000001,1.08610998387542,19.8161627797019,18.2461050488437
634.4,8.70699999999323,2.47371095999977,1.7861953895216,1.74504992713996,9.47382202763318,10.0522120391282,0.526300000000001,1.08610998387542,19.8161627797019,18.2457632373295
634.8,7.805000000014,2.47358697946572,1.78477110133264,1.74007750298968,9.46626772931991,10.042655213685,0.526300000000001,1.08610998387542,19.8161627797019,18.2110865543257
635.2,7.56500000000077,2.47346686363567,1.78565925725838,1.75116753280552,9.47097842962886,10.0639449885468,0.526300000000001,1.08610998387542,19.8161627797019,18.2883810316074
635.6,8.15699999999864,2.47335065672025,1.78348957526229,1.74376348847123,9.45947062863009,10.0497412916235,0.526300000000001,1.08610998387542,19.8161627797019,18.2367950353867
636,8.584,2.47323840203038,1.68410749067144,1.74489199686253,9.46562892891313,10.0519087819919,0.526300000000002,1.08610998387542,18.6997651065775,18.2446623702917
636.4,7.24500000000009,2.4731301419695,1.68387369116665,1.75003162578237,9.46431484452818,10.0617685018654,0.526300000000002,1.08610998387542,18.6997651065775,18.2804715858348
636.8,6.33000000002085,2.47302591802591,1.6854415722107,1.7401472051575,9.47312721562075,10.04278930455,0.526300000000002,1.08610998387542,18.6997651065775,18.2115728712607
637.2,7.8800000000065,2.47292577076522,1.68366910786669,1.74023893201613,9.46316497160546,10.0429657603744,0.526300000000002,1.08610998387542,18.6997651065775,18.2122128461202
637.6,7.62900000000272,2.47282973982301,1.68808834643013,1.74650038995518,9.48800357164825,10.0549963571664,0.526300000000002,1.08610998387542,18.6997651065775,18.2558722647193
638,8.336,2.47273786389753,1.68994643667573,1.74076075097974,9.49844708126901,10.0439694704911,0.526300000000002,1.08610998387542,18.6997651065775,18.2158533435933
638.4,7.61699999999687,2.47265018074261,1.69039632840403,1.74470614067134,9.50097572518391,10.0515518781801,0.526300000000002,1.08610998387542,18.6997651065775,18.2433668006469
638.8,7.27799999999193,2.47256672716065,1.69329192834003,1.74846225799365,9.51725062133669,10.0587599204463,0.526300000000002,1.08610998387542,18.6997651065775,18.2695410889577
639.2,6.98300000000592,2.47248753899581,1.78170526694207,1.75253904330557,9.51091772591844,10.066571656011,0.5263,1.08610998387542,19.6892538365619,18.297928731704
639.6,6.96600000000545,2.47241265112725,1.78272928284411,1.74940601677228,9.51638402338924,10.0605693838651,0.5263,1.08610998387542,19.6892538365619,18.2761146705793
640,8.477,2.47234209746256,1.78519809927709,1.75214439552345,9.52956280801209,10.0658159812786,0.5263,1.08610998387542,19.6892538365619,18.2951816666893
640.4,8.51399999999873,2.47227591093131,1.78003481994585,1.74831611858311,9.50200071577022,10.0584796699585,0.5263,1.08610998387542,19.6892538365619,18.2685230755015
640.8,7.85200000000503,2.47221412347874,1.78176681637855,1.75131341811452,9.51124628285619,10.0642244479986,0.5263,1.08610998387542,19.6892538365619,18.2893967231485
641.2,8.09200000000106,2.47215676605956,1.77758334489646,1.74677740348704,9.48891450115631,10.0555279388406,0.5263,1.08610998387542,19.6892538365619,18.2578025973266
641.6,7.19899999999995,2.47210386863189,1.7748763119167,1.73946212060356,9.4744640932075,10.0414712047748,0.5263,1.08610998387542,19.6892538365619,18.2067927062901
642,7.301,2.47205546015138,1.788869713089,1.7500169110771,9.50439431052503,10.0617403011611,0.526300000000001,1.08610998387542,19.7819948531054,18.2803691144948
642.4,8.33999999999942,2.47201156856539,1.77885949222475,1.73135236479158,9.45120928227332,10.0258417061417,0.526300000000001,1.08610998387542,19.7819948531054,18.1501592557813
642.8,8.99100000000013,2.47197222080731,1.78164523028009,1.74265321103674,9.46601011026546,10.0476079040703,0.526300000000001,1.08610998387542,19.7819948531054,18.2290531401767
643.2,8.26199999999591,2.4719374427911,1.78704272780681,1.75657818112271,9.49468740543607,10.0742993151669,0.526300000000001,1.08610998387542,19.7819948531054,18.3260325260513
643.6,9.01799999999493,2.47190725940585,1.77833292941252,1.74076920619322,9.44841161592565,10.0439857323024,0.526300000000001,1.08610998387542,19.7819948531054,18.2159123288402
644,8.501,2.47188169451053,1.78134505576181,1.74531415296902,9.46441526131542,10.0527193636799,0.526300000000001,1.08610998387542,19.7819948531054,18.2476049727014
644.4,7.94799999999925,2.47186077092885,1.78584061968492,1.75178685249129,9.48830051794466,10.0651312570428,0.526300000000001,1.08610998387542,19.7819948531054,18.2926927024105
644.8,8.88599999999326,2.47184451044428,1.77486785274928,1.74020009470986,9.43000141272155,10.0428910494384,0.526300000000001,1.08610998387542,19.7819948531054,18.2119418810606
645.2,7.75000000000001,2.47183293379518,1.71732792732219,1.74257857597858,9.45746469467457,10.0474644610143,0.526300000000001,1.08610998387542,19.0850948554939,18.2285326556097
645.6,8.61199999999557,2.47182606067003,1.71833798491549,1.74616987869351,9.46302716406449,10.0543620412112,0.526300000000001,1.08610998387542,19.0850948554939,18.2535690066408
646,6.799,2.47182390970286,1.71348955227882,1.74116467100424,9.43632645084819,10.0447462662388,0.526300000000001,1.08610998387542,19.0850948554939,18.2186710631487
646.4,7.84399999999678,2.47182649846876,1.71928586945694,1.73615397407982,9.46824724139674,10.0351014696333,0.526300000000001,1.08610998387542,19.0850948554939,18.18370133615
646.8,7.82999999999915,2.47183384347955,1.71731508212382,1.74113310547166,9.4573939551215,10.0446855655506,0.526300000000001,1.08610998387542,19.0850948554939,18.218450871916
647.2,7.27800000000312,2.47184596017953,1.71453364915953,1.73814086137018,9.44207637736484,10.0389281299132,0.526300000000001,1.08610998387542,19.0850948554939,18.197571871447
647.6,9.24799999999357,2.47186286294143,1.71922691373187,1.73699381666374,9.46792256741949,10.0367193267041,0.526300000000001,1.08610998387542,19.0850948554939,18.1895649542314
648,7.7,2.47188456506245,1.67225922890522,1.74138644084168,9.46317621582014,10.0451727101423,0.526300000000001,1.08610998387542,18.5730185791668,18.2202180223088
648.4,8.42499999999762,2.47191107876045,1.67432156666466,1.74084631470213,9.47484681407233,10.0441340317487,0.526300000000001,1.08610998387542,18.5730185791668,18.2164502486915
648.8,7.97800000000806,2.47194241517027,1.67873185747707,1.7406180505138,9.49980428382311,10.0436950084417,0.526300000000001,1.08610998387542,18.5730185791668,18.2148578224208
649.2,9.27699999998298,2.47197858434017,1.67658358369329,1.7452823509214,9.48764738073994,10.05265830514,0.526300000000001,1.08610998387542,18.5730185791668,18.2473833075593
649.6,8.33499999999869,2.47201959522842,1.67906927506773,1.74124596830299,9.50171370197045,10.044902598002,0.526300000000001,1.08610998387542,18.5730185791668,18.2192381614222
650,8.581,2.47206545570003,1.68413941338453,1.74598449925396,9.53040519399584,10.0540062266586,0.526300000000001,1.08610998387542,18.5730185791668,18.2522770757279
650.4,7.71699999999949,2.4721161725236,1.68587345568343,1.75422338376011,9.54021799547809,10.0697955698964,0.526300000000001,1.08610998387542,18.5730185791668,18.3096507746656
650.8,9.39299999998821,2.47217175136835,1.68896003886643,1.75208967055614,9.55768471359252,10.0657111845151,0.526300000000001,1.08610998387542,18.5730185791668,18.2948007207532
651.2,7.25700000000605,2.47223219680121,1.89173873901913,1.7512548073828,9.51116511565447,10.0641121745217,0.526300000000001,1.08610998387542,20.9046670662141,18.2889886633489
651.6,8.60100000000117,2.47229751228414,1.89644062754597,1.75460185096874,9.53480497522478,10.0705196915434,0.526300000000001,1.08610998387542,20.9046670662141,18.3122841729489
652,8.162,2.47236770017156,1.89145737264483,1.74434052817575,9.50975047948466,10.0508497103261,0.526300000000001,1.08610998387542,20.9046670662141,18.2408180482865
652.4,7.59900000000698,2.47244276170787,1.87980761786693,1.74388406396821,9.45117857472632,10.0499729217786,0.526300000000001,1.08610998387542,20.9046670662141,18.2376357018719
652.8,9.10999999999107,2.47252269702522,1.8864471125973,1.74657497996772,9.48456020896716,10.0551394989662,0.526300000000001,1.08610998387542,20.9046670662141,18.2563920455169
653.2,8.43899999998525,2.47260750514136,1.87627887026631,1.74194211118512,9.43343695936018,10.0462410563812,0.526300000000001,1.08610998387542,20.9046670662141,18.2240938215761
653.6,6.9820000000042,2.47269718395763,1.86999306773021,1.73954485855815,9.40183359650033,10.0416304106209,0.526300000000001,1.08610998387542,20.9046670662141,18.2073700421721
654,9.828,2.47279173025715,1.64644012687367,1.747269591644,9.4301163095027,10.056472296334,0.526300000000001,1.08610998387542,18.3503652022152,18.2612320945008
654.4,7.85599999999762,2.47289113970315,1.63760393581912,1.73915082156576,9.37950632495643,10.0408721523859,0.526300000000001,1.08610998387542,18.3503652022152,18.2046204155763
654.8,8.07099999999989,2.47299540683739,1.65363520363117,1.74725401659845,9.47132668185183,10.0564424153356,0.526300000000001,1.08610998387542,18.3503652022152,18.2611235747298
655.2,7.42900000000571,2.47310452507888,1.65623449863898,1.76318593631391,9.48621435000706,10.0869157394603,0.526300000000001,1.08610998387542,18.3503652022152,18.3719620285594
655.6,8.47099999999754,2.47321848672259,1.64915197617844,1.7467409616808,9.44564864131385,10.0554580111844,0.526300000000001,1.08610998387542,18.3503652022152,18.2575486631898
656,7.245,2.47333728293844,1.66047994876397,1.75273887215038,9.51053050205622,10.066954246619,0.526300000000001,1.08610998387542,18.3503652022152,18.299319622059
656.4,8.40699999999721,2.47346090377042,1.66076333259206,1.75979461662617,9.51215360539017,10.0804445158629,0.526300000000001,1.08610998387542,18.3503652022152,18.3483966611357
656.8,7.89700000000094,2.47358933813584,1.66072103715122,1.75556422551189,9.51191135490081,10.0723605346987,0.526300000000001,1.08610998387542,18.3503652022152,18.3189795819303
657.2,8.56000000000106,2.47372257382481,1.86515191713579,1.76207431882901,9.52439839761534,10.0847954962302,0.526300000000001,1.08610998387542,20.5822323557104,18.3642393638306
657.6,6.38200000000315,2.47386059749982,1.86401574543664,1.76279448446056,9.51859653675278,10.0861692055817,0.526300000000001,1.08610998387542,20.5822323557104,18.3692427068381
658,8.525,2.47400339469555,1.85870110743589,1.75166237595686,9.49145733742363,10.0648928524043,0.526300000000001,1.08610998387542,20.5822323557104,18.2918261441848
658.4,8.04800000000108,2.4741509498188,1.85439091932725,1.7527745538154,9.46944736154006,10.0670225593718,0.526300000000001,1.08610998387542,20.5822323557104,18.2995679754552
658.8,8.83600000000145,2.47430324614865,1.85505791637447,1.7548981586184,9.47285338200917,10.0710865445615,0.526300000000001,1.08610998387542,20.5822323557104,18.3143457677853
659.2,7.20400000001116,2.47446026583672,1.84968922543227,1.74959576339353,9.44543816133068,10.060933105421,0.526300000000001,1.08610998387542,20.5822323557104,18.2774361737216
659.6,9.33299999999356,2.47462198990768,1.84625575349893,1.74978104057469,9.42790513665871,10.0612882342206,0.526300000000001,1.08610998387542,20.5822323557104,18.2787265030493
660,7.327,2.47478839825992,1.63552110421517,1.75012069925922,9.42778106043538,10.0619392076373,0.526300000000001,1.08610998387542,18.2331826727091,18.2810918760916
660.4,7.88700000000272,2.47495946966636,1.632054935309,1.74854083752087,9.40780071198155,10.05891060538,0.526300000000001,1.08610998387542,18.2331826727091,18.2700884656184
660.8,8.65299999999601,2.4751351817755,1.6454122553229,1.75395954916534,9.48479751032348,10.0692907133198,0.526300000000001,1.08610998387542,18.2331826727091,18.3078148851831
661.2,7.53800000000511,2.47531551111263,1.64125555851002,1.75120471141404,9.46083668989417,10.0640162097589,0.526300000000001,1.08610998387542,18.2331826727091,18.2886398814472
661.6,7.3850000000042,2.4755004330812,1.64301227872412,1.7494804527875,9.47096310985916,10.0607120719294,0.526300000000001,1.08610998387542,18.2331826727091,18.276633090923
662,7.483,2.47568992196444,1.65099746226817,1.75114722526307,9.51699281989267,10.0639060859715,0.526300000000001,1.08610998387542,18.2331826727091,18.2882396429682
662.4,7.62600000000088,2.47588395092712,1.64642407260039,1.75217329717834,9.490630019449,10.0658713262491,0.526300000000001,1.08610998387542,18.2331826727091,18.2953828523809
662.8,7.02300000000962,2.47608249201753,1.65309102201265,1.75343170170308,9.52906091418816,10.0682805070462,0.526300000000001,1.08610998387542,18.2331826727091,18.3041415893701
663.2,8.19799999999829,2.47628551616961,1.78227656209458,1.75744458475427,9.53514555303441,10.0759553710431,0.526300000000001,1.08610998387542,19.6455226838936,18.3320580425355
663.6,7.26400000000497,2.47649299320537,1.77534938373706,1.74256485073906,9.4980852811801,10.0474380816743,0.526300000000001,1.08610998387542,19.6455226838936,18.2284369387187
664,8.544,2.47670489183741,1.78248824665189,1.74998569237652,9.53627806137132,10.0616804700582,0.526300000000001,1.08610998387542,19.6455226838936,18.280151710475
664.4,7.53699999999789,2.47692117967167,1.77188695933272,1.7421327525881,9.47956137677382,10.0466075361497,0.526300000000001,1.08610998387542,19.6455226838936,18.2254234499348
664.8,7.94300000000258,2.47714182321041,1.7706425572903,1.73291945231959,9.47290384962381,10.0288656685951,0.526300000000001,1.08610998387542,19.6455226838936,18.1611096934407
665.2,8.73299999999638,2.47736678785541,1.77667375537015,1.74393861686416,9.50517064411222,10.0500777164764,0.526300000000001,1.08610998387542,19.6455226838936,18.2380160446849
665.6,7.81000000000397,2.47759603791126,1.7694737083209,1.73703771646128,9.46665052997085,10.0368038801109,0.526300000000001,1.08610998387542,19.6455226838936,18.1898714281127
666,7.429,2.477829536589,1.67919650657491,1.7375412006687,9.47516228442998,10.0377735163358,0.526300000000002,1.08610998387542,18.6264754373115,18.1933861745277
666.4,7.68500000000465,2.47806724600991,1.68125919464811,1.74336586510952,9.48680136547809,10.0489773662186,0.526300000000002,1.08610998387542,18.6264754373115,18.2340226214256
666.8,7.70500000000893,2.47830912720949,1.68263379373432,1.74022330682844,9.494557783126,10.0429357024914,0.526300000000002,1.08610998387542,18.6264754373115,18.2121038305651
667.2,7.7429999999946,2.47855514014166,1.68730111374685,1.75081497712908,9.52089395901661,10.0632695650552,0.526300000000002,1.08610998387542,18.6264754373115,18.2859263306564
667.6,7.25200000000498,2.47880524368323,1.68817156858174,1.74605793414315,9.52580565385972,10.0541471795103,0.526300000000002,1.08610998387542,18.6264754373115,18.2527888574951
668,9.173,2.47905939563854,1.68869269947189,1.74634103994122,9.52874622676837,10.0546905432177,0.526300000000002,1.08610998387542,18.6264754373115,18.2547618087255
668.4,7.74200000000078,2.47931755274431,1.69433097347639,1.7578075463933,9.56056118171115,10.076648979169,0.526300000000002,1.08610998387542,18.6264754373115,18.3345820120455
668.8,6.71400000000757,2.47957967067472,1.6921391497102,1.75053952258201,9.54819342975229,10.0627417882236,0.526300000000002,1.08610998387542,18.6264754373115,18.2840083386711
669.2,8.00600000000055,2.47984570404678,1.91883310707605,1.74785977836432,9.50366026447276,10.0576044490939,0.526300000000001,1.08610998387542,21.2208179312977,18.265344007201
669.6,8.47299999999494,2.48011560642581,1.92958612865773,1.75647348102909,9.55691818646292,10.0740991530847,0.526300000000001,1.08610998387542,21.2208179312977,18.3253043085797
670,7.801,2.48038933033122,1.919980799772,1.74850544604945,9.50934459492864,10.0588427388783,0.526300000000001,1.08610998387542,21.2208179312977,18.2698419333933
670.4,6.74000000000736,2.48066682724252,1.90623674439345,1.74473915509863,9.44127258153041,10.0516152783764,0.526300000000001,1.08610998387542,21.2208179312977,18.2435969415642
670.8,8.61999999999917,2.48094804760557,1.91458168347729,1.75108643293264,9.48260367264411,10.063789626054,0.526300000000001,1.08610998387542,21.2208179312977,18.2878163809587
671.2,8.32800000000195,2.48123294083896,1.89965353043448,1.74003507642411,9.40866702105533,10.042573593023,0.526300000000001,1.08610998387542,21.2208179312977,18.2107905380099
671.6,7.94000000000168,2.48152145534079,1.89701094737801,1.7406758198245,9.39557874803318,10.0438061204915,0.526300000000001,1.08610998387542,21.2208179312977,18.2152608417048
672,8.269,2.48181353849552,1.59804262142179,1.74737798085881,9.42306170899439,10.0566802380283,0.5263,1.08610998387542,17.8242859990452,18.2619872918878
672.4,6.67700000000579,2.48210913668122,1.5866915104621,1.74406916510274,9.35612843850148,10.0503284873834,0.5263,1.08610998387542,17.8242859990452,18.2389262109573
672.8,7.39500000000517,2.4824081952769,1.60557177027249,1.7458209834203,9.46745829346923,10.0536923558817,0.5263,1.08610998387542,17.8242859990452,18.2511374768787
673.2,8.45899999998942,2.48271065867019,1.6041929370502,1.75178223527394,9.45932782788221,10.0651224140835,0.5263,1.08610998387542,17.8242859990452,18.2926605594684
673.6,8.69499999999614,2.4830164702652,1.60023382418953,1.74239996336676,9.43598241500094,10.0471211641681,0.5263,1.08610998387542,17.8242859990452,18.2272870297328
674,7.725,2.48332557249068,1.61476429292648,1.74196365808779,9.52166317328198,10.04628247844,0.5263,1.08610998387542,17.8242859990452,18.224244102868
674.4,9.01499999999267,2.48363790680838,1.60640091346773,1.74162128235921,9.47234744184962,10.0456242502697,0.5263,1.08610998387542,17.8242859990452,18.2218560916011
674.8,8.12600000000382,2.4839534137216,1.60952110630082,1.73712863068609,9.49074605601426,10.0369789813416,0.5263,1.08610998387542,17.8242859990452,18.1905061115624
675.2,8.30899999999704,2.48427203278414,1.64767127348562,1.74684837238781,9.55781096898921,10.055664117249,0.526300000000002,1.08610998387542,18.1187382920091,18.2582971184199
675.6,9.5679999999919,2.48459370260932,1.64204773818019,1.74484891159457,9.52518996728111,10.0518260466424,0.526300000000002,1.08610998387542,18.1187382920091,18.2443620348351
676,8.255,2.48491836087935,1.64712886538763,1.73597754689222,9.55466456827685,10.0347615372827,0.526300000000002,1.08610998387542,18.1187382920091,18.182469435573
676.4,8.74199999999416,2.48524594435494,1.65135041289718,1.74493898535235,9.57915291965016,10.051999011029,0.526300000000002,1.08610998387542,18.1187382920091,18.2449899112077
676.8,7.7290000000041,2.48557638888509,1.64905376821535,1.74618724326166,9.5658305439524,10.0543953692164,0.526300000000002,1.08610998387542,18.1187382920091,18.2536900199976
677.2,7.97499999999341,2.48590962941718,1.65509351668452,1.74659053631875,9.60086591484071,10.0551693518339,0.526300000000002,1.08610998387542,18.1187382920091,18.2565004490781
677.6,8.68599999999395,2.48624560000729,1.65913909743024,1.75140023519643,9.62433351826962,10.0643907483595,0.526300000000002,1.08610998387542,18.1187382920091,18.2900011529129
678,6.63,2.48658423383081,1.88445378853356,1.7418554597027,9.60731874497479,10.0460744729436,0.526300000000001,1.08610998387542,20.6157486823896,18.2234894548264
678.4,9.55699999999098,2.48692546319318,1.88844024689242,1.74323292595612,9.62764249944953,10.0487219337956,0.526300000000001,1.08610998387542,20.6157486823896,18.2330956611561
678.8,8.09099999999462,2.48726921954099,1.87360724334821,1.74472447802603,9.5520209087999,10.0515870929405,0.526300000000001,1.08610998387542,20.6157486823896,18.2434946290508
679.2,8.72600000000043,2.4876154334733,1.8763150691758,1.74634722542987,9.56582594131907,10.0547024143431,0.526300000000001,1.08610998387542,20.6157486823896,18.2548049139201
679.6,8.46399999999521,2.48796403475316,1.87557229436426,1.74195642976256,9.56203912817797,10.0462685826473,0.526300000000001,1.08610998387542,20.6157486823896,18.2241936881711
680,9.473,2.48831495231941,1.86815168392323,1.74731137093656,9.52420738604503,10.0565524497634,0.526300000000001,1.08610998387542,20.6157486823896,18.2615231918493
680.4,7.45900000000535,2.48866811429875,1.86994583127489,1.74655467683266,9.53335430468412,10.0551005366832,0.526300000000001,1.08610998387542,20.6157486823896,18.2562505637728
680.8,7.61400000001039,2.48902344801799,1.864704076126,1.74567033930348,9.5066307984857,10.0534031751879,0.526300000000001,1.08610998387542,20.6157486823896,18.2500875540231
681.2,7.06300000000648,2.48938088001659,1.70811966184778,1.75566722794015,9.52155884490642,10.0725575192899,0.5263,1.08610998387542,18.854979086299,18.3196961154534
681.6,8.56399999999544,2.48974033605947,1.7088129431763,1.749514896727,9.52542339790756,10.0607780969185,0.5263,1.08610998387542,18.854979086299,18.2768729782098
682,9.435,2.49010174114998,1.70784465750561,1.75389005204691,9.52002589022818,10.0691577197677,0.5263,1.08610998387542,18.854979086299,18.3073312751012
682.4,6.82099999999987,2.49046501954318,1.71555127390379,1.76079659935347,9.56298482523104,10.0823573366019,0.5263,1.08610998387542,18.854979086299,18.3553607436325
682.8,7.91599999999845,2.49083009475939,1.70830426622467,1.74832281508232,9.52258788372427,10.0584925121279,0.5263,1.08610998387542,18.854979086299,18.2685697242248
683.2,7.02600000001448,2.49119688959787,1.71273879635011,1.759799242411,9.54730725232706,10.080453348319,0.5263,1.08610998387542,18.854979086299,18.3484288147734
683.6,7.66100000000185,2.49156532615083,1.7133888974144,1.74737797319373,9.55093110589949,10.0566802233233,0.5263,1.08610998387542,18.854979086299,18.2619872384822
684,8.119,2.4919353258177,1.68782810408181,1.74256085485407,9.52839820005483,10.0474304017233,0.526300000000001,1.08610998387542,18.6176188378793,18.2284090722224
684.4,8.89199999999629,2.49230680931954,1.69532667709365,1.75620114991194,9.57073034834423,10.073578482452,0.526300000000001,1.08610998387542,18.6176188378793,18.3234101042297
684.8,7.91199999999213,2.49267969671379,1.69562362397866,1.7519268373674,9.5724067205754,10.0653993506604,0.526300000000001,1.08610998387542,18.6176188378793,18.293667199285
685.2,7.18699999999601,2.49305390740917,1.69330645543201,1.750994824872,9.55932546866607,10.0636141273255,0.526300000000001,1.08610998387542,18.6176188378793,18.2871785575031
685.6,7.35700000000437,2.49342936018091,1.69491976866278,1.74398276673059,9.56843320353964,10.0501625256243,0.526300000000001,1.08610998387542,18.6176188378793,18.2383238546682
686,9.22,2.49380597318608,1.69713956335091,1.7452237854304,9.58096474490915,10.0525458600191,0.526300000000001,1.08610998387542,18.6176188378793,18.2469750935955
686.4,7.64100000000388,2.49418366397933,1.69803933850537,1.75059637029713,9.58604430007327,10.0628507142012,0.526300000000001,1.08610998387542,18.6176188378793,18.2844041779569
686.8,8.7599999999938,2.49456234952864,1.69905233068648,1.74630658075208,9.59176300617358,10.0546244089873,0.526300000000001,1.08610998387542,18.6176188378793,18.2545216699271
687.2,7.88200000000264,2.49494194623153,1.79819847272036,1.75184796644092,9.58650930354692,10.0652483018706,0.526300000000001,1.08610998387542,19.7148258627798,18.2931181469402
687.6,7.6080000000025,2.49532236993128,1.79568136699475,1.74429898388662,9.57309017444483,10.0507699172821,0.526300000000001,1.08610998387542,19.7148258627798,18.2405284240934
688,6.94,2.49570353593356,1.79812355524478,1.74282309893407,9.58610990543397,10.0479344007599,0.526300000000001,1.08610998387542,19.7148258627798,18.2302378643939
688.4,6.28900000000586,2.49608535902311,1.79092303413911,1.7410662692656,9.54772267309168,10.044557036747,0.526300000000001,1.08610998387542,19.7148258627798,18.217984639161
688.8,7.69299999999742,2.49646775348075,1.79504979658656,1.7467681409445,9.56972316257945,10.0555101651735,0.526300000000001,1.08610998387542,19.7148258627798,18.257738054158
689.2,8.82399999999816,2.49685063310061,1.79267873950546,1.7450450079998,9.55708264424287,10.0522025936895,0.526300000000001,1.08610998387542,19.7148258627798,18.2457289485268
689.6,8.44599999999606,2.49723391120747,1.78589365077401,1.73830224216298,9.52091015425569,10.0392388143691,0.526300000000001,1.08610998387542,19.7148258627798,18.1986982447264
690,8.055,2.49761750067441,1.75520653759387,1.7477614270479,9.56664755434876,10.0574157998662,0.526300000000001,1.08610998387542,19.2834294139663,18.2646588120849
690.4,8.22499999999694,2.49800131394061,1.75163495941471,1.75061756964718,9.54718088252351,10.0628913336985,0.526300000000001,1.08610998387542,19.2834294139663,18.2845517911585
690.8,7.71899999999802,2.49838526302943,1.75221888755794,1.74908158749595,9.55036354771062,10.0599474308514,0.526300000000001,1.08610998387542,19.2834294139663,18.2738550503116
691.2,8.52500000000231,2.49876925956653,1.75264486910936,1.74725629670562,9.55268533450879,10.0564467897724,0.526300000000001,1.08610998387542,19.2834294139663,18.2611394614905
691.6,8.48399999999676,2.49915321479841,1.74498151946131,1.73582864319971,9.51091670865286,10.0344746181012,0.526300000000001,1.08610998387542,19.2834294139663,18.1814296849728
692,7.338,2.49953703961092,1.74989846548482,1.73784571267467,9.53771622691077,10.0383598705861,0.526300000000001,1.08610998387542,19.2834294139663,18.1955117616153
692.4,8.7639999999953,2.49992064454816,1.74788144491296,1.73833963486318,9.52672257772618,10.0393107986969,0.526300000000001,1.08610998387542,19.2834294139663,18.1989592258191
692.8,8.05100000000774,2.50030393983143,1.743635598473,1.73105180600265,9.50358084734231,10.0252615182127,0.526300000000001,1.08610998387542,19.2834294139663,18.1480586443969
693.2,6.88300000000155,2.50068683537839,1.59038990579644,1.73292520968144,9.54849018980253,10.0288767750441,0.526300000000002,1.08610998387542,17.50591128924,18.1611499184387
693.6,8.05400000000186,2.50106924082251,1.58935524993208,1.7367475949897,9.54227825313554,10.036245063912,0.526300000000002,1.08610998387542,17.50591128924,18.1878459801792
694,8.862,2.50145106553251,1.59020839556511,1.73235886000343,9.54740042643262,10.0277841196946,0.526300000000002,1.08610998387542,17.50591128924,18.1571927860392
694.4,9.11799999999684,2.50183221863217,1.60200298970446,1.74178795129055,9.61821360628358,10.0459446873379,0.526300000000002,1.08610998387542,17.50591128924,18.2230185980065
694.8,8.75699999999134,2.50221260902018,1.59998777928287,1.74430429777011,9.60611455002647,10.0507801235917,0.526300000000002,1.08610998387542,17.50591128924,18.2405654697277
695.2,7.97799999999426,2.5025921453902,1.60361169339674,1.74326938411774,9.62787205001995,10.0487919866591,0.526300000000002,1.08610998387542,17.50591128924,18.2333498795574
695.6,7.2660000000039,2.50297073625112,1.60954530933012,1.74129353933592,9.66349669358907,10.0449940731199,0.526300000000002,1.08610998387542,17.50591128924,18.2195699943159
696,9.622,2.50334828994742,1.8209428416483,1.7414597939541,9.65062544001747,10.0453137537614,0.526300000000001,1.08610998387542,19.8315506116544,18.2207296837018
696.4,8.07099999999743,2.50372471467974,1.82793911437762,1.74583560447751,9.68770425767317,10.0537204219897,0.526300000000001,1.08610998387542,19.8315506116544,18.2512393775719
696.8,7.1710000000006,2.50409991852557,1.81833028300937,1.74692501321715,9.636779412406,10.0558111750741,0.526300000000001,1.08610998387542,19.8315506116544,18.258831154773
697.2,9.16499999999551,2.50447380946013,1.82287948953323,1.75487752176651,9.66088927857362,10.0710470671831,0.526300000000001,1.08610998387542,19.8315506116544,18.3142021882543
697.6,7.75300000000816,2.50484629537736,1.82073188601034,1.74619931922269,9.64950741818843,10.0544185466099,0.526300000000001,1.08610998387542,19.8315506116544,18.2537741769119
698,7.461,2.50521728411107,1.81367815674144,1.74758234150548,9.61212409259883,10.0570722748561,0.526300000000001,1.08610998387542,19.8315506116544,18.2634111237974
698.4,8.64599999999647,2.50558668345623,1.81939002156674,1.75279086807193,9.64239581048706,10.0670537928008,0.526300000000001,1.08610998387542,19.8315506116544,18.2996815262377
698.8,7.0170000000039,2.5059544011904,1.81437584023775,1.74719479151159,9.61582167274494,10.0563287893451,0.526300000000001,1.08610998387542,19.8315506116544,18.2607109185544
699.2,6.41600000001735,2.5063203450953,1.79651687517325,1.743441934125,9.58679698634871,10.0491235211771,0.526300000000001,1.08610998387542,19.6957983553515,18.2345530260833
699.6,8.41499999999769,2.50668442297847,1.79873898079354,1.74161542325849,9.59865486297559,10.0456129852125,0.526300000000001,1.08610998387542,19.6957983553515,18.221815224029
700,9.207,2.50704654269509,1.79416962596371,1.74093432223257,9.57427130292252,10.0443032874585,0.526300000000001,1.08610998387542,19.6957983553515,18.2170641919513
700.4,8.06000000000039,2.50740661216992,1.79391564504264,1.74330574470755,9.57291597831502,10.0488618510695,0.526300000000001,1.08610998387542,19.6957983553515,18.2336034158371
700.8,7.93699999999829,2.50776453941934,1.79620850825916,1.74595931223175,9.58515144043509,10.0539578811176,0.526300000000001,1.08610998387542,19.6957983553515,18.2521015409074
701.2,8.43599999998969,2.5081202325735,1.79465099076479,1.75045877449184,9.57684002169609,10.0625870626539,0.526300000000001,1.08610998387542,19.6957983553515,18.2834460700731
701.6,8.73800000000134,2.50847359989856,1.79171662524324,1.744779897957,9.56118129511938,10.0516935189831,0.526300000000001,1.08610998387542,19.6957983553515,18.2438809547518
702,7.562,2.50882454981911,1.59818026092119,1.73993113935919,9.55403197116304,10.0423736322251,0.5263,1.08610998387542,17.5814581469482,18.2100653438311
702.4,8.05900000000126,2.50917299094056,1.59850715447367,1.74777693860776,9.55598616339524,10.0574455533065,0.5263,1.08610998387542,17.5814581469482,18.2647668790575
702.8,8.310999999996,2.50951883207172,1.60877535529676,1.7453300642024,9.61737017704433,10.0527499122735,0.5263,1.08610998387542,17.5814581469482,18.2477158759294
703.2,7.69900000000913,2.50986198224744,1.60908136777028,1.75049467841186,9.61919954074447,10.0626558605896,0.5263,1.08610998387542,17.5814581469482,18.2836960788711
703.6,6.81700000000257,2.51020235075131,1.61226702123917,1.75547703548339,9.63824359718479,10.072193784141,0.5263,1.08610998387542,17.5814581469482,18.3183730359739
704,8.416,2.51053984713845,1.62005775997166,1.75241770825939,9.68481717136112,10.066339334772,0.5263,1.08610998387542,17.5814581469482,18.2970841644439
704.4,7.57100000000529,2.51087438125837,1.61849916891559,1.75936764807989,9.67549980639065,10.0796291970686,0.5263,1.08610998387542,17.5814581469482,18.3454286992297
704.8,8.2849999999978,2.5112058632779,1.62402953246197,1.76127462276874,9.70856070160145,10.0832696446659,0.5263,1.08610998387542,17.5814581469482,18.3586826852555
705.2,7.97399999999359,2.51153420370416,1.93390157446762,1.7629904455835,9.69188570017768,10.0865429348747,0.526300000000001,1.08610998387542,20.9720991503608,18.3706040267087
705.6,7.28500000000102,2.51185931340761,1.93323705027256,1.76417490031967,9.68855538976861,10.0888012906624,0.526300000000001,1.08610998387542,20.9720991503608,18.3788312269819
706,6.779,2.51218110364513,1.93476798774714,1.76057670244172,9.69622779213578,10.0819376077243,0.526300000000001,1.08610998387542,20.9720991503608,18.3538325068638
706.4,8.11199999999617,2.51249948608311,1.9187273680224,1.76250471920908,9.61583908208727,10.0856165260085,0.526300000000001,1.08610998387542,20.9720991503608,18.3672296477948
706.8,7.94799999999814,2.51281437282067,1.92368075585176,1.76350890172632,9.64066333855648,10.0875315803551,0.526300000000001,1.08610998387542,20.9720991503608,18.3742054399676
707.2,8.46299999999529,2.51312567641281,1.91928187542378,1.75848414846995,9.61861803548649,10.0779416893339,0.526300000000001,1.08610998387542,20.9720991503608,18.3392865166635
707.6,7.85700000000083,2.51343330989361,1.90850406391019,1.76078470237414,9.56460426422382,10.0823346291018,0.526300000000001,1.08610998387542,20.9720991503608,18.3552780637843
708,8.165,2.51373718679951,1.63691439067515,1.75127380898252,9.56953187889667,10.0641485738583,0.526300000000001,1.08610998387542,17.9784022118856,18.2891209568381
708.4,9.27299999999565,2.51403722119251,1.63213826720426,1.75770416781366,9.54161028075291,10.0764514357229,0.526300000000001,1.08610998387542,17.9784022118856,18.333863153818
708.8,7.22200000001073,2.51433332768344,1.64651221347805,1.76365663307523,9.62564151529768,10.0878132542072,0.526300000000001,1.08610998387542,17.9784022118856,18.3752315791061
709.2,9.10399999998521,2.51462542145519,1.64416593312506,1.75736286264004,9.61192497351478,10.0757991895155,0.526300000000001,1.08610998387542,17.9784022118856,18.3314897377877
709.6,7.81400000000455,2.51491341828597,1.64267798903899,1.75706752049349,9.60322633389942,10.0752347121113,0.526300000000001,1.08610998387542,17.9784022118856,18.3294358219259
710,8.597,2.51519723457252,1.64914684193519,1.7482817949463,9.64104376305927,10.0584138455044,0.526300000000001,1.08610998387542,17.9784022118856,18.2682839714493
710.4,8.33100000000279,2.51547678735335,1.64467961633294,1.74907804803259,9.61492800645375,10.059940645035,0.526300000000001,1.08610998387542,17.9784022118856,18.2738303975023
710.8,8.27599999999365,2.51575199433187,1.651371238697,1.75751748937484,9.65404776366232,10.0760946971139,0.526300000000001,1.08610998387542,17.9784022118856,18.3325650220091
711.2,7.74600000000312,2.51602277389957,1.71760546362598,1.75032932260841,9.66390149554764,10.062339003311,0.5263,1.08610998387542,18.6804243419817,18.282544647072
711.6,8.14599999999588,2.51628904515913,1.71388897385572,1.74723413651563,9.64299111082335,10.0564042747897,0.5263,1.08610998387542,18.6804243419817,18.2609850589658
712,8.48,2.51655072794746,1.72179850570301,1.75544790687414,9.6874931447693,10.0721380745695,0.5263,1.08610998387542,18.6804243419817,18.3181703977184
712.4,8.05300000000182,2.51680774285874,1.71456406550177,1.74396715640938,9.64678943314243,10.0501325393316,0.5263,1.08610998387542,18.6804243419817,18.2382150208258
712.8,6.97900000001333,2.51706001126734,1.71820984897178,1.75291542159039,9.66730199733391,10.067292242482,0.5263,1.08610998387542,18.6804243419817,18.3005484342713
713.2,8.81399999999516,2.51730745535073,1.7215314267439,1.74987341086779,9.68599045698273,10.0614652749986,0.5263,1.08610998387542,18.6804243419817,18.2793697821914
713.6,8.10899999999683,2.51754999811225,1.71629534875234,1.74343532369343,9.6565302910686,10.0491108204143,0.5263,1.08610998387542,18.6804243419817,18.2345069339867
714,6.772,2.51778756340388,1.81489578119433,1.75166640799408,9.68776364780582,10.0649005749716,0.526300000000001,1.08610998387542,19.6899210750411,18.291854214014
714.4,7.32400000000421,2.51802007594884,1.81503445552554,1.75048064541927,9.68850387992204,10.062628971133,0.526300000000001,1.08610998387542,19.6899210750411,18.2835983635158
714.8,7.72600000000481,2.51824746136419,1.804736662263,1.74774584850279,9.6335351107755,10.0573859177612,0.526300000000001,1.08610998387542,19.6899210750411,18.2645502781132
715.2,9.08099999999421,2.51846964618322,1.80967139973908,1.7448298037503,9.6598763314823,10.0517893539853,0.526300000000001,1.08610998387542,19.6899210750411,18.2442288385594
715.6,8.29999999999663,2.51868655787781,1.80714160433167,1.74446011304002,9.64637249272844,10.0510793868167,0.526300000000001,1.08610998387542,19.6899210750411,18.2416517160986
716,7.683,2.51889812488064,1.80201584135431,1.74552430022127,9.61901159368734,10.0531228185662,0.526300000000001,1.08610998387542,19.6899210750411,18.2490696973907
716.4,7.36800000000002,2.51910427660731,1.8049160414434,1.74341593158148,9.6344926220117,10.0490735617519,0.526300000000001,1.08610998387542,19.6899210750411,18.2343717196198
716.8,6.43900000000414,2.51930494347829,1.80190111953745,1.75040166540091,9.61839921811264,10.0624776301139,0.526300000000001,1.08610998387542,19.6899210750411,18.2830484003585
717.2,8.13499999999321,2.51950005694075,1.65150844549633,1.73590352972933,9.61284731116251,10.0346189173245,0.526300000000001,1.08610998387542,18.0569574153129,18.1819525992548
717.6,7.51700000000539,2.51968954949024,1.65629963430476,1.7434375731121,9.64073512886035,10.0491151422739,0.526300000000001,1.08610998387542,18.0569574153129,18.2345226183584
718,8.18,2.51987335469225,1.6559076375569,1.74913863811096,9.63845345425317,10.0600568063378,0.526300000000001,1.08610998387542,18.0569574153129,18.2742524127557
718.4,9.23399999999552,2.52005140720358,1.66019483184224,1.74499075741323,9.6634076978543,10.0520984237806,0.526300000000001,1.08610998387542,18.0569574153129,18.2453507933801
718.8,7.14500000001203,2.52022364279353,1.66373861074497,1.75983532014422,9.68403478310436,10.0805222344762,0.526300000000001,1.08610998387542,18.0569574153129,18.3486795886276
719.2,8.06800000000043,2.52038999836498,1.66322353298618,1.75052975013457,9.68103669740755,10.0627230629874,0.526300000000001,1.08610998387542,18.0569574153129,18.2839402912017
719.6,7.14200000000221,2.52055041197524,1.66785931782887,1.75022055430942,9.70801996351297,10.0621305689792,0.526300000000001,1.08610998387542,18.0569574153129,18.2817872346038
720,7.186,2.52070482285671,1.80217219315559,1.74974165617417,9.70486948217805,10.0612127465321,0.526300000000001,1.08610998387542,19.5174198393447,18.2784522213461
720.4,8.75999999999465,2.52085317143741,1.80226839806627,1.74784989387873,9.70538755481576,10.0575854898244,0.526300000000001,1.08610998387542,19.5174198393447,18.2652751444307
720.8,8.00800000000462,2.52099539936123,1.79741277075776,1.75367388552827,9.67923953773829,10.0687440290319,0.526300000000001,1.08610998387542,19.5174198393447,18.3058269948076
721.2,8.14699999999968,2.52113144950803,1.79826632518399,1.74540447984992,9.68383600989224,10.052892783294,0.526300000000001,1.08610998387542,19.5174198393447,18.2482345575516
721.6,7.10500000000139,2.52126126601353,1.7994043800792,1.75126652989261,9.68996454425956,10.0641346301137,0.526300000000001,1.08610998387542,19.5174198393447,18.2890702782035
722,9.615,2.52138479428891,1.795940953436,1.7508147840307,9.67131366080849,10.0632691950939,0.526300000000001,1.08610998387542,19.5174198393447,18.2859249861462
722.4,9.13399999999917,2.5215019810403,1.79413834451871,1.74466647437079,9.6616064395251,10.0514757028116,0.526300000000001,1.08610998387542,19.5174198393447,18.2430902881364
722.8,8.73299999999079,2.52161277428793,1.79832154636994,1.7631515675792,9.68413338125572,10.0868501996182,0.526300000000001,1.08610998387542,19.5174198393447,18.3717232852984
723.2,7.83500000000812,2.5217171233851,1.70271024787601,1.75055547607586,9.67513072108406,10.0627723569711,0.526300000000001,1.08610998387542,18.4969331668106,18.2841194257075
723.6,7.29999999999931,2.52181497903688,1.70254982815793,1.75111733977714,9.67421918505225,10.0638488346583,0.526300000000001,1.08610998387542,18.4969331668106,18.2880315681415
724,7.857,2.52190629331857,1.7040830914901,1.75304406697648,9.68293148544928,10.0675385139222,0.526300000000001,1.08610998387542,18.4969331668106,18.301443800659
724.4,7.02200000000723,2.52199101969388,1.70173613318989,1.74206084940238,9.66959561202057,10.0464693161002,0.526300000000001,1.08610998387542,18.4969331668106,18.2249219669031
724.8,7.93599999999529,2.5220691130329,1.70174604652856,1.74613213539996,9.66965194153853,10.0542895993339,0.526300000000001,1.08610998387542,18.4969331668106,18.2533059729373
725.2,8.54599999999732,2.52214052962968,1.70343958446877,1.7415124615519,9.6792749534239,10.0454150207583,0.526300000000001,1.08610998387542,18.4969331668106,18.2210970525912
725.6,8.54699999999935,2.52220522721968,1.70136519027264,1.73508094310237,9.66748784223478,10.0330336434601,0.526300000000001,1.08610998387542,18.4969331668106,18.1762082660157
726,8.23,2.52226316499683,1.73421809899544,1.73916700065231,9.68407969082112,10.0409032885845,0.526300000000001,1.08610998387542,18.8218010602006,18.2047333188273
726.4,7.78599999999866,2.5223143036303,1.73532955935059,1.74170957684146,9.69028621735816,10.0457940074595,0.526300000000001,1.08610998387542,18.8218010602006,18.2224719452587
726.8,7.79199999999319,2.52235860528104,1.73331472335944,1.74371177582927,9.67903513405233,10.0496419463827,0.526300000000001,1.08610998387542,18.8218010602006,18.236434482854
727.2,8.7089999999931,2.52239603361796,1.73779896561405,1.74707245411057,9.70407567501532,10.0560940714134,0.526300000000001,1.08610998387542,18.8218010602006,18.2598585068308
727.6,8.38500000000267,2.52242655383379,1.73599368448683,1.74400047397511,9.69399477094075,10.0501965397378,0.526300000000001,1.08610998387542,18.8218010602006,18.23844730769
728,7.162,2.52245013266069,1.73729335908489,1.74680038531699,9.70125230814848,10.0555720378424,0.526300000000001,1.08610998387542,18.8218010602006,18.257962738622
728.4,8.25300000000025,2.52246673838544,1.73605387066846,1.74199840519882,9.69433085772219,10.0463492760394,0.526300000000001,1.08610998387542,18.8218010602006,18.2244864491899
728.8,8.11500000000016,2.5224763408644,1.73673373158113,1.74781756790787,9.69812728174798,10.0575234854114,0.526300000000001,1.08610998387542,18.8218010602006,18.2650499364673
729.2,8.85899999999577,2.52247891153806,1.70546653820725,1.74290073961144,9.70009115152578,10.0480836063503,0.526300000000001,1.08610998387542,18.4792017293398,18.2307792838523
729.6,8.01100000000188,2.52247442344529,1.70272820632739,1.73431007482707,9.68451648720802,10.03154758541,0.526300000000001,1.08610998387542,18.4792017293398,18.1708242712655
730,8.429,2.52246285123723,1.70770149273678,1.74466205844707,9.71280278331113,10.0514672223775,0.526300000000001,1.08610998387542,18.4792017293398,18.243059504744
730.4,8.63199999999506,2.52244417119082,1.7065667315402,1.73932071436514,9.70634866252046,10.041199096684,0.526300000000001,1.08610998387542,18.4792017293398,18.2058059687143
730.8,8.23900000000243,2.522418361222,1.7049343888665,1.73839345088146,9.6970644740766,10.0394143975847,0.526300000000001,1.08610998387542,18.4792017293398,18.199334829623
731.2,6.76800000000565,2.52238540089851,1.70805489986494,1.74081808835409,9.71481283820228,10.0440797457476,0.526300000000001,1.08610998387542,18.4792017293398,18.2162533386215
731.6,7.46799999999838,2.52234527145236,1.71008758712637,1.74315534652382,9.72637404522489,10.0485728648452,0.526300000000001,1.08610998387542,18.4792017293398,18.2325547031536
732,8.287,2.52229795579189,1.81477598481513,1.7456896403382,9.73299560963904,10.0534402269275,0.526300000000001,1.08610998387542,19.5971228478439,18.250222075384
732.4,9.02699999999414,2.52224343851345,1.81479057691762,1.74349048759594,9.73307386991505,10.0492168070098,0.526300000000001,1.08610998387542,19.5971228478439,18.2348915697093
732.8,7.26800000000255,2.52218170591275,1.80947127938398,1.74902627300448,9.70454544548444,10.0598413815307,0.526300000000001,1.08610998387542,19.5971228478439,18.2734697759923
733.2,8.53899999999935,2.52211274599575,1.80884550092686,1.74247972046624,9.70118927423976,10.0472744617333,0.526300000000001,1.08610998387542,19.5971228478439,18.2278432527528
733.6,7.90400000000251,2.52203654848919,1.80867034884764,1.74224935378292,9.70024989966555,10.0468316714435,0.526300000000001,1.08610998387542,19.5971228478439,18.2262366609994
734,8.659,2.5219531048507,1.80722311094422,1.74951926115402,9.69248808207594,10.060786462951,0.526300000000001,1.08610998387542,19.5971228478439,18.2769033744624
734.4,8.93899999999558,2.52186240827855,1.80585594589239,1.74282907609418,9.68515571072079,10.0479458874954,0.526300000000001,1.08610998387542,19.5971228478439,18.2302795458047
734.8,9.08399999999698,2.52176445372092,1.801847885183,1.74250442645411,9.66365970371271,10.0473219470622,0.526300000000001,1.08610998387542,19.5971228478439,18.2280155496638
735.2,7.97899999999277,2.52165923788479,1.72003353992042,1.74755675688157,9.68375734842022,10.0570231960686,0.5263,1.08610998387542,18.6684747200305,18.2632328723415
735.6,8.68200000000095,2.52154675924444,1.72292780355729,1.75295645992431,9.70005199972283,10.0673708052527,0.5263,1.08610998387542,18.6684747200305,18.3008340617001
736,7.205,2.52142701804945,1.71973899163249,1.75165264667916,9.68209904695019,10.0648742178546,0.5263,1.08610998387542,18.6684747200305,18.291758411794
736.4,7.312000000001,2.52130001633235,1.72644771054594,1.75584033975056,9.71986901164493,10.0728885655787,0.5263,1.08610998387542,18.6684747200305,18.320900331376
736.8,7.55500000000082,2.52116575791576,1.72207051874401,1.75302528624745,9.6952255019147,10.0675025619095,0.5263,1.08610998387542,18.6684747200305,18.3013130889531
737.2,6.66400000000428,2.52102424841917,1.72242962609025,1.75151407447836,9.69724726970139,10.0646088021145,0.5263,1.08610998387542,18.6684747200305,18.2907936989762
737.6,8.04999999999835,2.52087549526518,1.72808327093109,1.75473690475882,9.72907718667812,10.0707780648714,0.5263,1.08610998387542,18.6684747200305,18.3132238397478
738,7.52,2.5207195076854,1.81824692681605,1.76053173365922,9.72213986990148,10.081851769124,0.526300000000001,1.08610998387542,19.6565283165562,18.3535199755534
738.4,7.59400000000276,2.52055629672584,1.81823582469266,1.75439164933124,9.72208050700923,10.0701175254211,0.526300000000001,1.08610998387542,19.6565283165562,18.3108216003131
738.8,8.69100000000114,2.52038587525181,1.81262697312437,1.75519581218358,9.69209005925861,10.0716559081518,0.526300000000001,1.08610998387542,19.6565283165562,18.3164166101658
739.2,7.80000000000161,2.52020825795245,1.81257238514917,1.75308613018633,9.69179817814922,10.0676190347348,0.526300000000001,1.08610998387542,19.6565283165562,18.30173655405
739.6,8.82199999999798,2.52002346134473,1.81013106714586,1.7461313261643,9.67874448629633,10.0542880461313,0.526300000000001,1.08610998387542,19.6565283165562,18.2533003333384
740,7.242,2.519831503777,1.80651679038759,1.74850844001741,9.65941900104226,10.0588484801312,0.526300000000001,1.08610998387542,19.6565283165562,18.2698627890355
740.4,5.87400000000767,2.51963240543211,1.80795529486615,1.74721607709064,9.66711066356501,10.0563696269806,0.526300000000001,1.08610998387542,19.6565283165562,18.2608592282977
740.8,8.07499999999782,2.51942618832999,1.80018321813697,1.73795253623076,9.62555348234482,10.0385655488615,0.526300000000001,1.08610998387542,19.6565283165562,18.1962573933457
741.2,7.21400000000833,2.51921287632978,1.61430808188717,1.74388938187153,9.67306524138514,10.0499831374291,0.526300000000002,1.08610998387542,17.5403446711362,18.2376727784705
741.6,9.47099999999468,2.51899249513158,1.60953471481131,1.73480536353851,9.64446283787619,10.0325024395335,0.526300000000002,1.08610998387542,17.5403446711362,18.1742836203018
742,7.668,2.51876507227751,1.60850151175752,1.73232954895611,9.6382718011967,10.0277275635696,0.526300000000002,1.08610998387542,17.5403446711362,18.1569879755733
742.4,7.19400000000545,2.51853063715253,1.62050009043665,1.73643520966403,9.71016825991445,10.035643294704,0.526300000000002,1.08610998387542,17.5403446711362,18.185664973742
742.8,7.3170000000087,2.51828922098457,1.61654274687332,1.7408192858341,9.68645553562087,10.0440820487992,0.526300000000002,1.08610998387542,17.5403446711362,18.2162616923938
743.2,8.62200000000202,2.51804085684432,1.61996546024871,1.7364710376221,9.70696471237234,10.0357123162128,0.526300000000002,1.08610998387542,17.5403446711362,18.1859151233964
743.6,7.88399999999671,2.51778557964445,1.62628973766372,1.73878533691031,9.74486029669505,10.0401687359535,0.526300000000002,1.08610998387542,17.5403446711362,18.2020698441901
744,6.809,2.51752342613838,1.81238201137424,1.7447495609069,9.73783530528014,10.0516352613011,0.526300000000002,1.08610998387542,19.5615442722093,18.2436694793158
744.4,8.0550000000005,2.5172544349185,1.81679793921491,1.73881486722874,9.76156185838128,10.0402255740414,0.526300000000002,1.08610998387542,19.5615442722093,18.2022759311198
744.8,6.62900000000447,2.51697864641401,1.80666876963011,1.73975351714788,9.70713835131876,10.0420318927786,0.526300000000002,1.08610998387542,19.5615442722093,18.2088259970406
745.2,8.71199999999671,2.51669610288813,1.80718067235119,1.73620770316403,9.70988877830317,10.0352049879575,0.526300000000002,1.08610998387542,19.5615442722093,18.184076490503
745.6,8.37099999999218,2.51640684843494,1.80806597092269,1.73587010191004,9.71464544198178,10.0345545056074,0.526300000000002,1.08610998387542,19.5615442722093,18.1817191819148
746,7.702,2.51611092897562,1.8005697259122,1.73520082719176,9.67436850320066,10.0332647130644,0.526300000000002,1.08610998387542,19.5615442722093,18.1770455038374
746.4,6.08300000000952,2.51580839225425,1.80351801007502,1.73395671456013,9.69020948232675,10.0308662402928,0.526300000000002,1.08610998387542,19.5615442722093,18.1683560216078
746.8,7.73800000000104,2.51549928783313,1.79618530487555,1.72363582219752,9.65081123453655,10.0109246469829,0.526300000000002,1.08610998387542,19.5615442722093,18.0961896060831
747.2,6.82400000001482,2.51518366708755,1.68349540720602,1.72796683662272,9.66434463731012,10.0193025177709,0.526300000000001,1.08610998387542,18.3086088383559,18.1264906984872
747.6,6.7690000000078,2.51486158320009,1.68662406232286,1.73445899579015,9.68230512664142,10.0318347053416,0.526300000000001,1.08610998387542,18.3086088383559,18.1718644458627
748,8.224,2.51453309115444,1.68415562986722,1.73341260422868,9.6681347393252,10.02981691211,0.526300000000001,1.08610998387542,18.3086088383559,18.1645550396428
748.4,7.18599999999936,2.51419824772871,1.68999792252529,1.73544384117108,9.70167325061424,10.0337330757135,0.526300000000001,1.08610998387542,18.3086088383559,18.1787425881138
748.8,8.39499999999575,2.51385711148824,1.68960779671646,1.73739730616273,9.69943367796542,10.0374964158879,0.526300000000001,1.08610998387542,18.3086088383559,18.192381703593
749.2,8.06300000000249,2.51350974277788,1.69103396818589,1.74166081794371,9.70762081796793,10.045700263087,0.526300000000001,1.08610998387542,18.3086088383559,18.2221318534302
749.6,8.00399999999904,2.5131562037139,1.69500020850686,1.74234594429389,9.73038958419811,10.0470173338592,0.526300000000001,1.08610998387542,18.3086088383559,18.2269102979243
750,8.642,2.51279655817525,1.82626972444497,1.74427934962399,9.72681993552093,10.0507322058197,0.526300000000004,1.08610998387542,19.7337609201836,18.2403915438907
750.4,8.71900000000021,2.51243087179444,1.82633173410559,1.74175451064369,9.72715020261949,10.0458803961137,0.526300000000004,1.08610998387542,19.7337609201836,18.2227853543524
750.8,9.19599999998948,2.51205921194787,1.8222226866753,1.74617307658637,9.70526517439727,10.0543681789785,0.526300000000004,1.08610998387542,19.7337609201836,18.2535912927276
751.2,7.91500000000757,2.51168164774574,1.82150502437062,1.74417664408811,9.70144286276458,10.0505349350293,0.526300000000004,1.08610998387542,19.7337609201836,18.2396755241876
751.6,7.17000000000512,2.5112982500214,1.82275320967171,1.7481255210852,9.70809077107044,10.0581141390517,0.526300000000004,1.08610998387542,19.7337609201836,18.2671953224633
752,8.835,2.51090909132023,1.81680605119531,1.7463257714725,9.67641585533717,10.0546612400113,0.526300000000004,1.08610998387542,19.7337609201836,18.2546554061923
752.4,8.04399999999629,2.51051424588812,1.81620311893519,1.74246379806181,9.67320460266786,10.0472438583633,0.526300000000004,1.08610998387542,19.7337609201836,18.2277322111795
752.8,7.6539999999939,2.51011378965935,1.81725084506381,1.74854442858838,9.67878485363434,10.0589174915412,0.526300000000004,1.08610998387542,19.7337609201836,18.2701134804183
753.2,7.64800000001211,2.50970780024408,1.75873060027664,1.73935962100242,9.64857511126037,10.041273966215,0.526300000000001,1.08610998387542,19.1580788742137,18.2060774632286
753.6,8.53799999999842,2.50929635691533,1.76232916414541,1.74512921135962,9.66831719897698,10.0523642734961,0.526300000000001,1.08610998387542,19.1580788742137,18.2463158825094
754,7.154,2.50887954059552,1.7600540405529,1.74800347116228,9.65583563934171,10.0578800558178,0.526300000000001,1.08610998387542,19.1580788742137,18.2663450647832
754.4,7.37400000000495,2.5084574338425,1.75666634814834,1.7375262442939,9.63725041394443,10.0377447152665,0.526300000000001,1.08610998387542,19.1580788742137,18.1932817712507
754.8,8.55700000000036,2.50803012083516,1.76549477599511,1.75609695135279,9.68568406784259,10.0733792506948,0.526300000000001,1.08610998387542,19.1580788742137,18.3226853232397
755.2,8.49600000000145,2.50759768735854,1.76002351215472,1.74952081762036,9.65566815744148,10.0607894464889,0.526300000000001,1.08610998387542,19.1580788742137,18.2769142145377
755.6,7.21499999999997,2.50716022078853,1.75766596721971,1.74030710799584,9.64273442593079,10.0430969071337,0.526300000000001,1.08610998387542,19.1580788742137,18.2126885000946
756,8.275,2.50671781007606,1.77801218184526,1.75371484984436,9.6685850318162,10.0688224274929,0.526300000000001,1.08610998387542,19.3280317393819,18.306112065964
756.4,7.16000000000188,2.50627054573091,1.77385859116594,1.74797940078092,9.645998378541,10.0578338892199,0.526300000000001,1.08610998387542,19.3280317393819,18.2661773767483
756.8,8.81999999999004,2.50581851980505,1.77579426352002,1.75141744739336,9.65652429784586,10.0644237181142,0.526300000000001,1.08610998387542,19.3280317393819,18.2901209848735
757.2,7.26300000000427,2.50536182587547,1.77528826121873,1.74868712765906,9.65377272711637,10.0591911208733,0.526300000000001,1.08610998387542,19.3280317393819,18.2711074853793
757.6,7.42400000000107,2.50490055902673,1.76821391842175,1.73604003117368,9.61530342663843,10.0348819319546,0.526300000000001,1.08610998387542,19.3280317393819,18.1829057360403
758,8.635,2.50443481583292,1.77146649894001,1.74690474005184,9.63299051091983,10.0557722755011,0.526300000000001,1.08610998387542,19.3280317393819,18.2586898913089
758.4,7.53599999999997,2.50396469433934,1.77060940990504,1.7430095253328,9.62832977895239,10.0482926573225,0.526300000000001,1.08610998387542,19.3280317393819,18.2315378766204
758.8,8.23399999999751,2.50349029404364,1.76998246950904,1.74683590148931,9.62492056354289,10.0556401877795,0.526300000000001,1.08610998387542,19.3280317393819,18.2582102199633
759.2,7.92100000001048,2.50301171587661,1.70428857642969,1.74989116080184,9.65436046761277,10.061499294553,0.526300000000001,1.08610998387542,18.5539098384417,18.2794933938224
759.6,7.8410000000019,2.50252906218259,1.70091358080185,1.74532798297239,9.63524197745889,10.0527459164499,0.526300000000001,1.08610998387542,18.5539098384417,18.2477013695228
760,7.813,2.50204243669944,1.70178996079081,1.75263184919183,9.64020644676124,10.0667493449889,0.526300000000001,1.08610998387542,18.5539098384417,18.2985747051415
760.4,8.40599999999479,2.50155194453808,1.7063586783739,1.74809399901184,9.6660870675856,10.0580536829586,0.526300000000001,1.08610998387542,18.5539098384417,18.2669757266374
760.8,8.25799999999519,2.50105769216174,1.70295486991031,1.7478314815452,9.64680536005985,10.0575501732393,0.526300000000001,1.08610998387542,18.5539098384417,18.2651468699034
761.2,8.07799999999951,2.50055978736476,1.70616637819426,1.7477637906931,9.6649977360734,10.0574203336948,0.526300000000001,1.08610998387542,18.5539098384417,18.264675279307
761.6,8.6299999999983,2.50005833925103,1.70497710399228,1.73868718682351,9.65826080079168,10.0399798182544,0.526300000000001,1.08610998387542,18.5539098384417,18.2013848635103
762,7.187,2.49955345821206,1.76475857676059,1.7463504504459,9.65332691926668,10.0547086037492,0.526300000000001,1.08610998387542,19.2142795949674,18.2548273882671
762.4,9.37299999999604,2.49904525590472,1.76748463436939,1.74220922839877,9.66823860500377,10.046754542018,0.526300000000001,1.08610998387542,19.2142795949674,18.2259568168032
762.8,8.4189999999968,2.49853384522859,1.76142537198289,1.73714502696988,9.63509410497035,10.0370105600121,0.526300000000001,1.08610998387542,19.2142795949674,18.1906205748692
763.2,8.47499999998597,2.49801934030297,1.76373000897997,1.73896675039149,9.64770059667749,10.040517898974,0.526300000000001,1.08610998387542,19.2142795949674,18.2033358787288
763.6,7.64000000000454,2.4975018564436,1.76389532402762,1.73674961829943,9.6486048791219,10.0362489613167,0.526300000000001,1.08610998387542,19.2142795949674,18.1878601060617
764,8.019,2.49698151013896,1.75960845594408,1.73837207782628,9.62515547385192,10.0393732534971,0.526300000000001,1.08610998387542,19.2142795949674,18.1991856588721
764.4,7.89000000000122,2.49645841902635,1.76267821664498,1.74033504921021,9.64194723449268,10.0431506552759,0.526300000000001,1.08610998387542,19.2142795949674,18.2128834401216
764.8,7.99400000000646,2.4959327018676,1.7608556569343,1.73835076403708,9.6319777321773,10.0393322231633,0.526300000000001,1.08610998387542,19.2142795949674,18.1990369011524
765.2,8.08099999998918,2.49540447852444,1.76613769390513,1.74790113322839,9.64931269624741,10.0576837704044,0.5263,1.08610998387542,19.2372947044884,18.2656321149197
765.6,7.35900000000397,2.49487386993368,1.76416731369435,1.74023816208064,9.63854750231609,10.0429642792681,0.5263,1.08610998387542,19.2372947044884,18.2122074743559
766,7.379,2.49434099808198,1.76379653848912,1.74648527276899,9.63652176790837,10.0549673460668,0.5263,1.08610998387542,19.2372947044884,18.2557669196456
766.4,9.30599999999518,2.49380598598042,1.76408336760141,1.74831745787189,9.63808886191492,10.0584822383738,0.5263,1.08610998387542,19.2372947044884,18.2685324051738
766.8,7.65400000001222,2.49326895763877,1.76629480482044,1.75291637151459,9.65017107345948,10.0672940610073,0.5263,1.08610998387542,19.2372947044884,18.3005550457834
767.2,7.87299999998935,2.49273003803947,1.76697013748707,1.75501570643434,9.65386076090386,10.0713114023954,0.5263,1.08610998387542,19.2372947044884,18.315163588201
767.6,8.46099999999802,2.49218935311145,1.7665442636873,1.75257343458663,9.65153399471947,10.0666375033373,0.5263,1.08610998387542,19.2372947044884,18.2981681128289
768,8.141,2.49164702970354,1.90912304974625,1.76284322393366,9.66586884690925,10.0862621621621,0.526300000000001,1.08610998387542,20.7591153486004,18.369581299186
768.4,7.4140000000035,2.49110319555782,1.90641234577646,1.76303445614006,9.65214458274606,10.0866268662568,0.526300000000001,1.08610998387542,20.7591153486004,18.3709097561567
768.8,7.43900000000977,2.49055797928263,1.90101174331109,1.7682483662916,9.62480139230503,10.0965603095003,0.526300000000001,1.08610998387542,20.7591153486004,18.4071114020224
769.2,8.89999999998465,2.49001151032537,1.90385624229589,1.76973669110482,9.63920305914673,10.0993922546533,0.526300000000001,1.08610998387542,20.7591153486004,18.4174387291315
769.6,8.44200000000107,2.48946391894517,1.89545596147855,1.76001687069185,9.59667253044749,10.0808688694484,0.526300000000001,1.08610998387542,20.7591153486004,18.3499415080491
770,8.14,2.48891533618522,1.89104427289768,1.76564405839483,9.57433620004609,10.0916010756717,0.526300000000001,1.08610998387542,20.7591153486004,18.3890334134789
770.4,7.42900000000337,2.48836589384505,1.8908712806059,1.76539427706486,9.57346034198963,10.0911251752204,0.526300000000001,1.08610998387542,20.7591153486004,18.387299071646
770.8,8.18999999999694,2.48781572445256,1.88401044156573,1.7595369832014,9.53872398995049,10.0799525671309,0.526300000000001,1.08610998387542,20.7591153486004,18.3466058174482
771.2,7.69800000000864,2.48726496123585,1.72799501569585,1.75861957594997,9.55464328357031,10.0782003960942,0.526300000000001,1.08610998387542,19.0083240382135,18.3402280895451
771.6,7.60899999999801,2.48671373809494,1.72738058916023,1.758551980426,9.55124592054645,10.0780712702021,0.526300000000001,1.08610998387542,19.0083240382135,18.3397581280343
772,7.378,2.4861621895733,1.72021124759486,1.75320155665939,9.51160431243244,10.0678399868477,0.526300000000001,1.08610998387542,19.0083240382135,18.3025398923015
772.4,8.59099999999777,2.48561045082927,1.72856018047847,1.75631950187526,9.55776826243042,10.0738047665179,0.526300000000001,1.08610998387542,19.0083240382135,18.324233315627
772.8,7.96299999999404,2.48505865760727,1.72496556406824,1.75351777938172,9.53789246578227,10.0684452582656,0.526300000000001,1.08610998387542,19.0083240382135,18.3047406299544
773.2,7.76500000000204,2.48450694620899,1.71958527983772,1.74114520642607,9.50814313426227,10.0447088358375,0.526300000000001,1.08610998387542,19.0083240382135,18.2185352845273
773.6,7.75500000000167,2.48395545346435,1.72710474883695,1.74089248584835,9.54972071019096,10.0442228286129,0.526300000000001,1.08610998387542,19.0083240382135,18.2167723413285
774,8.175,2.48340431670241,1.63788190926114,1.74542599418627,9.52149286195305,10.0529340880327,0.526300000000002,1.08610998387542,18.0797890483672,18.2483845124203
774.4,7.95899999999936,2.48285367372219,1.63616332283776,1.73683124008874,9.51150220983685,10.0364061829367,0.526300000000002,1.08610998387542,18.0797890483672,18.1884299498826
774.8,8.12699999999228,2.48230366276333,1.64713426953149,1.74022786569705,9.57527957378634,10.0429444723208,0.526300000000002,1.08610998387542,18.0797890483672,18.2121356374227
775.2,7.44700000000957,2.48175442247677,1.64303702466534,1.7434372497903,9.55146107531818,10.0491145210685,0.526300000000002,1.08610998387542,18.0797890483672,18.2345203639544
775.6,7.8760000000047,2.48120609189524,1.64796996648185,1.73854788475331,9.58013772778549,10.039711679677,0.526300000000002,1.08610998387542,18.0797890483672,18.2004126646892
776,6.979,2.48065881040373,1.65039108035722,1.73849265039501,9.59421238014717,10.0396053566723,0.526300000000002,1.08610998387542,18.0797890483672,18.2000271730782
776.4,7.88400000000109,2.48011271770998,1.64976836489489,1.74621765930133,9.59059235064681,10.0544537465208,0.526300000000002,1.08610998387542,18.0797890483672,18.2539019878531
776.8,8.40599999999469,2.47956795381477,1.65071191383052,1.73292224792268,9.59607748019413,10.0288710615584,0.526300000000002,1.08610998387542,18.0797890483672,18.1611292255048
777.2,8.34199999999352,2.47902465898229,1.82619656040836,1.73848078790793,9.58724945186343,10.0395825217642,0.5263,1.08610998387542,20.0202415002031,18.1999443818806
777.6,8.6979999999973,2.47848297371045,1.82771763280554,1.73701658487851,9.59523484665733,10.0367631797067,0.5263,1.08610998387542,20.0202415002031,18.1897239043335
778,7.139,2.47794303870112,1.82551749105761,1.73053176547138,9.5836844428157,10.0242574919367,0.5263,1.08610998387542,20.0202415002031,18.1444237835436
778.4,9.16499999999633,2.47740499483041,1.81929376012399,1.73921451752383,9.55101081814927,10.0409947323554,0.5263,1.08610998387542,20.0202415002031,18.2050649059357
778.8,8.43499999999179,2.47686898311892,1.82148335161576,1.73818336242799,9.56250583477806,10.0390099532753,0.5263,1.08610998387542,20.0202415002031,18.1978685151846
779.2,8.06199999999933,2.47633514470203,1.81951983223059,1.73562242491115,9.55219766173837,10.0340772336127,0.5263,1.08610998387542,20.0202415002031,18.1799896743399
779.6,8.9719999999984,2.47580362080011,1.8205470357221,1.7476187500813,9.55759032117295,10.0571421163217,0.5263,1.08610998387542,20.0202415002031,18.263664785657
780,9.242,2.47527455268888,1.80508748156254,1.7467997231552,9.55792489210121,10.0555707672495,0.526300000000001,1.08610998387542,19.849540602942,18.257958124576
780.4,8.3959999999984,2.47474808166967,1.79962749903898,1.74505795826194,9.52901432493733,10.0522274599701,0.526300000000001,1.08610998387542,19.849540602942,18.2458192180918
780.8,7.52300000000361,2.47422434903982,1.79817501631129,1.74301315049787,9.52132343961456,10.0482996235675,0.526300000000001,1.08610998387542,19.849540602942,18.2315631556222
781.2,8.11599999999877,2.47370349606308,1.80161773759033,1.74758519274815,9.53955262337744,10.0570777443434,0.526300000000001,1.08610998387542,19.849540602942,18.263430988728
781.6,9.24699999999727,2.47318566394003,1.79943055282084,1.74962708199036,9.52797149616588,10.0609931368931,0.526300000000001,1.08610998387542,19.849540602942,18.2776542896083
782,7.746,2.47267099377864,1.79656096896256,1.74411513387664,9.5127770708158,10.0504167861023,0.526300000000001,1.08610998387542,19.849540602942,18.2392466941923
782.4,7.23100000000527,2.47215962656483,1.79483730661189,1.74468715847607,9.5036502913908,10.0515154248183,0.526300000000001,1.08610998387542,19.849540602942,18.2432344766332
782.8,8.26199999999537,2.47165170313314,1.79583600891727,1.75075197097394,9.50893841272669,10.0631488487911,0.526300000000001,1.08610998387542,19.849540602942,18.2854876272196
783.2,8.14699999999969,2.47114736413746,1.67255169463722,1.74477776306966,9.51776014331186,10.0516894192794,0.5263,1.08610998387542,18.4697328051206,18.2438660727836
783.6,7.88700000000341,2.4706467500219,1.66737269552683,1.73372549003648,9.48828872459683,10.0304203457762,0.5263,1.08610998387542,18.4697328051206,18.1667408091079
784,6.549,2.4701500009917,1.67525695357826,1.75094534957064,9.53315458870263,10.0635193421546,0.5263,1.08610998387542,18.4697328051206,18.2868340798312
784.4,7.36399999999925,2.46965725698426,1.67405500571322,1.7404183327231,9.52631482911798,10.0433108572871,0.5263,1.08610998387542,18.4697328051206,18.2134644856376
784.8,6.93900000000197,2.4691686576403,1.67316826671727,1.74056543689054,9.52126878533933,10.0435938105732,0.5263,1.08610998387542,18.4697328051206,18.214490767169
785.2,8.86899999998566,2.46868434227514,1.67967887203738,1.74979411354428,9.55831779256777,10.061313290801,0.5263,1.08610998387542,18.4697328051206,18.2788175456551
785.6,6.90200000000587,2.46820444985005,1.6787974832814,1.74077632898336,9.55330219466468,10.0439994314389,0.5263,1.08610998387542,18.4697328051206,18.2159620187634
786,7.878,2.46772911894382,1.87464550053243,1.74727705922872,9.56650416338131,10.0564866229635,0.526300000000001,1.08610998387542,20.5959442678456,18.2612841250905
786.4,7.51799999999718,2.46725848772437,1.87832009892031,1.75104576103827,9.58525600780546,10.0637117093676,0.526300000000001,1.08610998387542,20.5959442678456,18.2875332032311
786.8,8.54700000000378,2.46679269392056,1.86328959009466,1.74560102138151,9.50855381252772,10.0532701049616,0.526300000000001,1.08610998387542,20.5959442678456,18.2496044286247
787.2,8.64600000000443,2.46633187479417,1.86821411125905,1.75160535919189,9.53368413834583,10.0647836468358,0.526300000000001,1.08610998387542,20.5959442678456,18.2914292083276
787.6,8.27699999999979,2.46587616711193,1.86914402171511,1.75289307927456,9.53842956474617,10.0672494703902,0.526300000000001,1.08610998387542,20.5959442678456,18.300392930476
788,7.503,2.46542570711785,1.86056508847973,1.75642795694967,9.4946504073053,10.0740121192151,0.526300000000001,1.08610998387542,20.5959442678456,18.3249876717802
788.4,7.17700000000213,2.46498063050557,1.86317443528074,1.75428931254795,9.50796616595324,10.0699217189956,0.526300000000001,1.08610998387542,20.5959442678456,18.3101095248763
788.8,8.51900000000249,2.464541072391,1.85498963339467,1.74489506600026,9.46619830035023,10.0519146755132,0.526300000000001,1.08610998387542,20.5959442678456,18.2446837643055
789.2,7.57300000000892,2.46410716728506,1.75314178495848,1.75126551655179,9.4648494269605,10.0641326889661,0.526300000000001,1.08610998387542,19.4679019687756,18.2890632230949
789.6,7.94000000000003,2.46367904906661,1.75517436814942,1.74631801560004,9.47582292266693,10.0546463548952,0.526300000000001,1.08610998387542,19.4679019687756,18.2546013571383
790,8.27,2.46325685095562,1.74765047121918,1.74090831271242,9.43520296131546,10.0442532666533,0.526300000000001,1.08610998387542,19.4679019687756,18.2168827498096
790.4,8.2870000000014,2.4628407054864,1.75383431463675,1.74778609400137,9.4685882512728,10.0574631146077,0.526300000000001,1.08610998387542,19.4679019687756,18.264830663316
790.8,8.01100000000412,2.46243074448118,1.75229739192704,1.74515633400707,9.46029072385483,10.0524163508853,0.526300000000001,1.08610998387542,19.4679019687756,18.2465049371299
791.2,8.32599999999667,2.46202709902378,1.74687928036973,1.74068569041841,9.43103946163044,10.0438251050995,0.526300000000001,1.08610998387542,19.4679019687756,18.2153297020369
791.6,8.3319999999976,2.46162989943349,1.75512631228942,1.74813478700282,9.47556347903102,10.05813190999,0.526300000000001,1.08610998387542,19.4679019687756,18.2672598724343
792,7.244,2.46123927523921,1.67000457630439,1.74121792553428,9.44100335388349,10.0448486733224,0.526300000000001,1.08610998387542,18.5915384157055,18.2190425469935
792.4,7.34800000000332,2.4608553551537,1.66803857459985,1.73628153571428,9.4298889959053,10.0353472355839,0.526300000000001,1.08610998387542,18.5915384157055,18.1845920076359
792.8,7.79599999999005,2.46047826704819,1.6800021230864,1.74468133410352,9.49752228445343,10.0515042396544,0.526300000000001,1.08610998387542,18.5915384157055,18.2431938751027
793.2,8.33599999999366,2.46010813792701,1.67260254378413,1.73999547993205,9.45569039129497,10.0424974156886,0.526300000000001,1.08610998387542,18.5915384157055,18.2105142653578
793.6,8.78000000000408,2.45974509390264,1.6733626023705,1.73378254626112,9.45998721524676,10.0305303769666,0.526300000000001,1.08610998387542,18.5915384157055,18.1671393804563
794,8.175,2.45938926017082,1.68214802913912,1.74146004641066,9.50965369207247,10.0453142391789,0.526300000000001,1.08610998387542,18.5915384157055,18.2207314446546
794.4,8.10900000000188,2.45904076098596,1.67642760062726,1.74050706966487,9.47731450837654,10.0434815437495,0.526300000000001,1.08610998387542,18.5915384157055,18.2140835679863
794.8,7.36599999999967,2.45869971963679,1.68360029526288,1.74319196737953,9.51786375900262,10.0486432324042,0.526300000000001,1.08610998387542,18.5915384157055,18.2328100597854
795.2,8.81899999999358,2.45836625842217,1.81276192249475,1.7478406703565,9.51068205103513,10.0575677982734,0.5263,1.08610998387542,20.0329508736382,18.2652108863117
795.6,7.66000000000638,2.45804049862722,1.81116448757189,1.7507017977337,9.5023010852503,10.0630527176017,0.5263,1.08610998387542,20.0329508736382,18.2851382738899
796,8.696,2.45772256049961,1.81590827364824,1.74993787323847,9.52718942857348,10.0615888225909,0.5263,1.08610998387542,20.0329508736382,18.2798187001032
796.4,6.12400000000459,2.45741256322615,1.80560343579391,1.74585243758937,9.47312494542001,10.0537527340921,0.5263,1.08610998387542,20.0329508736382,18.251356694712
796.8,9.00499999999456,2.45711062490956,1.80812708502084,1.74424211834651,9.48636530815482,10.0506606950528,0.5263,1.08610998387542,20.0329508736382,18.240131984742
797.2,8.19699999999225,2.45681686254553,1.80676864936539,1.74291050393411,9.47923825553665,10.0481023705758,0.5263,1.08610998387542,20.0329508736382,18.2308473738057
797.6,7.16500000000481,2.456531392,1.79787242703939,1.73742122954607,9.43256409444137,10.0375424866727,0.5263,1.08610998387542,20.0329508736382,18.192548705242
798,9.838,2.45625432798671,1.76614045335467,1.73882140295348,9.456855554795,10.0402381535038,0.526300000000002,1.08610998387542,19.6288249286254,18.2023215426425
798.4,7.80900000000033,2.45598578404498,1.76665746506818,1.74924703456024,9.45962391055373,10.0602646137481,0.526300000000002,1.08610998387542,19.6288249286254,18.2750073914531
798.8,8.39599999999755,2.45572587251774,1.76105130879497,1.73429580547583,9.42960556745273,10.0315200732078,0.526300000000002,1.08610998387542,19.6288249286254,18.1707246019567
799.2,7.58199999999923,2.45547470452984,1.76537222418108,1.74168751943802,9.45274204710998,10.0457515998791,0.526300000000002,1.08610998387542,19.6288249286254,18.2223180959338
799.6,7.78300000000257,2.4552323899666,1.7662773752612,1.74984103885018,9.4575887075235,10.061403230141,0.526300000000002,1.08610998387542,19.6288249286254,18.2791443403961
800,8.156,2.4549990374526,1.76061259046201,1.73931921455715,9.42725643610468,10.0411962105238,0.526300000000002,1.08610998387542,19.6288249286254,18.2057955028595
800.4,8.60400000000016,2.4547747543308,1.7649926384026,1.74688284250799,9.4507095429165,10.0557302587788,0.526300000000002,1.08610998387542,19.6288249286254,18.2585373085573
800.8,6.48300000001368,2.4545596466418,1.76531544384211,1.74676010867281,9.45243801496862,10.0554947521924,0.526300000000002,1.08610998387542,19.6288249286254,18.2576820836597
801.2,9.48499999998451,2.45435381910352,1.77202638303785,1.73736086627584,9.41630672014591,10.0374262404613,0.526300000000002,1.08610998387542,19.7790489912383,18.1921273266786
801.6,7.96899999999761,2.454157375091,1.77640818488716,1.74304055860957,9.4395910180519,10.0483522916488,0.526300000000002,1.08610998387542,19.7790489912383,18.231754277305
802,9.277,2.45397041661659,1.77268177966449,1.74213814293496,9.41978940850701,10.0466178979019,0.526300000000002,1.08610998387542,19.7790489912383,18.225461044201
802.4,8.21099999999458,2.45379304431031,1.76758276504189,1.73353279423907,9.39269393966044,10.0300487199584,0.526300000000002,1.08610998387542,19.7790489912383,18.165394683101
802.8,6.66400000000797,2.45362535740057,1.77683762854442,1.74529099251262,9.44187302312504,10.0526748966904,0.526300000000002,1.08610998387542,19.7790489912383,18.2474435409067
803.2,7.01100000001219,2.45346745369509,1.77085927493807,1.7413575315729,9.41010486674897,10.0451171222119,0.526300000000002,1.08610998387542,19.7790489912383,18.22001636895
803.6,9.08599999999357,2.45331942956214,1.76545268011237,1.73073258601744,9.38137495861798,10.0246452338318,0.526300000000002,1.08610998387542,19.7790489912383,18.1458274764024
804,8.932,2.45318137991205,1.72063001143788,1.74157196507662,9.41347765923406,10.0455294291259,0.526300000000001,1.08610998387542,19.2111435165924,18.221512099224
804.4,8.24599999999843,2.453053398179,1.71366555083685,1.73397531919044,9.37537545606394,10.0309021158309,0.526300000000001,1.08610998387542,19.2111435165924,18.1684859806161
804.8,7.69900000000296,2.45293557630306,1.7205268885089,1.73671929322267,9.41291347903168,10.0361905472562,0.526300000000001,1.08610998387542,19.2111435165924,18.1876483887813
805.2,7.84999999998777,2.45282800471255,1.72529313294138,1.74810413627867,9.43898935541726,10.0580731252726,0.526300000000001,1.08610998387542,19.2111435165924,18.2670463471831
805.6,7.37600000000693,2.45273077230667,1.71551188116677,1.73402366780978,9.38547663365396,10.03099534587,0.526300000000001,1.08610998387542,19.2111435165924,18.1688237082723
806,7.684,2.4526439664384,1.72455661155666,1.74325058510325,9.4349598850753,10.0487558652451,0.526300000000001,1.08610998387542,19.2111435165924,18.2332187964987
806.4,7.09500000000078,2.45256767289771,1.72538865895336,1.75177645668909,9.4395119732803,10.065111346835,0.526300000000001,1.08610998387542,19.2111435165924,18.2926203315803
806.8,8.48700000000419,2.45250197589502,1.71907799735606,1.73661682083319,9.404986670591,10.0359931534962,0.526300000000001,1.08610998387542,19.2111435165924,18.1869329593603
807.2,8.78500000000668,2.452446958045,1.7941211169476,1.74952582514517,9.45328733794051,10.0607990452324,0.526300000000002,1.08610998387542,19.94732750517,18.2769490896329
807.6,8.11800000000155,2.45240270035058,1.78978340428122,1.74890681552183,9.4304317771663,10.0596123492008,0.526300000000002,1.08610998387542,19.94732750517,18.2726377215775
808,9.075,2.45236928218735,1.78478370956997,1.73871881867794,9.40408820968862,10.0400407035124,0.526300000000002,1.08610998387542,19.94732750517,18.2016056208017
808.4,7.65600000000196,2.45234678128813,1.78825745617137,1.7489262738158,9.42239150284539,10.0596496567285,0.526300000000002,1.08610998387542,19.94732750517,18.2727732552698
808.8,8.07100000000299,2.45233527372795,1.78534744134419,1.74301743506735,9.40705853225652,10.0483078569348,0.526300000000002,1.08610998387542,19.94732750517,18.2315930327603
809.2,7.15800000000872,2.45233483390924,1.78816922411567,1.74999738368898,9.42192660503718,10.0617028767154,0.526300000000002,1.08610998387542,19.94732750517,18.2802331277988
809.6,8.29000000000245,2.45234553454734,1.78957644430231,1.75576235271442,9.42934129775014,10.0727394316024,0.526300000000002,1.08610998387542,19.94732750517,18.3203578358499
810,7.194,2.45236744665629,1.7092311976391,1.74787488617202,9.39704884996134,10.0576334269936,0.526300000000001,1.08610998387542,19.1172379429262,18.2654492593159
810.4,8.60599999999983,2.45240063953496,1.71400606182062,1.76155284799766,9.42330020321749,10.0838005617376,0.526300000000001,1.08610998387542,19.1172379429262,18.3606160253327
810.8,8.79499999999043,2.45244518075338,1.71842421269653,1.75613433602375,9.44759041022095,10.0734507325675,0.526300000000001,1.08610998387542,19.1172379429262,18.3229453639818
811.2,9.07999999999785,2.45250113613949,1.71532898290441,1.75587717164434,9.43057338783185,10.0729589973751,0.526300000000001,1.08610998387542,19.1172379429262,18.3211565395974
811.6,8.3229999999909,2.45256856976605,1.71697722802185,1.75247570543594,9.43963514606952,10.0664503837942,0.526300000000001,1.08610998387542,19.1172379429262,18.2974878632356
812,8.965,2.45264754393799,1.71404687918822,1.74239155682684,9.4235246098383,10.04710500606,0.526300000000001,1.08610998387542,19.1172379429262,18.2272284023444
812.4,7.67900000000126,2.45273811917992,1.714548361033,1.75059186653488,9.42628166774792,10.0628420846228,0.526300000000001,1.08610998387542,19.1172379429262,18.2843728177318
812.8,7.82900000000065,2.45284035422406,1.71559965331199,1.74081379194858,9.43206148554835,10.0440714826833,0.526300000000001,1.08610998387542,19.1172379429262,18.2162233663367
813.2,6.91400000001103,2.45295430599834,1.79719236548582,1.73652397056785,9.40419300512911,10.0358142882405,0.526300000000001,1.08610998387542,20.0857868811941,18.1862846963779
813.6,9.16799999999954,2.45308002961495,1.8027672484993,1.74683054969351,9.43336477151682,10.0556299185859,0.526300000000001,1.08610998387542,20.0857868811941,18.2581729280565
814,8.257,2.45321757835908,1.79921137737163,1.73954276091552,9.41475791616388,10.041626374362,0.526300000000001,1.08610998387542,20.0857868811941,18.2073554051774
814.4,6.44500000000653,2.45336700367797,1.79604442419101,1.74683048575896,9.39818615705746,10.0556297959062,0.526300000000001,1.08610998387542,20.0857868811941,18.2581724825532
814.8,7.74099999999619,2.45352835517033,1.79787351421114,1.74323667587209,9.40775726135515,10.0487291391505,0.526300000000001,1.08610998387542,20.0857868811941,18.2331218089535
815.2,8.67599999999445,2.453701680576,1.79593343517385,1.74273958407075,9.39760538331347,10.0477739015344,0.526300000000001,1.08610998387542,20.0857868811941,18.229655472915
815.6,7.94799999999964,2.45388702576594,1.79545848471087,1.74835296388194,9.39512010354733,10.0585503293932,0.526300000000001,1.08610998387542,20.0857868811941,18.2687797441213
816,7.494,2.45408443473252,1.72235797563387,1.74506319362125,9.39432069253943,10.0522375125436,0.526300000000001,1.08610998387542,19.2696513928782,18.2458557110046
816.4,6.96700000000312,2.45429394958012,1.72022039796048,1.74980928250248,9.38266162372029,10.0613423645452,0.526300000000001,1.08610998387542,19.2696513928782,18.2789231848335
816.8,7.33699999999526,2.45451561051602,1.72644802661756,1.75351157815792,9.41662920861629,10.0684333894085,0.526300000000001,1.08610998387542,19.2696513928782,18.3046974740912
817.2,7.54300000001243,2.45474945584165,1.72191526087444,1.741543668658,9.39190597708291,10.0454750234795,0.526300000000001,1.08610998387542,19.2696513928782,18.2213147277532
817.6,8.4780000000024,2.45499552194407,1.72231825170914,1.74606093271864,9.39410402487021,10.0541529349707,0.526300000000001,1.08610998387542,19.2696513928782,18.2528097549879
818,8.184,2.45525384328782,1.7312123649139,1.75775462707887,9.44261551487598,10.0765478579915,0.526300000000001,1.08610998387542,19.2696513928782,18.3342140315345
818.4,7.49000000000246,2.45552445240706,1.72355006948084,1.75047700501635,9.40082277401869,10.0626219955156,0.526300000000001,1.08610998387542,19.2696513928782,18.2835730144064
818.8,7.67600000000734,2.45580737989802,1.72708916752832,1.75142321370727,9.42012620715554,10.0644347633703,0.526300000000001,1.08610998387542,19.2696513928782,18.2901611300795
819.2,6.51800000001682,2.45610265441176,1.73329371928593,1.75599867117633,9.44796700404839,10.0731913278965,0.526300000000001,1.08610998387542,19.2818905987961,18.3220016960089
819.6,8.05399999998773,2.45641030264725,1.72665044674384,1.75065678617629,9.4117553573562,10.0629664745576,0.526300000000001,1.08610998387542,19.2818905987961,18.2848248582151
820,8.12,2.45673034934475,1.73041384561647,1.7478805070629,9.43226917332176,10.0576442082381,0.526300000000001,1.08610998387542,19.2818905987961,18.265488418504
820.4,7.81800000000022,2.45706281727953,1.73261861227176,1.75618757695233,9.44428708025761,10.073552530864,0.526300000000001,1.08610998387542,19.2818905987961,18.3233156946853
820.8,7.91400000000179,2.45740772725585,1.73222070315252,1.75798891957302,9.44211812747863,10.0769955417595,0.526300000000001,1.08610998387542,19.2818905987961,18.3358431831982
821.2,7.24199999999945,2.45776509810133,1.73358978155482,1.75337910306718,9.44958080240038,10.0681798314937,0.526300000000001,1.08610998387542,19.2818905987961,18.3037755347389
821.6,8.40799999999408,2.45813494666156,1.73407935094428,1.75718173767077,9.45224938383367,10.0754530190198,0.526300000000001,1.08610998387542,19.2818905987961,18.3302301430378
822,9.298,2.45851728779507,1.86605217063078,1.75806953972406,9.46112552885261,10.0771495807441,0.526300000000002,1.08610998387542,20.7298803685652,18.3364037582705
822.4,7.93200000000158,2.45891213436861,1.86748164368428,1.76088165218258,9.46837314186802,10.0825196720678,0.526300000000002,1.08610998387542,20.7298803685652,18.3559518256435
822.8,8.01599999999795,2.45931949725272,1.85443498717545,1.75240275761482,9.40222490823094,10.0663107079043,0.526300000000002,1.08610998387542,20.7298803685652,18.2969800973257
823.2,8.25099999999949,2.45973938531761,1.85637987262077,1.75149098027245,9.41208572864472,10.0645645670204,0.526300000000002,1.08610998387542,20.7298803685652,18.2906329191151
823.6,7.54899999999981,2.46017180542943,1.86093747370774,1.76650524226091,9.43519335482634,10.0932415179452,0.526300000000002,1.08610998387542,20.7298803685652,18.3950123655571
824,8.263,2.46061676244675,1.84832820210002,1.75372917607755,9.37126271913157,10.0688498450831,0.526300000000002,1.08610998387542,20.7298803685652,18.3062117618651
824.4,7.82300000000073,2.4610742592174,1.85130296716438,1.75426687103661,9.38634516223559,10.069878779437,0.526300000000002,1.08610998387542,20.7298803685652,18.309953371459
824.8,9.82399999998974,2.46154429657565,1.85104852669673,1.76160982254229,9.38505511620049,10.0839092752423,0.526300000000002,1.08610998387542,20.7298803685652,18.3610119192545
825.2,7.02300000000336,2.46202687333966,1.69888362822032,1.75274226206447,9.36581739905077,10.0669607366689,0.526300000000001,1.08610998387542,19.0648662962574,18.2993432167892
825.6,7.18000000000612,2.46252198630926,1.70329083059824,1.76004591410429,9.39011397359339,10.0809243199058,0.526300000000001,1.08610998387542,19.0648662962574,18.3501433786344
826,9.289,2.46302963026402,1.69982060290208,1.75664028482774,9.37098286985237,10.0744180391623,0.526300000000001,1.08610998387542,19.0648662962574,18.3264644672821
826.4,7.96200000000151,2.46354979796169,1.70566663487014,1.75798220169233,9.40321160348216,10.0769827058538,0.526300000000001,1.08610998387542,19.0648662962574,18.3357964714569
826.8,8.03200000000364,2.46408248013689,1.7084863605278,1.76558102066417,9.41875653851264,10.0914809761159,0.526300000000001,1.08610998387542,19.0648662962574,18.3885957224551
827.2,7.99400000000914,2.46462766550013,1.70469801639886,1.75608056416607,9.3978716828539,10.0733479170299,0.526300000000001,1.08610998387542,19.0648662962574,18.3225713364683
827.6,9.06899999999703,2.46518534073714,1.70802095126832,1.75661775191333,9.41619077234259,10.074374963189,0.526300000000001,1.08610998387542,19.0648662962574,18.3263077478362
828,9.939,2.46575549050851,1.7799247550931,1.76249034061236,9.43100069012952,10.085589099622,0.526300000000002,1.08610998387542,19.83625513661,18.3671297538411
828.4,6.97700000000456,2.46633809744968,1.77622477509256,1.75263964072221,9.41139620188432,10.0667642626049,0.526300000000002,1.08610998387542,19.83625513661,18.2986289374075
828.8,7.66500000000231,2.46693314217112,1.77612115385061,1.75436612128813,9.41084716069504,10.0700686819675,0.526300000000002,1.08610998387542,19.83625513661,18.3106439734695
829.2,7.97899999999349,2.46754060325896,1.77416530378017,1.74848695075652,9.40048401286461,10.0588072720364,0.526300000000002,1.08610998387542,19.83625513661,18.269713097011
829.6,9.53099999999793,2.46816045727583,1.77114180422491,1.74944202296904,9.38446388262557,10.0606384054553,0.526300000000002,1.08610998387542,19.83625513661,18.2763654418381
830,9.549,2.46879267876208,1.77503445623031,1.75487703576525,9.40508925099818,10.0710461374806,0.526300000000002,1.08610998387542,19.83625513661,18.3141988069259
830.4,7.189,2.46943724023718,1.77758004515583,1.76193145001113,9.41857715313825,10.0845229307776,0.526300000000002,1.08610998387542,19.83625513661,18.3632467032309
830.8,6.88400000000893,2.4700941122016,1.77491949317613,1.75809249960428,9.40448011477478,10.0771934487737,0.526300000000002,1.08610998387542,19.83625513661,18.3365634033464
831.2,8.65699999999331,2.47076326313888,1.73842958502556,1.75832514457382,9.41794374710378,10.0776379276546,0.526300000000001,1.08610998387542,19.4006745882609,18.3381809955788
831.6,7.92799999999821,2.47144465951798,1.74211853821534,1.77526489685982,9.43792865412926,10.109897298496,0.526300000000001,1.08610998387542,19.4006745882609,18.4557730407441
832,8.348,2.47213826579605,1.73879368457378,1.76480499485569,9.41991625671422,10.0900022566031,0.526300000000001,1.08610998387542,19.4006745882609,18.3832071014666
832.4,8.44199999999978,2.47284404442141,1.74252730941403,1.76650093836544,9.4401431724439,10.0932333209148,0.526300000000001,1.08610998387542,19.4006745882609,18.3949824872638
832.8,9.69199999999647,2.47356195583686,1.74444280420244,1.77137107812284,9.45052036708004,10.1025002945811,0.526300000000001,1.08610998387542,19.4006745882609,18.428776231724
833.2,8.9299999999873,2.4742919584833,1.74333489799641,1.76877757558594,9.44451828427192,10.0975674569693,0.526300000000001,1.08610998387542,19.4006745882609,18.4107838607061
833.6,8.35899999999903,2.47503400880365,1.74648494543001,1.77480743886818,9.46158366890749,10.1090288364373,0.526300000000001,1.08610998387542,19.4006745882609,18.4526023952366
834,7.178,2.47578806124706,1.78483424233304,1.77202830724101,9.45393835900807,10.1037495785291,0.526300000000001,1.08610998387542,19.8427080266564,18.4333343504402
834.4,7.36499999999744,2.47655406827345,1.79129465235602,1.78518965133952,9.48815796141287,10.1287023501402,0.526300000000001,1.08610998387542,19.8427080266564,18.5244947168168
834.8,7.99499999999735,2.47733198035831,1.78946925510555,1.78127332157547,9.47848916826819,10.1212901813323,0.526300000000001,1.08610998387542,19.8427080266564,18.4973922437126
835.2,8.78699999998918,2.47812174599783,1.78539732198737,1.77091514315832,9.45692088826315,10.1016334560033,0.526300000000001,1.08610998387542,19.8427080266564,18.4256138286832
835.6,8.96699999999371,2.47892331171436,1.78896753090379,1.7810547570958,9.47583162754864,10.1208761993829,0.526300000000001,1.08610998387542,19.8427080266564,18.4958791105533
836,8.214,2.47973662206208,1.78592550716403,1.779572563305,9.45971858789477,10.1180678891142,0.526300000000001,1.08610998387542,19.8427080266564,18.4856161728721
836.4,8.16699999999738,2.48056161963304,1.78688793484613,1.77840061818419,9.46481639012521,10.115846302407,0.526300000000001,1.08610998387542,19.8427080266564,18.4774994274408
836.8,7.43600000001063,2.48139824506351,1.79337082574211,1.79012523807728,9.49915506957518,10.1380281732694,0.526300000000001,1.08610998387542,19.8427080266564,18.5586226211422
837.2,6.50400000000524,2.48224643704056,1.84809636275355,1.7821267113917,9.46325100576244,10.1229062587877,0.526300000000001,1.08610998387542,20.5257989988049,18.5032997129372
837.6,9.07599999999702,2.48310613230901,1.85044036026247,1.78909469322558,9.47525353833098,10.1360823693273,0.526300000000001,1.08610998387542,20.5257989988049,18.5514993472704
838,7.787,2.48397726567863,1.85205914834724,1.79607835555007,9.4835426071696,10.149253848605,0.526300000000001,1.08610998387542,20.5257989988049,18.5997447033828
838.4,9.13699999999974,2.48485977003167,1.84385639856119,1.78515275047272,9.44154010030508,10.1286325610152,0.526300000000001,1.08610998387542,20.5257989988049,18.5242394415051
838.8,8.05699999999971,2.48575357633063,1.84646428705143,1.78569223986864,9.4548938971501,10.1296527798732,0.526300000000001,1.08610998387542,20.5257989988049,18.5279713826327
839.2,9.01699999999842,2.48665861362638,1.84809428803575,1.79010960749293,9.46324038208734,10.1379986662528,0.526300000000001,1.08610998387542,20.5257989988049,18.5585145905113
839.6,8.44299999999561,2.4875748090666,1.83668850289078,1.77958464763527,9.40483660514148,10.1180907915797,0.526300000000001,1.08610998387542,20.5257989988049,18.4856998581506
840,6.813,2.48850208790439,1.73621214530885,1.78932592034597,9.43750226286342,10.1365190214852,0.526300000000002,1.08610998387542,19.3357730572916,18.5530977412866
840.4,8.45900000000195,2.48944037350732,1.73341128438609,1.78478892121548,9.42227766524273,10.1279444138823,0.526300000000002,1.08610998387542,19.3357730572916,18.5217224246918
840.8,7.58299999999632,2.49038958736667,1.73540079360662,1.78057815735814,9.43309201061031,10.1199733566072,0.526300000000002,1.08610998387542,19.3357730572916,18.4925793713436
841.2,9.32299999999693,2.491349649107,1.7372979419601,1.77732638221112,9.44340431140101,10.1138090796282,0.526300000000002,1.08610998387542,19.3357730572916,18.4700578370531
841.6,7.39100000000099,2.49232047649603,1.73319982763955,1.77509386608073,9.42112825298373,10.1095726222284,0.526300000000002,1.08610998387542,19.3357730572916,18.4545876567363
842,7.511,2.49330198545473,1.73590908501008,1.77466285758678,9.43585492255242,10.1087543247727,0.526300000000002,1.08610998387542,19.3357730572916,18.4516002444061
842.4,8.8679999999978,2.49429409006782,1.73311009323895,1.76530532577696,9.42064048505113,10.0909556883115,0.526300000000002,1.08610998387542,19.3357730572916,18.3866814239095
842.8,7.94899999999624,2.49529670259443,1.73178808199793,1.76201030770331,9.41345444841826,10.0846733774822,0.526300000000002,1.08610998387542,19.3357730572916,18.3637946142386
843.2,8.6099999999971,2.49630973347915,1.57873698038865,1.76226267634583,9.47085964060178,10.0851548226099,0.526300000000001,1.08610998387542,17.5200846695957,18.3655480414745
843.6,7.27099999999853,2.4973330913633,1.57401835022532,1.75874127727124,9.44255252894987,10.0784328704791,0.526300000000001,1.08610998387542,17.5200846695957,18.3410742093383
844,8.11,2.49836668309651,1.57479383632133,1.75424090497241,9.4472046781424,10.0698290955466,0.526300000000001,1.08610998387542,17.5200846695957,18.3097726925268
844.4,6.64800000000607,2.49941041374858,1.58393345040917,1.75013125477736,9.50203331854955,10.0619594364837,0.526300000000001,1.08610998387542,17.5200846695957,18.2811653819563
844.8,8.15499999999392,2.50046418662164,1.58411282867894,1.75759671669817,9.50310941066411,10.0762461019642,0.526300000000001,1.08610998387542,17.5200846695957,18.3331159616738
845.2,7.70100000000641,2.50152790326254,1.58599656981913,1.74542444414638,9.51440999344617,10.0529311121683,0.526300000000001,1.08610998387542,17.5200846695957,18.2483737086669
845.6,6.91100000000154,2.50260146347561,1.59194625827662,1.74532554349247,9.55010223666732,10.0527412328062,0.526300000000001,1.08610998387542,17.5200846695957,18.2476843660668
846,8.177,2.50368476533561,1.71484404749685,1.74974888014974,9.54258700736053,10.061226592739,0.526300000000001,1.08610998387542,18.8874931929179,18.2785025308688
846.4,7.48100000000385,2.50477770520102,1.71771073590866,1.73884418182122,9.55853925889774,10.0402819962772,0.526300000000001,1.08610998387542,18.8874931929179,18.2024805113819
846.8,7.15900000000135,2.50588017772761,1.71878860648787,1.74983950822258,9.56453728174988,10.0614002964906,0.526300000000001,1.08610998387542,18.8874931929179,18.2791336809261
847.2,6.94600000001936,2.50699207588223,1.71922760526354,1.74776073998984,9.56698017678693,10.0574144819843,0.526300000000001,1.08610998387542,18.8874931929179,18.2646540254354
847.6,7.21700000000422,2.50811329095698,1.72145635863008,1.74453303648106,9.57938251328466,10.0512194395235,0.526300000000001,1.08610998387542,18.8874931929179,18.2421600814989
848,6.515,2.50924371258358,1.72470821584803,1.76438526226285,9.59747811240523,10.089202274241,0.526300000000001,1.08610998387542,18.8874931929179,18.3802922045069
848.4,7.35200000000193,2.51038322874802,1.72309053999918,1.75266624665174,9.58847623695194,10.0668152018205,0.526300000000001,1.08610998387542,18.8874931929179,18.2988141250483
848.8,8.83099999999746,2.51153172580558,1.72552851252828,1.75450448046068,9.60204281463255,10.0703334024132,0.526300000000001,1.08610998387542,18.8874931929179,18.3116066810135
849.2,8.140999999995,2.512689088496,1.79128603300561,1.75966115342474,9.59806786904631,10.0801896750618,0.526300000000001,1.08610998387542,19.6153897624771,18.3474689518486
849.6,8.14799999999645,2.51385519995906,1.79068062811741,1.75210508204165,9.5948239888964,10.0657406972943,0.526300000000001,1.08610998387542,19.6153897624771,18.2949080020366
850,6.907,2.51502994175032,1.78929398418752,1.75455694738942,9.58739407412902,10.0704337829298,0.526300000000001,1.08610998387542,19.6153897624771,18.3119717409626
850.4,7.55400000000461,2.51621319385725,1.78652421463614,1.7520750473237,9.57255309639241,10.0656831810694,0.526300000000001,1.08610998387542,19.6153897624771,18.2946989263073
850.8,9.00299999999519,2.51740483471553,1.78551567792148,1.74752824760674,9.56714915550448,10.0569685063813,0.526300000000001,1.08610998387542,19.6153897624771,18.2630342434314
851.2,8.15200000000044,2.51860474122575,1.78263711923305,1.74214112864485,9.55172526387159,10.046623637261,0.526300000000001,1.08610998387542,19.6153897624771,18.2254818676257
851.6,8.75699999999635,2.51981278877028,1.78456044501364,1.74853708794012,9.5620308270459,10.0589034152468,0.526300000000001,1.08610998387542,19.6153897624771,18.2700623466225
852,8.167,2.52102885123051,1.58453084249827,1.74499336294679,9.54486011960717,10.0521034268762,0.526300000000001,1.08610998387542,17.4480520395568,18.2453689554102
852.4,6.6300000000001,2.52225280100428,1.58436732002429,1.74317052600997,9.54387509672302,10.0486020325898,0.526300000000001,1.08610998387542,17.4480520395568,18.2326605496808
852.8,7.29800000000918,2.5234845090237,1.59379534427714,1.74171286003015,9.60066741043767,10.0458003196899,0.526300000000001,1.08610998387542,17.4480520395568,18.2224948452859
853.2,7.92300000000301,2.52472384477315,1.59357019753883,1.74520481053795,9.59931117674003,10.0525094278875,0.526300000000001,1.08610998387542,17.4480520395568,18.2468428335685
853.6,8.03400000000161,2.52597067630761,1.5987031078378,1.75012350269679,9.63023068268847,10.0619445802197,0.526300000000001,1.08610998387542,17.4480520395568,18.2811113985112
854,6.504,2.52722487027131,1.604002302777,1.74818389746959,9.6621518501941,10.0582260970308,0.526300000000001,1.08610998387542,17.4480520395568,18.267601993063
854.4,9.08599999999695,2.52848629191655,1.60239313875485,1.74642879491591,9.65245860529852,10.0548589590301,0.526300000000001,1.08610998387542,17.4480520395568,18.2553733474447
854.8,7.89999999999474,2.52975480512291,1.60621413525944,1.74526085784686,9.67547543537568,10.0526170389573,0.526300000000001,1.08610998387542,17.4480520395568,18.2472334967758
855.2,7.87400000000303,2.53103027241672,1.75366024750733,1.74464711472369,9.67813555322584,10.0514385240261,0.526300000000001,1.08610998387542,19.0445000318039,18.2429553318956
855.6,7.95600000000086,2.53231255499073,1.75463323670787,1.7466708557371,9.68350530565539,10.0553234831653,0.526300000000001,1.08610998387542,19.0445000318039,18.2570601453275
856,7.758,2.53360151272419,1.75837952206683,1.74942163881732,9.70418038087397,10.0605993304486,0.526300000000001,1.08610998387542,19.0445000318039,18.2762234731705
856.4,6.59000000000798,2.53489700420311,1.75259468707865,1.7467854897948,9.67225491683485,10.055543455408,0.526300000000001,1.08610998387542,19.0445000318039,18.2578589441729
856.8,7.99399999999397,2.53619888674083,1.75726249535252,1.75336026171185,9.69801571130757,10.0681437680182,0.526300000000001,1.08610998387542,19.0445000318039,18.3036444094332
857.2,8.54399999999241,2.53750701639891,1.75606896591154,1.74587736966916,9.69142883694975,10.0538005922361,0.526300000000001,1.08610998387542,19.0445000318039,18.2515304563231
857.6,6.78400000000287,2.53882124800825,1.75614468777304,1.7556764354836,9.69184673228664,10.0725751276664,0.526300000000001,1.08610998387542,19.0445000318039,18.3197601667906
858,7.708,2.54014143519048,1.80787211980851,1.75922980959631,9.71462028424832,10.0793659591016,0.526300000000001,1.08610998387542,19.5594976412447,18.3444704992404
858.4,9.15699999999365,2.54146743037969,1.80241277022216,1.74918060576428,9.68528441051632,10.060137263768,0.526300000000001,1.08610998387542,19.5594976412447,18.2745447183155
858.8,9.35799999999377,2.54279908484441,1.80133011555972,1.75760820644275,9.67946675404084,10.0762680586965,0.526300000000001,1.08610998387542,19.5594976412447,18.3331958596345
859.2,7.54499999999473,2.54413624870979,1.80325078573881,1.75465328284414,9.68978749591008,10.0706180881594,0.526300000000001,1.08610998387542,19.5594976412447,18.3126420245098
859.6,8.74199999999741,2.54547877098023,1.79906285967874,1.75332544135248,9.66728363017408,10.0680771190979,0.526300000000001,1.08610998387542,19.5594976412447,18.3034020779513
860,6.987,2.54682649956207,1.80147682620236,1.76107705124068,9.68025510525734,10.0828925992653,0.526300000000001,1.08610998387542,19.5594976412447,18.3573097322965
860.4,8.4849999999977,2.54817928128672,1.79964592331694,1.75356692361736,9.67041672890631,10.0685393170826,0.526300000000001,1.08610998387542,19.5594976412447,18.3050826351494
860.8,8.80399999999404,2.54953696193402,1.79241739069113,1.74567843614473,9.63157413107948,10.0534187185357,0.526300000000001,1.08610998387542,19.5594976412447,18.2501439861929
861.2,8.70399999999203,2.55089938625577,1.60998617884202,1.75983388164526,9.70420334109082,10.0805194878509,0.526300000000001,1.08610998387542,17.4372533940027,18.3486695897526
861.6,8.52200000000187,2.55226639799967,1.60464798764533,1.75119690224721,9.67202735503137,10.0640012502098,0.526300000000001,1.08610998387542,17.4372533940027,18.288585511582
862,8.209,2.55363783993346,1.60186540721728,1.74296610079618,9.65525533136959,10.0482092104509,0.526300000000001,1.08610998387542,17.4372533940027,18.2312350672706
862.4,8.21399999999424,2.55501355386929,1.61746375853216,1.75269158478245,9.74927450677285,10.0668637132528,0.526300000000001,1.08610998387542,17.4372533940027,18.2989904874439
862.8,7.75699999999332,2.55639338068841,1.60825307620868,1.74224075112543,9.6937570524295,10.0468151354266,0.526300000000001,1.08610998387542,17.4372533940027,18.226176664153
863.2,7.56700000000434,2.55777716036609,1.61492643108549,1.75126219343494,9.73398074723063,10.0641263232248,0.526300000000001,1.08610998387542,17.4372533940027,18.2890400867923
863.6,9.29299999999415,2.55916473199677,1.6254978834253,1.75729323940538,9.79770025269247,10.0756661266916,0.526300000000001,1.08610998387542,17.4372533940027,18.3310055630558
864,9.202,2.56055593381957,1.77728500667303,1.76010670799639,9.77247239956097,10.0810403872509,0.53401891294801,1.08610998387542,19.1147421364712,18.3505659320862
864.4,7.7899999999972,2.56195060324386,1.78623563538062,1.76175542157329,9.82168778801878,10.0841870830657,0.53401891294801,1.08610998387542,19.1147421364712,18.3620236108277
864.8,8.34899999999706,2.56334857687531,1.77644629387939,1.75282847869233,9.76786070385868,10.0671257970993,0.53401891294801,1.08610998387542,19.1147421364712,18.2999433030138
865.2,7.6320000000007,2.56474969054196,1.77379974970028,1.75232826545167,9.75330857527634,10.0661680710054,0.53401891294801,1.08610998387542,19.1147421364712,18.2964615744853
865.6,8.45299999999413,2.5661537793207,1.78063381433936,1.75328241929795,9.79088595189938,10.0679947702661,0.53401891294801,1.08610998387542,19.1147421364712,18.3031026647471
866,7.239,2.56756067756391,1.77163726102226,1.74902153058234,9.74141804514698,10.0598322892226,0.53401891294801,1.08610998387542,19.1147421364712,18.2734367440712
866.4,8.96699999999617,2.56897021892634,1.77396533017307,1.74749267836498,9.75421902610114,10.05690027264,0.53401891294801,1.08610998387542,19.1147421364712,18.2627864250304
866.8,8.2419999999999,2.57038223639222,1.77737133908832,1.75213446832391,9.77294710178513,10.0657969711344,0.53401891294801,1.08610998387542,19.1147421364712,18.2951125627612
867.2,8.23399999999549,2.57179656230262,1.73804525797923,1.75350616523796,9.73896751400343,10.0684230293057,0.526299999999959,1.08610998387542,18.7570261092029,18.3046598041894
867.6,7.52800000000046,2.573213028383,1.74351850669042,1.75417493150794,9.76963633068102,10.0697028586391,0.526299999999959,1.08610998387542,18.7570261092029,18.3093136272196
868,7.684,2.57463146577101,1.74476717926957,1.7601698005987,9.77663314599878,10.081160840454,0.526299999999959,1.08610998387542,18.7570261092029,18.3510044577871
868.4,7.95200000000318,2.57605170504444,1.74024353695414,1.75160808063864,9.7512853563755,10.0647888593415,0.526299999999959,1.08610998387542,18.7570261092029,18.2914481544284
868.8,7.53500000000376,2.57747357624949,1.74529848375332,1.75535479756296,9.77961025898446,10.0719599953425,0.526299999999959,1.08610998387542,18.7570261092029,18.317522659023
869.2,8.46900000000175,2.57889690892911,1.74107962548072,1.75346432038228,9.75597029709373,10.0683429392803,0.526299999999959,1.08610998387542,18.7570261092029,18.3043685937718
869.6,8.30599999999909,2.58032153215164,1.7412111697764,1.75027082229122,9.75670739275706,10.0622268993441,0.526299999999959,1.08610998387542,18.7570261092029,18.2821372796869
870,7.74,2.58174727453961,1.75366492262284,1.75042259564422,9.76739557001007,10.0625177369591,0.526300000000001,1.08610998387542,18.8705108643908,18.2831941451501
870.4,8.93899999999974,2.58317396429869,1.74890303599267,1.74169482299525,9.74087326818577,10.0457656417433,0.526300000000001,1.08610998387542,18.8705108643908,18.2223690379651
870.8,8.53600000000456,2.5846014292469,1.74901589766041,1.7418614558802,9.7415018743347,10.0460860004934,0.526300000000001,1.08610998387542,18.8705108643908,18.2235312765953
871.2,6.96200000000636,2.58602949684393,1.75155225983052,1.74839017138867,9.75562866235718,10.0586216824384,0.526300000000001,1.08610998387542,18.8705108643908,18.2690389340936
871.6,8.20599999999617,2.58745799422066,1.749495566471,1.74576961668137,9.74417348791103,10.0535937527106,0.526300000000001,1.08610998387542,18.8705108643908,18.250779476824
872,7.36,2.58888674820887,1.74933513575844,1.74518153340806,9.7432799362348,10.0524647350227,0.526300000000001,1.08610998387542,18.8705108643908,18.2466805851522
872.4,8.91399999999277,2.59031558537105,1.75340359606141,1.74939491209527,9.7659400582612,10.0605480967141,0.526300000000001,1.08610998387542,18.8705108643908,18.2760373298274
872.8,7.65200000000529,2.59174433203043,1.74913453054338,1.74562719048763,9.74216262444762,10.0533203424394,0.526300000000001,1.08610998387542,18.8705108643908,18.2497868202998
873.2,8.11900000000935,2.59317281430113,1.73020490681513,1.75039592965228,9.7558845902075,10.0624666391308,0.526300000000001,1.08610998387542,18.6400341748975,18.2830084601821
873.6,8.57099999999898,2.59460085811844,1.73185660162342,1.75159979059212,9.76519778997037,10.064772981037,0.526300000000001,1.08610998387542,18.6400341748975,18.2913904409565
874,7.517,2.59602828926928,1.73052449363024,1.75412434722733,9.75768660340977,10.0696060660175,0.526300000000001,1.08610998387542,18.6400341748975,18.3089616410739
874.4,7.52200000000022,2.59745493342279,1.73333841687462,1.74958428620347,9.77355311165386,10.060911105769,0.526300000000001,1.08610998387542,18.6400341748975,18.2773562414148
874.8,8.41500000000273,2.59888061616096,1.73106572168933,1.74784988372669,9.76073835667937,10.0575854703519,0.526300000000001,1.08610998387542,18.6400341748975,18.2652750737038
875.2,9.07099999998893,2.60030516300949,1.73445137407219,1.75962457325449,9.77982860071907,10.0801198249453,0.526300000000001,1.08610998387542,18.6400341748975,18.3472146771882
875.6,8.38100000000037,2.60172839946875,1.73413143831275,1.75264203311789,9.77802461996908,10.0667688430621,0.526300000000001,1.08610998387542,18.6400341748975,18.2986455894524
876,8.868,2.60315015104475,1.75135370617818,1.75464469676776,9.77261828424394,10.0706016618872,0.533150293688094,1.08610998387542,18.8355692087426,18.3125822847413
876.4,8.690999999996,2.60457024328033,1.75348757682822,1.75214979663306,9.78452536118518,10.0658263241323,0.533150293688094,1.08610998387542,18.8355692087426,18.295219264135
876.8,7.59100000000646,2.60598850178638,1.75095604163237,1.74894345255236,9.77039930140932,10.0596825934143,0.533150293688094,1.08610998387542,18.8355692087426,18.2728929106449
877.2,7.99399999999829,2.60740475227315,1.75369641831109,1.75885857080631,9.78569070436336,10.0786569149432,0.533150293688094,1.08610998387542,18.8355692087426,18.3418896658421
877.6,8.98599999999551,2.60881882058168,1.75578055997346,1.76215720666014,9.79732029171897,10.0849536230679,0.533150293688094,1.08610998387542,18.8355692087426,18.3648152608558
878,8.668,2.61023053271523,1.75318790198324,1.75928124766262,9.78285316449584,10.0794641949013,0.533150293688094,1.08610998387542,18.8355692087426,18.3448280797704
878.4,8.25499999999747,2.61163971487086,1.75696212792614,1.76122294911657,9.80391348448052,10.0831710334182,0.533150293688094,1.08610998387542,18.8355692087426,18.3583236025738
878.8,8.81700000000017,2.61304619347102,1.75525842913935,1.75850964345875,9.79440678240434,10.0779903933591,0.533150293688094,1.08610998387542,18.8355692087426,18.3394637749288
879.2,8.28799999999169,2.61444979519521,1.79402844858145,1.75267587714696,9.7613322166318,10.0668336400596,0.526299999999939,1.08610998387542,19.3168385837713,18.2988811568181
879.6,7.3779999999991,2.61585034701166,1.79953447714141,1.76127096526712,9.79129058992879,10.0832626649479,0.526299999999939,1.08610998387542,19.3168385837713,18.3586572692172
880,9.514,2.61724767620909,1.79741895577865,1.76069482653345,9.77978001056777,10.0821630817764,0.526299999999939,1.08610998387542,19.3168385837713,18.3546534520872
880.4,7.92199999999872,2.61864161042847,1.79297293455353,1.752192820706,9.7555891510221,10.0659087123128,0.526299999999939,1.08610998387542,19.3168385837713,18.2955187558901
880.8,7.98900000000528,2.62003197769477,1.79913186381717,1.76222167652492,9.78909996557395,10.0850766101402,0.526299999999939,1.08610998387542,19.3168385837713,18.3652631853023
881.2,8.45099999999877,2.62141860644884,1.79612883317263,1.7660896925761,9.77276043662093,10.0924500168963,0.526299999999939,1.08610998387542,19.3168385837713,18.3921274448545
881.6,8.5739999999949,2.62280132557914,1.78976056146862,1.75477583033844,9.7381105871173,10.0708525314907,0.526299999999939,1.08610998387542,19.3168385837713,18.3134946686549
882,8.073,2.6241799644536,1.81415160794402,1.7744957019559,9.79701704950902,10.1084369333587,0.526300000000003,1.08610998387542,19.4623614195028,18.4504415877871
882.4,7.8400000000015,2.62555435295138,1.80692266808624,1.76384786024899,9.75797838993588,10.0881778365689,0.526300000000003,1.08610998387542,19.4623614195028,18.3765597968707
882.8,7.55800000000819,2.62692432149468,1.80547777585188,1.76126777737259,9.75017549529758,10.083256581387,0.526300000000003,1.08610998387542,19.4623614195028,18.3586351164719
883.2,7.72800000000437,2.62828970108046,1.80914134889226,1.76988867144708,9.76995999808199,10.099681349478,0.526300000000003,1.08610998387542,19.4623614195028,18.4184931415738
883.6,8.24700000000019,2.62965032331216,1.79948476210603,1.75927220644903,9.71781124437778,10.0794469282392,0.526300000000003,1.08610998387542,19.4623614195028,18.3447652284777
884,8.217,2.63100602043136,1.80086614215761,1.75643248398083,9.72527115228071,10.0740207741535,0.526300000000003,1.08610998387542,19.4623614195028,18.3250191590777
884.4,8.28700000000007,2.63235662534944,1.80170355368976,1.75688763307555,9.72979345076007,10.0748908684075,0.526300000000003,1.08610998387542,19.4623614195028,18.3281847635164
884.8,9.39899999999406,2.63370197167906,1.79559488506509,1.75026835359725,9.69680462534787,10.062222168539,0.526300000000003,1.08610998387542,19.4623614195028,18.2821200888187
885.2,7.52999999999046,2.63504189376569,1.65632547330511,1.75937666319611,9.74392421052379,10.0796464132681,0.526300000000001,1.08610998387542,17.8660112367249,18.3454913679697
885.6,8.47999999999823,2.63637622671897,1.65231496734214,1.75700406443306,9.72033098154868,10.0751134224451,0.526300000000001,1.08610998387542,17.8660112367249,18.3289945105649
886,7.527,2.63770480644407,1.65262637337733,1.75440845191526,9.72216293840406,10.0701496739735,0.526300000000001,1.08610998387542,17.8660112367249,18.3109385140126
886.4,8.25299999999627,2.63902746967284,1.66402776150657,1.76086751618562,9.78923566270649,10.0824926918618,0.526300000000001,1.08610998387542,17.8660112367249,18.3558535869663
886.8,7.98999999999131,2.64034405399493,1.65849328530048,1.75465051567554,9.7566771362778,10.0706127942146,0.526300000000001,1.08610998387542,17.8660112367249,18.3126227712546
887.2,7.31400000000496,2.64165439788879,1.6610315176808,1.75808790653476,9.77160919180744,10.0771846731091,0.526300000000001,1.08610998387542,17.8660112367249,18.3365314667836
887.6,6.86700000000246,2.64295834075247,1.66887651177869,1.76592132228085,9.81776016222591,10.0921292852069,0.526300000000001,1.08610998387542,17.8660112367249,18.3909584830337
888,8.27,2.64425572293438,1.75792638807619,1.75463460905576,9.7805660508937,10.0705823627238,0.526300000000003,1.08610998387542,18.8908941252949,18.3125120968439
888.4,7.72199999999995,2.64554638576384,1.76268232683647,1.75370124182092,9.80702664304047,10.0687963842765,0.526300000000003,1.08610998387542,18.8908941252949,18.3060173678154
888.8,7.9879999999993,2.64683017158148,1.76598089263935,1.76487804476404,9.82537885672084,10.0901414719032,0.526300000000003,1.08610998387542,18.8908941252949,18.3837143840781
889.2,6.7529999999982,2.64810692376945,1.75682001852965,1.75265364419973,9.77441054830837,10.0667910734656,0.526300000000003,1.08610998387542,18.8908941252949,18.2987264071866
889.6,8.5889999999978,2.64937648678156,1.7628443587887,1.75810584131344,9.80792813938405,10.0772189397806,0.526300000000003,1.08610998387542,18.8908941252949,18.336656170853
890,6.65,2.65063870617307,1.76399966399292,1.76479633506919,9.81435590503763,10.0899857529085,0.526300000000003,1.08610998387542,18.8908941252949,18.3831469645944
890.4,8.84499999999622,2.65189342863042,1.75622439555313,1.74999047747875,9.7710966838014,10.0616896408238,0.526300000000003,1.08610998387542,18.8908941252949,18.2801850335493
890.8,6.51000000000969,2.65314050200068,1.76618152743288,1.76027543005668,9.82649512749502,10.0813624964257,0.526300000000003,1.08610998387542,18.8908941252949,18.3517386245576
891.2,7.91299999999372,2.65437977532082,1.75731455333932,1.76385942463192,9.8029971133405,10.0881998836889,0.526300000000001,1.08610998387542,18.8411084739146,18.3766401187423
891.6,6.1700000000079,2.65561109884669,1.7502335780896,1.74719290274312,9.76349662675954,10.0563251656157,0.526300000000001,1.08610998387542,18.8411084739146,18.2606977583117
892,7.556,2.65683432408189,1.75810646608327,1.75479764423759,9.80741471651128,10.0708942621109,0.526300000000001,1.08610998387542,18.8411084739146,18.3136464403289
892.4,6.99500000000947,2.65804930380623,1.74938422305933,1.74389580471373,9.75875858774766,10.0499954756307,0.526300000000001,1.08610998387542,18.8411084739146,18.2377175586894
892.8,6.54400000001172,2.65925589210409,1.75052337375,1.73962101414165,9.7651132218176,10.0417769460897,0.526300000000001,1.08610998387542,18.8411084739146,18.2079014389397
893.2,8.12000000000478,2.66045394439239,1.75754905856257,1.75738892639569,9.80430527642501,10.0758490012487,0.526300000000001,1.08610998387542,18.8411084739146,18.3316709890243
893.6,7.68299999999838,2.66164331744837,1.74539414707876,1.73843064697183,9.73650036240872,10.0394860009189,0.526300000000001,1.08610998387542,18.8411084739146,18.1995944339486
894,7.65,2.66282386943705,1.72585355331481,1.74057220266468,9.76278376931534,10.0436068240836,0.526300000000001,1.08610998387542,18.5800162538646,18.2145379683249
894.4,7.4719999999975,2.66399545993837,1.72676146739079,1.74235093984595,9.76791964471323,10.0470269359229,0.526300000000001,1.08610998387542,18.5800162538646,18.2269451373262
894.8,8.10999999999795,2.66515794997411,1.7214928087326,1.72918333557489,9.73811597154793,10.02165318246,0.526300000000001,1.08610998387542,18.5800162538646,18.1349971389121
895.2,7.85900000000262,2.6663112020344,1.72540893313016,1.73635482282383,9.76026864819519,10.0354884283628,0.526300000000001,1.08610998387542,18.5800162538646,18.1851037091405
895.6,8.4239999999972,2.667455080104,1.72505565459381,1.73953136057897,9.75827022720857,10.0416044379136,0.526300000000001,1.08610998387542,18.5800162538646,18.2072758554587
896,7.081,2.66858944968815,1.72374417718479,1.73801524355576,9.75085148050318,10.0386862817371,0.526300000000001,1.08610998387542,18.5800162538646,18.1966950853006
896.4,8.25800000000116,2.66971417783819,1.7264724339442,1.73703038307577,9.76628464443427,10.0367897557092,0.526300000000001,1.08610998387542,18.5800162538646,18.1898202323588
896.8,8.81299999999423,2.67082913317673,1.72481040018612,1.73256694708474,9.75688287557255,10.0281856086384,0.526300000000001,1.08610998387542,18.5800162538646,18.1586467579243
897.2,8.72499999999403,2.67193418592258,1.74881945746088,1.7445137934081,9.76893225686114,10.0511824827264,0.5263,1.08610998387542,18.8154104905519,18.2420259344787
897.6,7.80900000000618,2.67302920791519,1.75034816856611,1.74451664870579,9.77747166049343,10.0511879664134,0.5263,1.08610998387542,18.8154104905519,18.242045839318
898,7.408,2.67411407263881,1.74811100851741,1.74476833197365,9.76497485021939,10.0516713083541,0.5263,1.08610998387542,18.8154104905519,18.2438003300049
898.4,7.90999999999724,2.67518865524623,1.75130796653424,1.74967944522472,9.78283310663409,10.0610935051166,0.5263,1.08610998387542,18.8154104905519,18.278018966299
898.8,8.79199999999713,2.67625283258217,1.74952638407834,1.73961888246239,9.77288115976653,10.0417728444576,0.5263,1.08610998387542,18.8154104905519,18.2078865646602
899.2,8.29199999999919,2.67730648320619,1.74935120779884,1.74852802153925,9.77190262238797,10.058886029626,0.5263,1.08610998387542,18.8154104905519,18.269999191408
899.6,7.86500000000177,2.67834948741532,1.75300338873473,1.75489335868375,9.79230376099627,10.0710773625279,0.5263,1.08610998387542,18.8154104905519,18.3143123726079
900,8.305,2.67938172726616,1.72972410678905,1.74596057077237,9.76670699221772,10.0539602968499,0.526300000000001,1.08610998387542,18.6142052490498,18.25211031202
900.4,7.96399999999932,2.68040308659665,1.72935765399755,1.74364883734386,9.76463785470207,10.0495210325058,0.526300000000001,1.08610998387542,18.6142052490498,18.2359956563283
900.8,7.59000000001137,2.68141345104735,1.73613395030532,1.75067560306268,9.80289950595077,10.063002528268,0.526300000000001,1.08610998387542,18.6142052490498,18.2849558806056
901.2,7.7979999999954,2.68241270808235,1.73110210291518,1.74840647913976,9.77448770380489,10.0586529555855,0.526300000000001,1.08610998387542,18.6142052490498,18.2691525343953
901.6,8.60600000000314,2.68340074700967,1.7342593992332,1.75483544848834,9.79231504858473,10.0709665819173,0.526300000000001,1.08610998387542,18.6142052490498,18.313909464463
902,7.971,2.68437745900131,1.73461662431174,1.75112946457192,9.79433208278035,10.0638720620796,0.526300000000001,1.08610998387542,18.6142052490498,18.2881159860038
902.4,8.3150000000022,2.68534273711271,1.73129680420464,1.74656233294561,9.77558706435476,10.0551152290131,0.526300000000001,1.08610998387542,18.6142052490498,18.2563039152142
902.8,7.60099999999955,2.68629647630189,1.73720129376105,1.75263122459368,9.80892614959372,10.0667481491352,0.526300000000001,1.08610998387542,18.6142052490498,18.2985703576772
903.2,8.10999999999947,2.68723857344806,1.77140175363505,1.74812207512772,9.78477881430363,10.0581075300952,0.5263,1.08610998387542,19.0275063889234,18.2671713165598
903.6,7.78700000000117,2.68816892736973,1.77216377753159,1.75483380121465,9.78898804310425,10.0709634306924,0.5263,1.08610998387542,19.0275063889234,18.3138980035495
904,8.546,2.68908743884242,1.7752420959695,1.75686888678103,9.80599190175636,10.0748550346715,0.5263,1.08610998387542,19.0275063889234,18.3280543866864
904.4,6.94400000000489,2.68999401061579,1.77045201624901,1.75185026710683,9.77953270328729,10.0652527080299,0.5263,1.08610998387542,19.0275063889234,18.2931341629206
904.8,8.40300000000014,2.6908885474304,1.77272731980818,1.75291663128037,9.79210090923844,10.0672945583001,0.5263,1.08610998387542,19.0275063889234,18.3005568537639
905.2,8.24499999999644,2.69177095603385,1.77527969262146,1.75927115968605,9.80619957622819,10.0794449291561,0.5263,1.08610998387542,19.0275063889234,18.3447579517478
905.6,8.68699999999251,2.69264114519652,1.76779971680114,1.75228493534979,9.76488206664124,10.0660851010711,0.5263,1.08610998387542,19.0275063889234,18.2961599602171
906,6.734,2.69349902572675,1.73845121680873,1.74632455098006,9.76777459294779,10.054658897638,0.526300000000002,1.08610998387542,18.7060761648853,18.2546469008409
906.4,7.31500000000675,2.69434451048554,1.74420897891317,1.76034044936802,9.80012552799403,10.081486620027,0.526300000000002,1.08610998387542,18.7060761648853,18.3521905273456
906.8,8.96899999999077,2.6951775144007,1.74163734176993,1.75620718646631,9.78567636099575,10.0735900243406,0.526300000000002,1.08610998387542,18.7060761648853,18.3234520926614
907.2,8.959999999984,2.69599795448052,1.74526707336678,1.76075064029175,9.80607060601575,10.0822696149963,0.526300000000002,1.08610998387542,18.7060761648853,18.3550413431871
907.6,8.55299999999583,2.6968057498269,1.74447300788717,1.76320164277452,9.80160901828648,10.086945690787,0.526300000000002,1.08610998387542,18.7060761648853,18.3720711333579
908,7.902,2.69760082164796,1.74483698043333,1.76387668281295,9.80365405800606,10.0882327856707,0.526300000000002,1.08610998387542,18.7060761648853,18.3767599872762
908.4,7.19200000000187,2.69838309327009,1.75085606252122,1.7729805166196,9.83747326243495,10.1055590233526,0.526300000000002,1.08610998387542,18.7060761648853,18.4399372631105
908.8,7.6770000000085,2.69915249014951,1.74487309218855,1.75975033626841,9.8038569578526,10.0803599663309,0.526300000000002,1.08610998387542,18.7060761648853,18.3480888687877
909.2,9.33099999998431,2.69990893988327,1.851535740349,1.75962892005365,9.78843074470752,10.0801281252424,0.5263,1.08610998387542,19.8808453148886,18.3472448925821
909.6,7.67300000000079,2.70065237221969,1.85435075880016,1.76520810397727,9.80331277617674,10.0907704363385,0.5263,1.08610998387542,19.8808453148886,18.3860063366632
910,8.681,2.70138271906829,1.84804436886291,1.75547190400495,9.76997306806055,10.0721839700383,0.5263,1.08610998387542,19.8808453148886,18.3183373380296
910.4,8.48799999999864,2.70209991450914,1.84192741369819,1.75091014575832,9.73763483623841,10.0634518973272,0.5263,1.08610998387542,19.8808453148886,18.286588967124
910.8,7.85000000000409,2.70280389480171,1.84422090266401,1.75006328681228,9.74975972122794,10.0618291796321,0.5263,1.08610998387542,19.8808453148886,18.280692068255
911.2,9.36099999999297,2.70349459839309,1.84029379050101,1.75059902514362,9.72899843393734,10.0628558010982,0.5263,1.08610998387542,19.8808453148886,18.284422663952
911.6,9.26299999999619,2.70417196592573,1.83345555518428,1.74593547029809,9.69284704276772,10.053912116995,0.5263,1.08610998387542,19.8808453148886,18.2519353795765
912,8.48,2.7048359402446,1.69600301300847,1.75753582305911,9.73266927299637,10.0761297335213,0.526300000000001,1.08610998387542,18.3151496958264,18.3326925135331
912.4,8.9639999999951,2.70548646640374,1.69211822558579,1.76052300440582,9.71037606308406,10.0818351061309,0.526300000000001,1.08610998387542,18.3151496958264,18.3534593072694
912.8,8.61999999999335,2.70612349167237,1.6944747633085,1.74603857816524,9.72389927153863,10.0541100275223,0.526300000000001,1.08610998387542,18.3151496958264,18.2526539626848
913.2,7.90299999999335,2.70674696554029,1.69962442405348,1.75846636701491,9.7534510733424,10.0779077204805,0.526300000000001,1.08610998387542,18.3151496958264,18.3391628875524
913.6,7.85899999999697,2.70735683972286,1.6935384564078,1.75323314742213,9.71852618827603,10.0679004569504,0.526300000000001,1.08610998387542,18.3151496958264,18.3027597527265
914,7.68,2.7079530681653,1.69990316683079,1.7502405368265,9.7550506644062,10.0621688624255,0.526300000000001,1.08610998387542,18.3151496958264,18.2819263848496
914.4,8.44100000000173,2.70853560704654,1.69871483811638,1.75289015111454,9.74823133078698,10.0672438646986,0.526300000000001,1.08610998387542,18.3151496958264,18.3003725502659
914.8,6.89700000000909,2.70910441478238,1.69529092419501,1.74292361706656,9.72858288584891,10.0481275701422,0.526300000000001,1.08610998387542,18.3151496958264,18.2309388159523
915.2,7.39700000000988,2.70965945202822,1.68621705680529,1.74845413950738,9.77685205815417,10.0587443520937,0.526300000000001,1.08610998387542,18.127180261357,18.2694845359752
915.6,7.59399999999964,2.7102006816811,1.67996670671508,1.74418059571983,9.74061191463467,10.0505425252358,0.526300000000001,1.08610998387542,18.127180261357,18.2397030735582
916,7.313,2.71072806888129,1.68405915058574,1.74561394695832,9.76434030601717,10.0532949185726,0.526300000000001,1.08610998387542,18.127180261357,18.2496945165542
916.4,8.76599999999759,2.71124158101327,1.68671899273589,1.7451986179237,9.7797623319628,10.0524975379007,0.526300000000001,1.08610998387542,18.127180261357,18.246799669303
916.8,6.64200000002045,2.71174118770609,1.68770628840902,1.75288417219152,9.7854867692142,10.067232418584,0.526300000000001,1.08610998387542,18.127180261357,18.3003309364846
917.2,8.49999999999651,2.71222686083332,1.69192451948569,1.75363990101995,9.80994448716768,10.0686789877627,0.526300000000001,1.08610998387542,18.127180261357,18.3055904945307
917.6,7.58300000000045,2.71269857451227,1.69194707691637,1.75407453826231,9.81007527736555,10.0695107551378,0.526300000000001,1.08610998387542,18.127180261357,18.3086150465856
918,9.226,2.71315630510279,1.80449694338031,1.75175200297188,9.81003426805685,10.0650645123715,0.5263,1.08610998387542,19.3330976842405,18.2924500953977
918.4,7.3310000000037,2.71360003120544,1.80455672964199,1.74799033099326,9.81035929231252,10.057854853241,0.5263,1.08610998387542,19.3330976842405,18.2662535229505
918.8,7.832000000001,2.71402973365915,1.80035293355227,1.75168696000222,9.78750561896753,10.064939938081,0.5263,1.08610998387542,19.3330976842405,18.2919972905724
919.2,7.20000000001821,2.71444539553832,1.80349727536163,1.75432161978716,9.80459963567586,10.069983534982,0.5263,1.08610998387542,19.3330976842405,18.3103343252246
919.6,8.52699999999883,2.71484700214934,1.80047037787478,1.75114676323454,9.78814409764856,10.0639052008733,0.5263,1.08610998387542,19.3330976842405,18.2882364261479
920,8.707,2.71523454102662,1.79705564292957,1.74967628343667,9.7695801056442,10.0610874447561,0.5263,1.08610998387542,19.3330976842405,18.2779969465553
920.4,8.89899999999311,2.71560800192807,1.79886540934535,1.75226486497309,9.77941878706791,10.0660466691762,0.5263,1.08610998387542,19.3330976842405,18.296020252526
920.8,8.32000000000089,2.71596737683,1.79659534094924,1.75060690852127,9.76707770284589,10.0628709062465,0.5263,1.08610998387542,19.3330976842405,18.2844775567435
921.2,7.08000000000821,2.71631265992154,1.77372806634183,1.75889377423367,9.78135078663314,10.0787241556915,0.5263,1.08610998387542,19.0591717148435,18.342134406091
921.6,7.5350000000012,2.71664384759851,1.77414084586852,1.76119720386076,9.7836270889732,10.0831219018224,0.5263,1.08610998387542,19.0591717148435,18.3581446962484
922,7.774,2.71696093845675,1.77150827090366,1.75753575013017,9.76910956529412,10.0761295941516,0.5263,1.08610998387542,19.0591717148435,18.3326920063898
922.4,8.60699999999679,2.71726393328495,1.77280612604229,1.76016320148051,9.77626668065023,10.0811482418863,0.5263,1.08610998387542,19.0591717148435,18.350958590802
922.8,9.15099999999114,2.71755283505693,1.77066637261591,1.75429251858701,9.76446685673277,10.0699278533967,0.5263,1.08610998387542,19.0591717148435,18.3101318332105
923.2,8.86699999999009,2.71782764892348,1.76994334315326,1.75512930348004,9.76047965884291,10.0715286932406,0.5263,1.08610998387542,19.0591717148435,18.3159539044067
923.6,9.25500000000251,2.71808838220357,1.77317821208864,1.76291495783223,9.77831857587092,10.0863989709044,0.5263,1.08610998387542,19.0591717148435,18.3700796277676
924,9.195,2.71833504437518,1.72115760965568,1.75414618217872,9.75424930073054,10.0696478472529,0.526300000000001,1.08610998387542,18.5456734772949,18.3091135780251
924.4,8.75400000000072,2.71856764706552,1.72166436357293,1.75651083842033,9.7571212074143,10.0741705725889,0.526300000000001,1.08610998387542,18.5456734772949,18.325564141001
924.8,8.33199999999149,2.71878620404084,1.72572277722893,1.75653546691395,9.78012129662405,10.0742176565542,0.526300000000001,1.08610998387542,18.5456734772949,18.3257354389229
925.2,8.10300000000618,2.7189907311957,1.72011704004074,1.74831075386596,9.74835212119164,10.0584693817822,0.526300000000001,1.08610998387542,18.5456734772949,18.26848570411
925.6,7.39600000000103,2.71918124654175,1.72650914520557,1.75994051626505,9.78457784914618,10.0807230886307,0.526300000000001,1.08610998387542,18.5456734772949,18.3494107898801
926,7.564,2.71935777019606,1.72347412969895,1.7479928996274,9.76737762429922,10.0578597798389,0.526300000000001,1.08610998387542,18.5456734772949,18.2662714175235
926.4,7.52699999999366,2.71952032436894,1.72300298685853,1.75138086886609,9.76470753488035,10.0643536521302,0.526300000000001,1.08610998387542,18.5456734772949,18.2898663233253
926.8,7.90799999999222,2.71966893335132,1.72682258426014,1.75393888369708,9.78635419005865,10.069251167097,0.526300000000001,1.08610998387542,18.5456734772949,18.3076710809125
927.2,7.20600000001386,2.71980362350163,1.73991144715424,1.74540430673553,9.7605376013763,10.0528924509354,0.526300000000001,1.08610998387542,18.7356698785746,18.2482333509422
927.6,9.12399999999125,2.71992442323226,1.74294261639187,1.75234630133302,9.77754182384313,10.0662026063136,0.526300000000001,1.08610998387542,18.7356698785746,18.2965871187875
928,7.849,2.7200313629955,1.74185192111103,1.74424192981694,9.77142325251143,10.0506603329382,0.526300000000001,1.08610998387542,18.7356698785746,18.2401306703968
928.4,7.91600000000446,2.72012447526914,1.74132759976889,1.74845735372617,9.76848191996057,10.0587505158213,0.526300000000001,1.08610998387542,18.7356698785746,18.2695069260782
928.8,7.58900000001035,2.72020379454151,1.74598707790456,1.75854232341041,9.79462061317987,10.0780528223976,0.526300000000001,1.08610998387542,18.7356698785746,18.3396909866231
929.2,7.93400000001251,2.72026935729616,1.74443174763524,1.75341772026601,9.7858955371991,10.0682537463034,0.526300000000001,1.08610998387542,18.7356698785746,18.304044287398
929.6,7.9979999999941,2.7203212019961,1.74484163361612,1.75689549277454,9.78819491142023,10.0749058922277,0.526300000000001,1.08610998387542,18.7356698785746,18.3282394260553
930,9.407,2.72035936906757,1.79742787973451,1.75704055801064,9.79944179041822,10.0751831764836,0.5263,1.08610998387542,19.2781766375416,18.3292483093584
930.4,7.86999999999918,2.7203839008835,1.79461246141848,1.75178345700319,9.78409234123329,10.065124753958,0.5263,1.08610998387542,19.2781766375416,18.2926690645879
930.8,8.88499999998653,2.7203948417464,1.79161474207355,1.75515792673976,9.7677490005319,10.0715834429417,0.5263,1.08610998387542,19.2781766375416,18.3161530391674
931.2,7.58600000000044,2.72039223787101,1.7925977336164,1.75128140457423,9.77310819658823,10.064163123849,0.5263,1.08610998387542,19.2781766375416,18.2891738389533
931.6,7.51999999999864,2.72037613736649,1.79027610102622,1.75094543522482,9.760450830091,10.0635195062531,0.5263,1.08610998387542,19.2781766375416,18.2868346762115
932,9.022,2.72034659021816,1.78938463373209,1.75125000815736,9.75559061736399,10.0641029811161,0.5263,1.08610998387542,19.2781766375416,18.2889552499665
932.4,8.3190000000005,2.72030364826898,1.78810665696088,1.74509275064652,9.74862318399981,10.0522942655143,0.5263,1.08610998387542,19.2781766375416,18.2460617366652
932.8,9.14299999999403,2.72024736520056,1.7871370816138,1.75375150606884,9.7433371320351,10.0688925799931,0.5263,1.08610998387542,19.2781766375416,18.3063671551787
933.2,7.87099999999867,2.72017779651383,1.69978598253639,1.74805124972803,9.75154057865995,10.0579716930701,0.526300000000001,1.08610998387542,18.3204792439667,18.2666779153019
933.6,7.6010000000015,2.72009499950943,1.70183628203718,1.75501739686383,9.76330298815495,10.0713146359536,0.526300000000001,1.08610998387542,18.3204792439667,18.3151753489648
934,8.126,2.71999903326759,1.69977218876197,1.75050344582521,9.75146144484411,10.062672660282,0.526300000000001,1.08610998387542,18.3204792439667,18.2837571285044
934.4,7.20200000000452,2.71988995862782,1.70167582926323,1.74320218929771,9.76238248301357,10.0486628738073,0.526300000000001,1.08610998387542,18.3204792439667,18.2328813367356
934.8,7.70800000000759,2.71976783816822,1.70310413763533,1.75601431042534,9.77057657755986,10.0732212323761,0.526300000000001,1.08610998387542,18.3204792439667,18.3221104819384
935.2,7.3669999999959,2.71963273618439,1.70359592961912,1.7514551420751,9.7733979500947,10.0644959210657,0.526300000000001,1.08610998387542,18.3204792439667,18.2903834152905
935.6,8.7779999999998,2.71948471866814,1.70565292765722,1.75033049412287,9.78519878857957,10.0623412482549,0.526300000000001,1.08610998387542,18.3204792439667,18.2825528048751
936,7.569,2.7193238532858,1.78401452701413,1.75509624426515,9.79402533837788,10.0714654578385,0.5263,1.08610998387542,19.1448947089954,18.3157239069337
936.4,7.80299999999903,2.7191502093563,1.77964897744997,1.73975940798447,9.77005899595195,10.0420432269325,0.5263,1.08610998387542,19.1448947089954,18.2088671006249
936.8,8.24799999999935,2.71896385782888,1.77565887945423,1.74345351540605,9.74815383751227,10.0491457724614,0.5263,1.08610998387542,19.1448947089954,18.2346337779361
937.2,9.09300000000305,2.71876487126058,1.77934480104447,1.74568708448035,9.76838910404372,10.0534353205233,0.5263,1.08610998387542,19.1448947089954,18.2502042619905
937.6,7.46899999999723,2.71855332379343,1.77704550330513,1.74425495159722,9.7557662357999,10.0506853442172,0.5263,1.08610998387542,19.1448947089954,18.2402214524052
938,8.347,2.71832929113137,1.78047987131677,1.75511735498177,9.77462050341823,10.0715058383402,0.5263,1.08610998387542,19.1448947089954,18.3158707772391
938.4,8.27999999999751,2.71809285051694,1.77630990790169,1.74229900657954,9.75172790544385,10.0469271129197,0.5263,1.08610998387542,19.1448947089954,18.2265829487152
938.8,8.69599999998586,2.71784408070764,1.77543984853919,1.7503052948615,9.7469513841133,10.0622929593203,0.5263,1.08610998387542,19.1448947089954,18.2823773302305
939.2,7.93199999999783,2.7175830619522,1.7165941228669,1.7525588289711,9.77392821168992,10.0666095387752,0.5263,1.08610998387542,18.4592603616041,18.2980664503729
939.6,7.281,2.71730987596643,1.71378636025792,1.74999284732765,9.75794139814439,10.0616941826911,0.5263,1.08610998387542,18.4592603616041,18.2802015369788
940,7.113,2.71702460590901,1.71446553786029,1.74918474550066,9.76180849348163,10.0601452001094,0.5263,1.08610998387542,18.4592603616041,18.274573551537
940.4,7.26599999999854,2.71672733635701,1.71549119990045,1.74348250471499,9.76764839880138,10.0492014696115,0.5263,1.08610998387542,18.4592603616041,18.2348359085397
940.8,7.16600000000799,2.71641815328112,1.71411325226298,1.7500333577201,9.7598026529092,10.0617718211103,0.5263,1.08610998387542,18.4592603616041,18.2804836468104
941.2,8.17900000001354,2.71609714402087,1.71802570110171,1.75202290926611,9.78207931899598,10.0655833355793,0.5263,1.08610998387542,18.4592603616041,18.2943359834078
941.6,8.18200000000269,2.71576439725945,1.71964194912374,1.75422146558192,9.79128189747924,10.0697918995791,0.5263,1.08610998387542,18.4592603616041,18.3096374273806
942,8.657,2.71542000299855,1.73239350342851,1.74386664136031,9.76809248711025,10.0499394529404,0.526300000000001,1.08610998387542,18.6402873285829,18.2375142306069
942.4,7.8389999999997,2.71506405253288,1.7352903060217,1.74482026802865,9.7844260946833,10.0517710425069,0.526300000000001,1.08610998387542,18.6402873285829,18.244162367111
942.8,8.53500000000524,2.71469663842462,1.73548036138325,1.75268693762088,9.78549772093085,10.066854816007,0.526300000000001,1.08610998387542,18.6402873285829,18.2989581416113
943.2,6.79400000001621,2.71431785447768,1.73298676253745,1.74434065545063,9.77143757575984,10.0508499547777,0.526300000000001,1.08610998387542,18.6402873285829,18.2408189355742
943.6,7.9710000000006,2.71392779571184,1.73482520929962,1.74487360846167,9.78180364903935,10.0518734714631,0.526300000000001,1.08610998387542,18.6402873285829,18.2445341901503
944,7.127,2.71352655833673,1.73428511862212,1.74334999798579,9.77875835033624,10.0489468794355,0.526300000000001,1.08610998387542,18.6402873285829,18.2339119841281
944.4,8.50399999999151,2.71311423972572,1.72953414838896,1.73169680249287,9.75197002738932,10.0265065137927,0.526300000000001,1.08610998387542,18.6402873285829,18.1525663882996
944.8,5.98900000002297,2.71269093838968,1.73436560800338,1.74330237074924,9.77921218932771,10.048855368278,0.526300000000001,1.08610998387542,18.6402873285829,18.2335798898673
945.2,7.88700000000475,2.71225675395063,1.72359447402743,1.74573312369222,9.7826256339623,10.0535236998925,0.526300000000001,1.08610998387542,18.5180596190155,18.2505251371099
945.6,7.5200000000043,2.71181178711528,1.72086793290976,1.73984870827872,9.7671505721472,10.0422150403583,0.526300000000001,1.08610998387542,18.5180596190155,18.2094901918685
946,7.318,2.71135613964853,1.72394733666725,1.73934227891617,9.78462838063945,10.0412405943127,0.526300000000001,1.08610998387542,18.5180596190155,18.2059564486181
946.4,6.86800000000304,2.71088991434684,1.72404913866864,1.74267590015789,9.78520617946822,10.0476515100695,0.526300000000001,1.08610998387542,18.5180596190155,18.2292113664549
946.8,8.14799999999674,2.71041321501155,1.72213442637312,1.7406694358271,9.77433882414418,10.0437938417911,0.526300000000001,1.08610998387542,18.5180596190155,18.2152163048846
947.2,7.94600000000477,2.70992614642214,1.72612142346413,1.74643407591638,9.79696787090244,10.0548690939335,0.526300000000001,1.08610998387542,18.5180596190155,18.2554101488637
947.6,7.27899999999811,2.70942881430943,1.7261017705501,1.74920156748608,9.7968563266248,10.0601774496233,0.526300000000001,1.08610998387542,18.5180596190155,18.2746907162592
948,9.113,2.70892132532878,1.79501619626263,1.74721174935311,9.80527446775799,10.0563613239884,0.5263,1.08610998387542,19.2408580529833,18.2608290743328
948.4,8.97499999999401,2.70840378703313,1.79785408660038,1.75283152588294,9.82077644134961,10.0671316308007,0.5263,1.08610998387542,19.2408580529833,18.2999645119341
948.8,6.99700000000624,2.70787630784619,1.79538746990026,1.76303613365385,9.80730254969238,10.0866300653719,0.5263,1.08610998387542,19.2408580529833,18.3709214093415
949.2,7.91399999999342,2.70733899703542,1.7929120807879,1.75331406564689,9.79378073874066,10.0680553449069,0.5263,1.08610998387542,19.2408580529833,18.3033229086449
949.6,7.6990000000026,2.7067919646852,1.79264043218206,1.75224326633403,9.79229685845887,10.0660053105501,0.5263,1.08610998387542,19.2408580529833,18.2958699061724
950,7.526,2.7062353216698,1.7925449446667,1.75659096971399,9.79177525798624,10.0743237634162,0.5263,1.08610998387542,19.2408580529833,18.3261214731714
950.4,7.76300000000389,2.7056691796265,1.79169165095763,1.75191826980371,9.78711414181558,10.0653829428042,0.5263,1.08610998387542,19.2408580529833,18.2936075574159
950.8,7.46000000000348,2.70509365092867,1.78947856668105,1.75356539704313,9.77502517080944,10.0685363953469,0.5263,1.08610998387542,19.2408580529833,18.3050720114425
951.2,7.63199999999501,2.70450884865884,1.72667645683573,1.7576484343552,9.78529925894498,10.0763449328893,0.526300000000001,1.08610998387542,18.546103300869,18.3334755971331
951.6,8.28999999999888,2.70391488658188,1.7210115021001,1.74172453042616,9.75319522627747,10.045822757029,0.526300000000001,1.08610998387542,18.546103300869,18.2225762454212
952,8.511,2.70331187911812,1.72600537483677,1.75229473528445,9.78149615028436,10.0661038664348,0.526300000000001,1.08610998387542,18.546103300869,18.2962281762937
952.4,7.55800000000329,2.70269994131661,1.72683869053241,1.74844970634051,9.78621865832965,10.0587358508451,0.526300000000001,1.08610998387542,18.546103300869,18.2694536547123
952.8,9.16399999997998,2.70207918882839,1.72258932809499,1.74517345128763,9.76213697067746,10.0524492169893,0.526300000000001,1.08610998387542,18.546103300869,18.2466242502358
953.2,8.68499999999516,2.70144973787978,1.72895313136074,1.75906972300495,9.7982014685363,10.079060215403,0.526300000000001,1.08610998387542,18.546103300869,18.3433576075732
953.6,8.85999999999349,2.70081170524584,1.72799486482433,1.75201227839679,9.7927708478827,10.0655629769951,0.526300000000001,1.08610998387542,18.546103300869,18.2942619794698
954,8.477,2.70016520822381,1.7477492305221,1.74540847130631,9.77465409887841,10.0529004463988,0.5263,1.08610998387542,18.7928886653257,18.2482623780388
954.4,9.05399999999621,2.69951036460668,1.75462277440051,1.75405276920332,9.81309583449564,10.069469098854,0.5263,1.08610998387542,18.7928886653257,18.3084635660806
954.8,8.21299999999816,2.69884729265687,1.74852105505428,1.74905281109863,9.77897068943694,10.059892260825,0.5263,1.08610998387542,18.7928886653257,18.2736546185882
955.2,8.562999999987,2.69817611107998,1.74969576331798,1.75473453017385,9.7855404917542,10.0707735221336,0.5263,1.08610998387542,18.7928886653257,18.3132073182526
955.6,7.42900000000131,2.69749693899862,1.75327488197089,1.75350536293246,9.8055574634113,10.0684214937247,0.5263,1.08610998387542,18.7928886653257,18.3046542207359
956,8.624,2.69680989592644,1.74629202053372,1.74332348413265,9.76650434642133,10.0488959358207,0.5263,1.08610998387542,18.7928886653257,18.2337271092262
956.4,7.25800000000145,2.69611510174218,1.75002553354731,1.74540544743806,9.78738480091915,10.0528946409452,0.5263,1.08610998387542,18.7928886653257,18.2482413016516
956.8,8.4689999999926,2.69541267666392,1.74701296044303,1.74081580024181,9.77053635405521,10.0440753451361,0.5263,1.08610998387542,18.7928886653257,18.2162373764551
957.2,8.97499999998565,2.69470274122346,1.74290814768514,1.74017025843775,9.74866326634644,10.0428336529463,0.526300000000003,1.08610998387542,18.7907991137084,18.2117337141921
957.6,8.38899999999508,2.69398541624079,1.74744330747914,1.74039412742026,9.77402991905817,10.0432642971195,0.526300000000003,1.08610998387542,18.7907991137084,18.2132956130406
958,8.121,2.69326082279874,1.7478264585403,1.74546558542858,9.77617301000666,10.0530100972021,0.526300000000003,1.08610998387542,18.7907991137084,18.2486604616667
958.4,8.02399999999862,2.69252908221779,1.74584778720969,1.74065906893548,9.76510564507265,10.0437739025029,0.526300000000003,1.08610998387542,18.7907991137084,18.2151439819966
958.8,8.64100000000365,2.69179031603104,1.74498764924257,1.73782241536433,9.76029460817715,10.0383150127815,0.526300000000003,1.08610998387542,18.7907991137084,18.1953491436382
959.2,7.10400000000368,2.69104464595933,1.7463403274465,1.74706262544525,9.76786058595708,10.0560752135486,0.526300000000003,1.08610998387542,18.7907991137084,18.2597900226624
959.6,8.53199999999815,2.69029219388651,1.74436000166085,1.7379973359902,9.75678396710737,10.038651803894,0.526300000000003,1.08610998387542,18.7907991137084,18.1965700925074
960,9.322,2.68953308183495,1.70063477969131,1.73591548537412,9.75300109305134,10.0346419543312,0.526300000000001,1.08610998387542,18.3268828061442,18.182036081896


==> figures/csvFiles/powerTracking.csv <==
time,windSpeed,reference,outputMPC,outputBLC,rotorSpeedMPC,rotorSpeedBLC,pitchAngleMPC,pitchAngleBLC,generatorTorqueMPC,generatorTorqueBLC
120,18.936,2.48563284395778,2.48563284395778,2.48564064561287,9.09125808360587,11.3049173436086,19.9473292278537,17.5906573089322,28.7361651614159,23.1092988877044
120.4,13.3650000000025,2.48551379238654,2.47704229237223,2.48590705973478,9.05983794779034,11.3064900447488,19.9473292278537,17.584889738605,28.7361651614159,23.1085609883503
120.8,15.1140000000007,2.4853986190776,2.4708671412636,2.47415589551971,9.03725219359484,11.253390626913,19.9473292278537,17.4926494444419,28.7361651614159,23.1078471158311
121.2,17.9959999999974,2.48528732052372,2.4860582306433,2.48618675340267,9.09281394498453,11.3084490936277,19.9473292278537,17.5830176365409,28.7361651614159,23.1071572495207
121.6,15.1409999999997,2.48517989282022,2.47310459063521,2.48049983326176,9.04543571504121,11.2829072134688,19.9473292278537,17.5274555680347,28.7361651614159,23.106491366291
122,16.017,2.48507633166834,2.47617398633688,2.47686461635994,9.05666209891863,11.2666849128861,19.9473292278537,17.4981091196344,28.7361651614159,23.1058494405325
122.4,15.375000000001,2.48497663237864,2.4748131031701,2.48367115187315,9.0516846380998,11.2979484489329,19.9473292278537,17.5416678211429,28.7361651614159,23.1052314441752
122.8,16.9929999999997,2.48488078987441,2.45435789495869,2.46768868251336,8.97686925357673,11.2255345823003,19.9473292278537,17.4021934660963,28.7361651614159,23.10463734671
123.2,17.0710000000007,2.484788798695,2.47602849402765,2.47006338354974,8.99182621048884,11.2366144394195,19.9473292278537,17.4129089789789,28.9416676980524,23.1040671152091
123.6,13.9950000000008,2.48470065299927,2.48306959741148,2.48264416469072,9.0173963435104,11.2941130217212,19.9473292278537,17.4963504814993,28.9416676980524,23.1035207143475
124,16.571,2.4846163465689,2.4772523792903,2.46866810378577,8.99627081345277,11.2307867850418,19.9473292278537,17.3806963738482,28.9416676980524,23.1029981064234
124.4,16.0210000000004,2.48453587281177,2.48667015779463,2.4815066578807,9.03047196574325,11.2894373780442,19.9473292278537,17.4748722326996,28.9416676980524,23.1024992513796
124.8,16.9140000000004,2.4844592247653,2.47584140399187,2.48502724585308,8.99114678329667,11.3056865635103,19.9473292278537,17.5003427582457,28.9416676980524,23.1020241068236
125.2,16.3539999999993,2.48438639509979,2.4717296666487,2.47466706528748,8.97621479535625,11.258772720483,19.9473292278537,17.4147359277516,28.9416676980524,23.1015726280493
125.6,18.0649999999975,2.48431737612172,2.48741000321184,2.49338551428644,9.03315875284212,11.3441444864284,19.9473292278537,17.5645912491307,28.9416676980524,23.1011447680566
126,17.508,2.48425215977703,2.48425215977703,2.48458176230034,9.01086024105297,11.3042879319784,19.9473292278537,17.4914082928764,28.9764542502229,23.1007404775726
126.4,16.7700000000003,2.48419073765445,2.48801813206627,2.48199318993527,9.02452014664525,11.2926966491872,19.9473292278537,17.4662366995215,28.9764542502229,23.100359705072
126.8,13.2420000000012,2.48413310098866,2.49200932789119,2.49921813949545,9.03899698130612,11.3712434718974,19.9473292278537,17.6062235160588,28.9764542502229,23.1000023967971
127.2,14.8560000000001,2.48407924066359,2.48561077668872,2.48855351074963,9.01578820581861,11.3228839276747,19.9473292278537,17.5337495249977,28.9764542502229,23.0996684967782
127.6,16.8439999999987,2.4840291472156,2.49195971662346,2.48869330381555,9.0388170316991,11.3236722186437,19.9473292278537,17.5391807129366,28.9764542502229,23.0993579468535
128,13.444,2.48398281083662,2.48730374032011,2.490895733075,9.02192891042285,11.3338343217939,19.9473292278537,17.5557465449215,28.9764542502229,23.0990706866891
128.4,11.8710000000033,2.48394022137733,2.4882114556962,2.48323952266293,9.02522136862216,11.29912692331,19.9473292278537,17.5002820602909,28.9764542502229,23.0988066537987
128.8,14.4370000000023,2.48390136835023,2.49630745710648,2.49658106544313,9.05458712238927,11.3599514822295,19.9473292278537,17.6175551995225,28.9764542502229,23.0985657835629
129.2,14.2080000000055,2.48386624093275,2.48350559515814,2.49574234157803,9.04367347809363,11.3562421852647,19.9473292278537,17.6138396268461,28.8626423602649,23.0983480092486
129.6,13.7669999999994,2.48383482797026,2.48585505708966,2.48821047152512,9.0522290322262,11.3220657807493,19.9473292278537,17.5651982482364,28.8626423602649,23.0981532620283
130,16.047,2.4838071179791,2.50024598856303,2.5031674929664,9.10463353880129,11.3902091989673,19.9473292278537,17.6849035597073,28.8626423602649,23.0979814709989
130.4,17.6639999999967,2.48378309914952,2.5038634453552,2.50291035019191,9.11780649001724,11.3891125406575,19.9473292278537,17.6977090622098,28.8626423602649,23.0978325632004
130.8,18.0379999999951,2.4837627593486,2.5072677792222,2.50089702334156,9.13020335514353,11.3800133309853,19.9473292278537,17.7081482799993,28.8626423602649,23.0977064636341
131.2,17.0319999999984,2.48374608612316,2.50626526499077,2.50430094601166,9.12655270447302,11.3955534456103,19.9473292278537,17.7435145119834,28.8626423602649,23.0976030952813
131.6,14.3170000000011,2.48373306670258,2.49562588478247,2.48960145773528,9.08780945348106,11.3287045862779,19.9473292278537,17.6354642755181,28.8626423602649,23.0975223791208
132,16.512,2.4837236880016,2.4837236880016,2.49630928472472,9.11172765893693,11.3592565372246,19.9473292278537,17.6995500379528,28.6495871301211,23.0974642341467
132.4,14.9790000000018,2.48371793662306,2.49139063458165,2.5010547115886,9.13985443066701,11.3808677933742,19.9473292278537,17.7475283340782,28.6495871301211,23.0974285773861
132.8,17.1829999999925,2.48371579886062,2.49160473466199,2.48775368726495,9.14063987295804,11.3203489440472,19.9473292278537,17.6531638932028,28.6495871301211,23.097415323916
133.2,16.961,2.48371726070141,2.47727415510662,2.48333299537645,9.08806706112152,11.3002284611924,19.9473292278537,17.6178997183949,28.6495871301211,23.09742438688
133.6,17.7029999999981,2.48372230782863,2.47420459133121,2.48339028430167,9.0768061349209,11.3004738413142,19.9473292278537,17.611870578429,28.6495871301211,23.0974556775055
134,18.128,2.48373092562412,2.4777650821459,2.48221055595263,9.08986806398827,11.2950794523706,19.9473292278537,17.6021277158377,28.6495871301211,23.0975091051192
134.4,16.1800000000004,2.48374309917087,2.47812035657152,2.48707857110273,9.09117141501159,11.3171939450896,19.9473292278537,17.638271407409,28.6495871301211,23.097584577164
134.8,14.9280000000021,2.4837588132555,2.47578655479813,2.47415948842772,9.08260968720276,11.258359508816,19.9473292278537,17.5289753081518,28.6495871301211,23.0976819992138
135.2,14.4680000000037,2.48377805237061,2.48027050888304,2.474842417822,9.07805604775179,11.2614089417251,19.9905637018451,17.5293551982809,28.7158719911023,23.0978012749896
135.6,15.3490000000004,2.48380080071722,2.46718471276597,2.47564468108584,9.03016063063711,11.2649907413418,19.9905637018451,17.5278524941953,28.7158719911023,23.0979423063744
136,16.121,2.48382704220705,2.46127855494808,2.46666950855019,9.00854345964479,11.2240717238685,19.9905637018451,17.4411995310077,28.7158719911023,23.0981049934279
136.4,17.7159999999973,2.48385676046476,2.47169022852843,2.47812896432222,9.04665130150108,11.2761256744167,19.9905637018451,17.5197613405183,28.7158719911023,23.0982892344013
136.8,16.1380000000025,2.48388993883019,2.46681819307887,2.47545220535332,9.02881912927657,11.2638454259404,19.9905637018451,17.490603994533,28.7158719911023,23.0984949257512
137.2,17.109999999997,2.48392656036053,2.46816038918356,2.47409112878883,9.03373171095743,11.2575415808155,19.9905637018451,17.4692666408867,28.7158719911023,23.0987219621538
137.6,13.3900000000025,2.48396660783243,2.47013773469278,2.48418618047943,9.04096900757253,11.3033543150701,19.9905637018451,17.5383698481871,28.7158719911023,23.0989702365185
138,18.135,2.48401006374404,2.48401006374404,2.47612855254615,8.99959475623401,11.2665597095894,19.9905637018451,17.4740891212325,29.0098989499971,23.099239640001
138.4,15.8960000000001,2.48405691031708,2.48636580452971,2.47625423954448,9.00812963003793,11.266989936744,19.9905637018451,17.4631080867331,29.0098989499971,23.099530062017
138.8,15.8510000000013,2.48410712949876,2.48802063405441,2.48491661128755,9.01412509492367,11.3062514620095,19.9905637018451,17.528326852091,29.0098989499971,23.0998413902541
139.2,16.8429999999962,2.48416070296374,2.48542093114686,2.47816649386783,9.00470634376962,11.2753766384008,19.9905637018451,17.4682143612783,29.0098989499971,23.1001735106851
139.6,16.7849999999996,2.48421761211603,2.48285871270275,2.4814852688459,8.99542339922342,11.2903042574316,19.9905637018451,17.4885810644458,29.0098989499971,23.1005263075798
140,15.367,2.48427783809075,2.46984551701174,2.47361917287874,8.9482764534795,11.2543330639419,19.9905637018451,17.419712299709,29.0098989499971,23.100899663517
140.4,16.8300000000016,2.48434136175601,2.47305920123279,2.47256506867533,8.95991966543184,11.2493453949822,19.9905637018451,17.3995772700144,29.0098989499971,23.1012934593963
140.8,16.3380000000027,2.48440816371459,2.4766584829915,2.48643695289995,8.972959901345,11.3122550518401,19.9905637018451,17.4963741263172,29.0098989499971,23.1017075744495
141.2,15.7450000000013,2.48447822430567,2.48012705526675,2.47772369862301,8.95524701799966,11.2724014441289,19.9905637018451,17.4285560305684,29.1079874671683,23.1021418862518
141.6,16.6939999999987,2.48455152360652,2.47439919574997,2.47198328091502,8.93456485304839,11.2460642263954,19.9905637018451,17.3737159461936,29.1079874671683,23.1025962707325
142,16.142,2.48462804143405,2.47349494487374,2.47818576133962,8.93129978243611,11.2740503763651,19.9905637018451,17.4146850167267,29.1079874671683,23.1030706021861
142.4,15.5739999999979,2.48470775734645,2.48180389548634,2.48578270188802,8.96130175553589,11.3083693858155,19.9905637018451,17.4660046618311,29.1079874671683,23.103564753282
142.8,13.302000000004,2.48479065064474,2.47218375837898,2.48380245738434,8.9265653479956,11.2991095190522,19.9905637018451,17.4433344444254,29.1079874671683,23.1040785950757
143.2,18.1609999999959,2.48487670037422,2.47384065701597,2.48407158581495,8.93254808043126,11.3000729320929,19.9905637018451,17.4456582717786,29.1079874671683,23.1046119970178
143.6,16.5419999999985,2.48496588532597,2.48114621166327,2.48190243743202,8.95892698966136,11.2899353116145,19.9905637018451,17.4262346808323,29.1079874671683,23.1051648269644
144,15.017,2.4850581840383,2.4850581840383,2.4838755215922,8.93726020859924,11.298630907727,19.9905637018451,17.4382190263021,29.2245597800173,23.1057369511863
144.4,13.7450000000022,2.48515357479813,2.49163430780384,2.4915810939433,8.96091057205314,11.3333919216662,19.9905637018451,17.4998678465325,29.2245597800173,23.1063282343784
144.8,17.9829999999983,2.48525203564235,2.48517607160064,2.48993616288316,8.937684179284,11.325610523052,19.9905637018451,17.4891623529091,29.2245597800173,23.1069385396691
145.2,17.7889999999959,2.48535354435919,2.48120009081058,2.48713298157829,8.92338496684167,11.3125520654659,19.9905637018451,17.4695769812112,29.2245597800173,23.1075677286288
145.6,15.8509999999988,2.48545807848949,2.49388413131039,2.49126094957051,8.96900183455578,11.3310101221214,19.9905637018451,17.4982616142986,29.2245597800173,23.1082156612791
146,13.901,2.48556561532803,2.49389509971028,2.49314453616117,8.9690412812957,11.3392501749755,19.9905637018451,17.5216762686281,29.2245597800173,23.1088821961012
146.4,16.8289999999987,2.48567613192475,2.4998240747615,2.49870636440675,8.99036423990626,11.364209468357,19.9905637018451,17.5735624765564,29.2245597800173,23.1095671900446
146.8,13.9280000000028,2.485789605086,2.50904478113347,2.50728232894241,9.023525577006,11.4028662431463,19.9905637018451,17.6507926044862,29.2245597800173,23.1102704985353
147.2,18.4309999999942,2.48590601137578,2.48944323197102,2.49863157570906,8.99071533317314,11.3631687475828,19.9905637018451,17.588905505472,29.1020645168288,23.1109919754839
147.6,17.7239999999991,2.48602532711688,2.49229554083488,2.49687471673287,9.00101655101493,11.3548156526187,19.9905637018451,17.5933737017126,29.1020645168288,23.1117314732939
148,14.665,2.48614752839212,2.49561350120802,2.49882426581515,9.01299948632291,11.363309069315,19.9905637018451,17.6145283507175,29.1020645168288,23.1124888428698
148.4,16.325999999997,2.48627259104548,2.48496549052198,2.49103530928839,8.97454380606747,11.3275092087742,19.9905637018451,17.5676365913905,29.1020645168288,23.1132639336247
148.8,19.0129999999998,2.48640049068325,2.48407051652694,2.48238631698821,8.9713115747329,11.2877924513628,19.9905637018451,17.4911992701575,29.1020645168288,23.1140565934885
149.2,14.3600000000036,2.48653120267518,2.48773724521505,2.49261281103886,8.98455409957355,11.3338966753155,19.9905637018451,17.5730046196941,29.1020645168288,23.1148666689152
149.6,17.7559999999983,2.48666470215562,2.47354376028346,2.48062227616786,8.93329380933404,11.2789720783296,19.9905637018451,17.4755901091376,29.1020645168288,23.1156940048912
150,13.686,2.48680096402463,2.48680096402463,2.49719355910479,9.03481705371695,11.35390414363,19.9905637018451,17.6043039668619,28.9292705524291,23.1165384449424
150.4,16.1599999999984,2.48693996294909,2.48234860747338,2.49890095693617,9.01864116047884,11.3612437592923,19.9905637018451,17.6184541162897,28.9292705524291,23.1173998311423
150.8,15.3450000000011,2.48708167336384,2.47176498696,2.48104573774339,8.98018972166746,11.2796365871321,19.9905637018451,17.4822393980475,28.9292705524291,23.1182780041195
151.2,14.0990000000085,2.48722606947279,2.48999191865942,2.50132171840836,9.04641013726853,11.3713776227631,19.9905637018451,17.6504853624228,28.9292705524291,23.1191728030651
151.6,17.5969999999983,2.48737312525002,2.47508644417299,2.49594235634287,8.99225693521014,11.3464750176798,19.9905637018451,17.6028515791733,28.9292705524291,23.1200840657407
152,17.337,2.4875228144409,2.48296355405996,2.4898774199592,9.0208753279848,11.3184499198295,19.9905637018451,17.5754105843521,28.9292705524291,23.1210116284858
152.4,15.1790000000006,2.48767511056326,2.49020493927926,2.49857082521316,9.04718406423604,11.3575047164736,19.9905637018451,17.6419552113624,28.9292705524291,23.1219553262255
152.8,20.3569999999894,2.48782998690845,2.47348778166728,2.48001825842951,8.98644882130048,11.272704291718,19.9905637018451,17.4916576937425,28.9292705524291,23.1229149924784
153.2,15.0809999999976,2.48798741654252,2.49394704445852,2.49063119458599,9.03389954619561,11.3204668901331,19.9905637018451,17.56439113622,29.0153483899222,23.1238904593643
153.6,19.2209999999984,2.48814737230739,2.47813704927646,2.4915663544886,8.9766305241376,11.3242320370391,19.9905637018451,17.5666526157185,29.0153483899222,23.1248815576119
154,10.849,2.48830982682197,2.47881660094394,2.47882643290064,8.97909208462428,11.2658384022774,19.9905637018451,17.4723800455399,29.0153483899222,23.125888116567
154.4,14.4039999999999,2.48847475248337,2.50418221224616,2.50057705200173,9.07097470295863,11.3641890713344,19.9905637018451,17.6377370680835,29.0153483899222,23.1269099642004
154.8,15.3930000000004,2.48864212146805,2.48972090479889,2.49469497561235,9.01859107313153,11.3369489049183,19.9905637018451,17.6016865212429,29.0153483899222,23.1279469271159
155.2,17.1280000000017,2.48881190573311,2.49776545611985,2.48848759463925,9.04773109384259,11.3082256210329,19.9905637018451,17.5575441587369,29.0153483899222,23.1289988305586
155.6,14.9880000000033,2.48898407701743,2.5058494202304,2.51145518080663,9.07701388068926,11.4120689938694,19.9905637018451,17.7407279786737,29.0153483899222,23.1300654984235
156,18.855,2.48915860684299,2.48915860684299,2.48966232402406,9.01637142997876,11.3125132851895,19.9905637018451,17.5687363843482,29.0159366998887,23.1311467532634
156.4,15.6160000000008,2.48933546651611,2.50054670423437,2.49286069584257,9.05762204200449,11.3265095209052,19.9905637018451,17.5993126191208,29.0159366998887,23.1322424162982
156.8,16.8179999999967,2.48951462712875,2.50782264211939,2.51022987574785,9.08397735672508,11.40488055287,19.9905637018451,17.7378008340213,29.0159366998887,23.1333523074231
157.2,17.0519999999996,2.48969605955984,2.50218125503705,2.49240672007499,9.06354280459377,11.3233533752256,19.9905637018451,17.6008400528874,29.0159366998887,23.1344762452178
157.6,17.7119999999985,2.48987973447665,2.50358974479563,2.49448036552228,9.06864471605242,11.3322168953576,19.9905637018451,17.6264095991992,29.0159366998887,23.1356140469555
158,17.499,2.49006562233614,2.49482789769631,2.49574091162336,9.03690705673134,11.3373791792719,19.9905637018451,17.6284968802138,29.0159366998887,23.1367655286123
158.4,14.8249999999997,2.49025369338639,2.48571001366906,2.48078454045586,9.00387974026416,11.268869603037,19.9905637018451,17.5084853932371,29.0159366998887,23.1379305048763
158.8,17.0879999999975,2.49044391766804,2.49438539349014,2.49421595315304,9.03530419290772,11.3293043477872,19.9905637018451,17.6094365124661,29.0159366998887,23.1391087891578
159.2,16.1359999999962,2.49063626501577,2.48825457306208,2.48811117762038,9.01327226505963,11.3009931744363,19.9905637018451,17.5599216937345,29.0153717947367,23.1403001935987
159.6,16.4300000000007,2.49083070505979,2.48634229530062,2.47569239689469,9.0063453692761,11.2440019179033,19.9905637018451,17.4512568742877,29.0153717947367,23.1415045290825
160,18.123,2.49102720722744,2.49010158807673,2.49301063896659,9.01996275781905,11.3220617667762,19.9905637018451,17.5736835298058,29.0153717947367,23.1427216052451
160.4,18.1389999999958,2.4912257407447,2.48010719362067,2.48367481443658,8.98375979075446,11.2790636354326,19.9905637018451,17.4922913177659,29.0153717947367,23.1439512304848
160.8,17.6879999999961,2.4914262746379,2.48541919698652,2.48682088665611,9.00300160512815,11.2927448250986,19.9905637018451,17.5104247721509,29.0153717947367,23.1451932119734
161.2,14.6000000000089,2.49162877773529,2.48922947126705,2.49430009988575,9.01680366536216,11.3260944916966,19.9905637018451,17.5682849601845,29.0153717947367,23.1464473556667
161.6,15.1129999999988,2.49183321866884,2.48699166699583,2.48327696975455,9.00869760604218,11.2754240001346,19.9905637018451,17.4752454865243,29.0153717947367,23.1477134663165
162,16.55,2.49203956587591,2.49203956587591,2.49523168313199,9.02206660211844,11.3290794537845,19.9905637018451,17.564598027023,29.031182339454,23.1489913474812
162.4,15.5210000000011,2.49224778760109,2.4860408727897,2.49603860771325,9.00034920674057,11.3321119010095,19.9905637018451,17.5740127450794,29.031182339454,23.1502808015382
162.8,16.3500000000029,2.49245785189798,2.48704890052463,2.48773954204975,9.00399862446482,11.2937992162903,19.9905637018451,17.5099536877826,29.031182339454,23.1515816296958
163.2,17.1779999999988,2.49266972663113,2.4874445150422,2.49477792448268,9.00543088925514,11.3251101544912,19.9905637018451,17.5523488371148,29.031182339454,23.1528936320051
163.6,16.0700000000022,2.49288337947792,2.48463574931774,2.48724182083689,8.99526216168645,11.2902546788974,19.9905637018451,17.485371756865,29.031182339454,23.1542166073731
164,14.598,2.49309877793055,2.49250218600043,2.49280030801301,9.02374145095794,11.3148343708126,19.9905637018451,17.528933094514,29.031182339454,23.1555503535751
164.4,19.4779999999975,2.49331588929802,2.4834743072207,2.49577377155543,8.99105732958926,11.3276733012748,19.9905637018451,17.5467092870812,29.031182339454,23.1568946672679
164.8,16.6359999999939,2.49353468070824,2.48027811724205,2.48460357818155,8.97948598888695,11.2763150115361,19.9905637018451,17.4541201862182,29.031182339454,23.1582493440035
165.2,17.3399999999938,2.4937551191101,2.49534674526756,2.49390896277766,8.99665837903531,11.317880260426,19.9905637018451,17.5167879075932,29.1518077708775,23.1596141782422
165.6,16.2220000000013,2.49397717127564,2.50254083710857,2.50198082493737,9.02259577100849,11.3538380796998,19.9905637018451,17.5862110872199,29.1518077708775,23.1609889633672
166,16.181,2.49420080380226,2.51530642779517,2.50459581804929,9.06862050028978,11.3650253769681,19.9905637018451,17.6156717780633,29.1518077708775,23.1623734916984
166.4,13.7020000000035,2.49442598311495,2.50611878628167,2.50272343922441,9.03549561607771,11.3558456737749,19.9905637018451,17.5971327096769,29.1518077708775,23.163767554507
166.8,15.2430000000006,2.4946526754686,2.49771618287822,2.49542235300974,9.00520108788889,11.3220318086873,19.9905637018451,17.5437998671927,29.1518077708775,23.1651709420304
167.2,17.3359999999968,2.49488084695036,2.50361168560762,2.49851638626739,9.02645658038895,11.3353786330412,19.9905637018451,17.5744262879573,29.1518077708775,23.1665834434873
167.6,17.110999999998,2.495110463482,2.50352031024468,2.50454601077061,9.02612713802742,11.3620369711752,19.9905637018451,17.6191282224803,29.1518077708775,23.1680048470931
168,15.688,2.49534149082238,2.49534149082238,2.49423933659241,9.01340281626843,11.3145816529653,19.9905637018451,17.5353591262304,29.0975904143183,23.1694349400755
168.4,16.9720000000001,2.49557389456993,2.4977361854246,2.49402496284369,9.02205267327243,11.3129067846091,19.9905637018451,17.5290037332822,29.0975904143183,23.1708735086906
168.8,14.5080000000044,2.49580764016518,2.49893558380231,2.50027555935249,9.02638501045162,11.3405513906084,19.9905637018451,17.5799479453093,29.0975904143183,23.1723203382387
169.2,17.1200000000047,2.49604269289335,2.49101436446776,2.49375729022921,8.99777283816142,11.3102762269507,19.9905637018451,17.5294351322029,29.0975904143183,23.1737752130816
169.6,15.8649999999997,2.49627901788697,2.49768214345696,2.50370143053416,9.02185746871822,11.3546605435656,19.9905637018451,17.6084680808019,29.0975904143183,23.1752379166588
170,15.288,2.49651658012857,2.50370658060325,2.50112086923883,9.04361828940769,11.3422377224229,19.9905637018451,17.578429485923,29.0975904143183,23.1767082315045
170.4,16.3140000000001,2.49675534445341,2.5026958838199,2.49830271973329,9.03996755973123,11.328735502582,19.9905637018451,17.5556514344076,29.0975904143183,23.1781859392656
170.8,16.0430000000015,2.4969952755522,2.50940935596917,2.50836116331531,9.06421723818194,11.3736176104645,19.9905637018451,17.6446933579459,29.0975904143183,23.1796708207186
171.2,14.9450000000032,2.49723633797399,2.49678429639359,2.50281358938667,9.03448742257276,11.3477330083103,19.9888616158941,17.597818167219,29.0464676692159,23.181162655788
171.6,12.8660000000022,2.49747849612897,2.48713312281116,2.49314838551586,8.99956514015156,11.3031803613064,19.9888616158941,17.5247597538626,29.0464676692159,23.1826612235643
172,15.039,2.4977217142914,2.49562334517056,2.50041874167178,9.03028657941712,11.3354060320425,19.9888616158941,17.5726688775227,29.0464676692159,23.1841663023224
172.4,17.2079999999977,2.49796595660256,2.49386512851409,2.49581497474361,9.023924561564,11.3137977585702,19.9888616158941,17.534143201366,29.0464676692159,23.1856776695402
172.8,16.8010000000016,2.49821118707372,2.4943517492268,2.49632304360306,9.0256853739477,11.3153603333024,19.9888616158941,17.5378583560898,29.0464676692159,23.187195101918
173.2,15.7490000000022,2.49845736958923,2.49712817693535,2.50364359494893,9.03573173688294,11.3477975193237,19.9888616158941,17.5888028295279,29.0464676692159,23.188718375397
173.6,13.8500000000005,2.49870446790953,2.49362154779356,2.49572674516891,9.02304317707307,11.3111685201546,19.9888616158941,17.5244881799538,29.0464676692159,23.1902472651795
174,17.342,2.49895244567433,2.49895244567433,2.50122866466211,9.02950412328211,11.3353544447283,19.9888616158941,17.5643187058889,29.0877353403115,23.1917815457481
174.4,17.0329999999993,2.49920126640575,2.50161550438075,2.50411761304389,9.03912659513501,11.3476936642638,19.9888616158941,17.5841276900236,29.0877353403115,23.193320990886
174.8,14.9039999999982,2.49945089351152,2.50305358124304,2.50034724207564,9.04432282084952,11.3298533741418,19.9888616158941,17.5536311611064,29.0877353403115,23.1948653736968
175.2,17.0009999999958,2.49970129028823,2.50268657723943,2.50297428959899,9.04299671951873,11.3409999256778,19.9888616158941,17.5738516181109,29.0877353403115,23.1964144666253
175.6,15.7120000000005,2.49995241992462,2.49162121227926,2.49498619850376,9.00301406250321,11.3040487239596,19.9888616158941,17.5023408224736,29.0877353403115,23.1979680414781
176,18.987,2.50020424550488,2.49645453378269,2.50045537926008,9.02047837900907,11.3280672526187,19.9888616158941,17.5509553816188,29.0877353403115,23.1995258694442
176.4,14.4320000000009,2.50045673001204,2.49484681990179,2.50248716755889,9.01466920119068,11.3365088668464,19.9888616158941,17.5589390388339,29.0877353403115,23.2010877211163
176.8,15.5170000000013,2.5007098363313,2.48327890838311,2.48893430055549,8.97287068480175,11.2743522579367,19.9888616158941,17.4419177651853,29.0877353403115,23.2026533665121
177.2,15.0120000000011,2.50096352725352,2.5101967858126,2.49714061646512,9.02329783784268,11.3107602009813,19.9888616158941,17.500159640693,29.2387159038491,23.2042225750956
177.6,15.9279999999988,2.50121776547866,2.50278783610498,2.49826840678756,8.99666520080989,11.3151016901566,19.9888616158941,17.4963405395149,29.2387159038491,23.2057951157988
178,13.679,2.50147251361922,2.4995443717616,2.49656534045447,8.98500605720722,11.3066204961864,19.9888616158941,17.4784286611398,29.2387159038491,23.2073707570438
178.4,16.3129999999988,2.50172773420383,2.50958073322841,2.5112008899909,9.02108333976733,11.372129496082,19.9888616158941,17.5970355374967,29.2387159038491,23.2089492667644
178.8,14.3460000000024,2.50198338968075,2.50596604851381,2.50065074954006,9.00808978605311,11.3235810920176,19.9888616158941,17.5071390654127,29.2387159038491,23.2105304124285
179.2,16.5120000000022,2.50223944242145,2.50936592004723,2.50176596114628,9.02031115994294,11.3278582050354,19.9888616158941,17.5152716838659,29.2387159038491,23.2121139610602
179.6,16.9300000000004,2.50249585472421,2.52158336370967,2.5190874903219,9.06422868609322,11.4055099743225,19.9888616158941,17.6607252925827,29.2387159038491,23.2136996792626
180,16.398,2.50275258881774,2.50275258881774,2.51547198764739,9.06375367935165,11.3883614121111,19.9888616158941,17.6314630791333,29.0218868023876,23.2152873332402
180.4,16.3149999999992,2.50300960686484,2.49802130800374,2.51463413982666,9.04661927938038,11.3837888496619,19.9888616158941,17.6454289803388,29.0218868023876,23.2168766888213
180.8,14.8669999999996,2.50326687096603,2.50723686186651,2.51802177247458,9.07999353722919,11.3983437010541,19.9888616158941,17.6741276446942,29.0218868023876,23.2184675114814
181.2,15.5410000000016,2.50352434316327,2.49374296388869,2.50124185129007,9.03112519603089,11.321609629416,19.9888616158941,17.5407117138026,29.0218868023876,23.2200595663655
181.6,16.1099999999988,2.50378198544365,2.49419045124695,2.50433098290604,9.03274577778875,11.3348146162112,19.9888616158941,17.5628022583412,29.0218868023876,23.2216526183117
182,14.741,2.50403975974309,2.49997962341846,2.50970064531235,9.05371134618109,11.3583385867461,19.9888616158941,17.6067013466651,29.0218868023876,23.2232464318737
182.4,17.0920000000002,2.50429762795008,2.49841554052708,2.50520292553806,9.04804699800502,11.337204592207,19.9888616158941,17.5706796709608,29.0218868023876,23.2248407713446
182.8,16.2689999999951,2.50455555190945,2.50756053267937,2.51559089800107,9.0811657156275,11.3834333908726,19.9888616158941,17.6628009885843,29.0218868023876,23.2264354007796
183.2,17.1050000000001,2.50481349342609,2.50516310254082,2.50976705339246,9.06417639909058,11.3562999015549,19.9888616158941,17.6156300910356,29.048484311194,23.2280300840194
183.6,15.2170000000011,2.50507141426872,2.51290946055153,2.51077523255639,9.09220425699269,11.3600819342201,19.9888616158941,17.6264287289064,29.048484311194,23.2296245847136
184,15.388,2.5053292761737,2.52388506482915,2.52364450386884,9.1319161676296,11.4175258567493,19.9888616158941,17.7348523965494,29.048484311194,23.2312186663441
184.4,15.5850000000002,2.50558704084873,2.50083438133904,2.50198972588104,9.04851422822609,11.3187784986618,19.9888616158941,17.5683535130741,29.048484311194,23.2328120922483
184.8,15.6060000000027,2.50584466997671,2.50433417145717,2.50614902663183,9.06117716221167,11.3368177026793,19.9888616158941,17.5989283169961,29.048484311194,23.2344046256425
185.2,13.0960000000005,2.50610212521947,2.51463919026165,2.51883435834196,9.09846276175806,11.3934207047214,19.9888616158941,17.692514867747,29.048484311194,23.2359960296453
185.6,15.9699999999993,2.50635936822155,2.49933388461169,2.49919898761807,9.04308513380538,11.3038306892804,19.9888616158941,17.5364771793912,29.048484311194,23.2375860673008
186,13.423,2.50661636061401,2.50661636061401,2.50955510492833,9.10659430423378,11.3498953795719,19.9888616158941,17.6249463447247,28.9299511050089,23.2391745016021
186.4,14.066000000005,2.50687306401817,2.51134952006162,2.51815434858348,9.12378998026299,11.3880094541375,19.9888616158941,17.6835891532142,28.9299511050089,23.2407610955141
186.8,15.7889999999989,2.50712944004937,2.50210299773156,2.51053063556757,9.09019715412974,11.3527582400366,19.9888616158941,17.6298706361436,28.9299511050089,23.2423456119972
187.2,16.7689999999962,2.50738545032075,2.50846706305064,2.51940117146053,9.11331794831952,11.3920957866369,19.9888616158941,17.7035622675378,28.9299511050089,23.2439278140302
187.6,15.559,2.50764105644696,2.50916490106615,2.5141079731191,9.11585320971699,11.3673887561618,19.9888616158941,17.6689679126611,28.9299511050089,23.245507464633
188,16.298,2.5078962200479,2.51048777499673,2.5082007968149,9.12065924082358,11.3399105675653,19.9888616158941,17.6262807610856,28.9299511050089,23.24708432689
188.4,14.3180000000011,2.50815090275241,2.51297359797653,2.51787794649328,9.12969029230194,11.3828916264518,19.9888616158941,17.6944460281154,28.9299511050089,23.2486581639721
188.8,16.8299999999979,2.508405066202,2.50646829758393,2.50865087895394,9.10605638787468,11.3404115392424,19.9888616158941,17.6214026543201,28.9299511050089,23.2502287391603
189.2,15.4450000000006,2.50865867205444,2.50646190549788,2.50779262194992,9.09164792927878,11.335767733307,19.9847688278889,17.6200625331171,28.9757254439848,23.2517958158674
189.6,17.4909999999986,2.50891168198748,2.51022145201413,2.51243182573881,9.10528487034879,11.3559744202823,19.9847688278889,17.6561865103057,28.9757254439848,23.2533591576605
190,17.027,2.5091640577024,2.51567399031568,2.50828369803544,9.12506277259812,11.3364650185339,19.9847688278889,17.6184767516398,28.9757254439848,23.2549185282832
190.4,13.7700000000014,2.50941576092761,2.5058786103247,2.5065853914052,9.08953215231774,11.328031776669,19.9847688278889,17.5949277489811,28.9757254439848,23.2564736916773
190.8,17.0049999999958,2.5096667534222,2.50124620307057,2.50446065353184,9.0727290978898,11.3176747793209,19.9847688278889,17.569075519092,28.9757254439848,23.2580244120046
191.2,16.5489999999988,2.50991699697946,2.50604758897941,2.50415542487999,9.09014508580488,11.3155432654982,19.9847688278889,17.5587262184749,28.9757254439848,23.2595704536684
191.6,14.9240000000023,2.51016645343034,2.49612832827235,2.5049785121018,9.0541651150463,11.3185126154361,19.9847688278889,17.5614260014894,28.9757254439848,23.2611115813346
192,15.944,2.51041508464687,2.51041508464687,2.50431812829581,9.07696183079494,11.3147815944842,19.9757822119313,17.5496216040283,29.0683811185637,23.2626475599525
192.4,15.9180000000009,2.51066285254559,2.5218028191397,2.51407223328942,9.11813670739714,11.3581043807933,19.9757822119313,17.6214219563436,29.0683811185637,23.2641781547758
192.8,13.6490000000059,2.51090971909086,2.52153072554624,2.51788819474177,9.11715289273744,11.3745985655327,19.9757822119313,17.6474338242371,29.0683811185637,23.2657031313824
193.2,16.8470000000026,2.51115564629818,2.52205124335523,2.51307566784466,9.11903494017785,11.3521166697208,19.9757822119313,17.606933170067,29.0683811185637,23.2672222556949
193.6,15.3949999999996,2.51140059623741,2.52080482272068,2.52043336997313,9.11452823027394,11.3846127047642,19.9757822119313,17.6628715234274,29.0683811185637,23.2687352940003
194,17.593,2.51164453103601,2.5146369095554,2.51450152772498,9.09222677394532,11.3570836037928,19.9757822119313,17.6168559742272,29.0683811185637,23.2702420129691
194.4,15.1530000000017,2.51188741288215,2.51407407468148,2.50825151391209,9.09019171978284,11.3281242854937,19.9757822119313,17.5650940558247,29.0683811185637,23.2717421796745
194.8,15.5089999999995,2.51212920402779,2.51164537205767,2.50939468144219,9.08141020745465,11.332559995171,19.9757822119313,17.5677440220423,29.0683811185637,23.273235561611
195.2,16.0890000000011,2.51236986679175,2.50180350212356,2.50463255570351,9.07692933877058,11.3103316377664,19.9757822119313,17.5238605282627,28.9687703244124,23.274721926713
195.6,16.4469999999993,2.51260936356264,2.50065105587195,2.51065186342118,9.07274808585297,11.3367929588039,19.9757822119313,17.5726247567203,28.9687703244124,23.2762010433722
196,15.52,2.51284765680181,2.49067388608996,2.50707714733303,9.0365493735899,11.319935704792,19.9757822119313,17.531044950406,28.9687703244124,23.2776726804559
196.4,13.9080000000002,2.51308470904617,2.50147891646227,2.50444494668311,9.07575169188129,11.3073396967034,19.9757822119313,17.499203974821,28.9687703244124,23.2791366073233
196.8,16.2390000000028,2.51332048291095,2.50000471820206,2.50966776574179,9.07040307300379,11.3302116020578,19.9757822119313,17.5327096352935,28.9687703244124,23.2805925938428
197.2,18.2769999999952,2.51355494109249,2.49751476773331,2.50823931085423,9.06136914829999,11.3230584830266,19.9757822119313,17.5114981971536,28.9687703244124,23.2820404104081
197.6,16.7839999999961,2.51378804637081,2.5138941559311,2.52045185853884,9.1207960973619,11.3774867251889,19.9757822119313,17.617337544845,28.9687703244124,23.2834798279543
198,14.912,2.51401976161227,2.51401976161227,2.52173963879306,9.07794793602184,11.3826003799402,19.9757822119313,17.6173802622466,29.1069579532587,23.2849106179728
198.4,17.1470000000002,2.51425004977199,2.51302843617824,2.5096772430386,9.07436832984088,11.3274615403042,19.9757822119313,17.5325729833418,29.1069579532587,23.2863325525272
198.8,15.1200000000043,2.51447887389637,2.52439318058197,2.52186811280424,9.115405619833,11.3817946250997,19.9757822119313,17.6172383843742,29.1069579532587,23.2877454042667
199.2,18.1999999999965,2.51470619712542,2.51507084948261,2.51797438236099,9.0817433401427,11.3635364119585,19.9757822119313,17.5829402885391,29.1069579532587,23.2891489464414
199.6,16.729999999999,2.51493198269504,2.52425381707016,2.51937312580566,9.11490238802724,11.3691683771893,19.9757822119313,17.5953508684455,29.1069579532587,23.2905429529147
200,15.952,2.51515619393927,2.51834321339557,2.5227910157607,9.09355961529026,11.3839156907961,19.9757822119313,17.6216008708415,29.1069579532587,23.2919271981777
200.4,16.2019999999985,2.51537879429241,2.50556675788687,2.50939756524195,9.04742473612745,11.3228106313311,19.9757822119313,17.516641404071,29.1069579532587,23.2933014573605
200.8,15.4560000000033,2.51559974729109,2.52284779450967,2.51958050402233,9.10982533978922,11.3680919979302,19.9757822119313,17.5992194266859,29.1069579532587,23.2946655062458
201.2,14.7289999999974,2.51581901657626,2.52235665710231,2.5301584363753,9.12741791040024,11.4151552410908,19.9757822119313,17.6814270975465,29.0452004751304,23.2960191212792
201.6,15.3559999999986,2.51603656589509,2.51204578289328,2.51220420291766,9.09010690695339,11.3334989170792,19.9757822119313,17.5436751006244,29.0452004751304,23.2973620795815
202,16.557,2.5162523591028,2.50376127920846,2.51041703713088,9.06012854243513,11.3247888189909,19.9757822119313,17.5251439348326,29.0452004751304,23.2986941589587
202.4,17.0329999999991,2.51646636016442,2.50110960986197,2.51397485354159,9.05053319269842,11.3401955891905,19.9757822119313,17.5479307473625,29.0452004751304,23.3000151379125
202.8,15.4260000000047,2.51667853315645,2.50296172774189,2.50943569546468,9.05723527975728,11.3190838418235,19.9757822119313,17.4979020140473,29.0452004751304,23.30132479565
203.2,16.2519999999987,2.51688884226844,2.5007265199268,2.51259754837451,9.04914694070838,11.3327143794405,19.9757822119313,17.5226209952295,29.0452004751304,23.3026229120923
203.6,15.7419999999985,2.5170972518045,2.49906445170228,2.50510458372825,9.04313256869714,11.2982947360239,19.9757822119313,17.4514737065172,29.0452004751304,23.3039092678842
204,15.135,2.51730372618472,2.51730372618472,2.5054202659202,9.03475673706036,11.2991006047178,19.9466278547711,17.4388356498376,29.2843085503735,23.305183644401
204.4,14.9530000000022,2.51750822994649,2.51833230844917,2.51837429385724,9.03844838159523,11.3569064122583,19.9466278547711,17.5286630016484,29.2843085503735,23.3064458237574
204.8,17.4939999999952,2.51771072774579,2.51648745505225,2.51537010269381,9.0318270901383,11.3427504232607,19.9466278547711,17.5059588251584,29.2843085503735,23.3076955888136
205.2,14.0250000000057,2.51791118435831,2.52868666502053,2.51915106534443,9.07561079939088,11.3591972791568,19.9466278547711,17.5247515827657,29.2843085503735,23.3089327231821
205.6,13.5530000000027,2.51810956468059,2.52667635612979,2.52180288149689,9.0683956780667,11.3705574496125,19.9466278547711,17.5464168203728,29.2843085503735,23.310157011234
206,19.664,2.51830583373094,2.51738174844716,2.51155174969633,9.03503676372297,11.3237477226143,19.9466278547711,17.4606428512799,29.2843085503735,23.3113682381041
206.4,18.5359999999976,2.51849995665046,2.51947936416676,2.51860093231369,9.0425652345854,11.3549466107349,19.9466278547711,17.5086016582089,29.2843085503735,23.3125661896961
206.8,15.8690000000013,2.51869189870375,2.51812877865444,2.52377189939474,9.03771790073787,11.3776814993066,19.9466278547711,17.5457852949387,29.2843085503735,23.3137506526868
207.2,13.3390000000057,2.51888162527976,2.51901059836159,2.50996221525306,9.01824735912419,11.3148564044682,19.9466278547711,17.4366012800078,29.3578110136929,23.3149214145302
207.6,18.2549999999982,2.51906910189238,2.52039425638595,2.51627553492911,9.02320095889556,11.3427539063785,19.9466278547711,17.4760661687549,29.3578110136929,23.3160782634605
208,14.613,2.51925429418104,2.52896394580083,2.52158381693863,9.0538810913986,11.3661252859747,19.9466278547711,17.5214634904424,29.3578110136929,23.3172209884955
208.4,15.3110000000013,2.51943716791122,2.51957626172771,2.51729098839852,9.02027247650996,11.3462261362812,19.9466278547711,17.4732495466401,29.3578110136929,23.3183493794384
208.8,15.3660000000004,2.51961768897484,2.51092258104664,2.51194264896206,8.98929164895827,11.3215786821928,19.9466278547711,17.4275915315274,29.3578110136929,23.3194632268797
209.2,15.6430000000006,2.51979582339056,2.51811914275924,2.51873960921939,9.01505588103479,11.3516782386402,19.9466278547711,17.4688868115225,29.3578110136929,23.3205623221986
209.6,17.6269999999973,2.5199715373041,2.51882980078266,2.52185828088388,9.01760009019656,11.3652053935927,19.9466278547711,17.49447385236,29.3578110136929,23.3216464575639
210,16.179,2.52014479698833,2.52014479698833,2.5247991771784,9.03702504687858,11.3779375508737,19.9466278547711,17.5164317289814,29.310000596667,23.3227154259337
210.4,17.5519999999979,2.52031556884339,2.51453497257873,2.51897053891931,9.01690869334259,11.3511581696115,19.9466278547711,17.4644493272481,29.310000596667,23.323769021056
210.8,15.1050000000016,2.5204838193967,2.50942193451253,2.51500481989222,8.99857377341055,11.3327832123064,19.9466278547711,17.4328442470867,29.310000596667,23.324807037467
211.2,13.7020000000045,2.52064951530287,2.50449876042086,2.51658925674452,8.98091968955404,11.3394258311115,19.9466278547711,17.430786631245,29.310000596667,23.3258292704908
211.6,15.2559999999988,2.52081262334357,2.50659878911667,2.51855264184708,8.98845021396913,11.3477830620359,19.9466278547711,17.4391003404943,29.310000596667,23.3268355162371
212,15.622,2.5209731104273,2.50612990646867,2.5179073196451,8.98676884064523,11.344393961626,19.9466278547711,17.4370317478056,29.310000596667,23.3278255715994
212.4,18.4239999999995,2.52113094358909,2.50873270926449,2.51599675857517,8.99610227025054,11.3353128410158,19.9466278547711,17.4088998058931,29.310000596667,23.3287992342521
212.8,17.5069999999998,2.52128608999014,2.50951198738682,2.51718824951391,8.99889669536388,11.3402156271704,19.9466278547711,17.4161971673153,29.310000596667,23.3297563026478
213.2,14.141000000006,2.52143851691737,2.5181285716685,2.51776270355147,8.96988807515949,11.3423464696019,19.9466278547711,17.4036995377959,29.5057525382619,23.3306965760133
213.6,17.1429999999996,2.52158819178291,2.51074571543912,2.51517028406766,8.94358942035784,11.3302194225821,19.9466278547711,17.3801970849339,29.5057525382619,23.3316198543463
214,16.98,2.52173508212356,2.50992003036135,2.51077854795447,8.94064822711764,11.3099965146915,19.9466278547711,17.3336562117367,29.5057525382619,23.3325259384104
214.4,15.5900000000001,2.52187915560008,2.51732790120973,2.51731053301108,8.96703598711242,11.3389884671042,19.9466278547711,17.3815454742407,29.5057525382619,23.3334146297306
214.8,16.8019999999976,2.52202037999654,2.51370334640592,2.517890865483,8.9541248707865,11.3411791225644,19.9466278547711,17.3710517719541,29.5057525382619,23.3342857305884
215.2,19.1919999999921,2.5221587232195,2.50840254411313,2.51488273582674,8.93524275181536,11.3272155654829,19.9466278547711,17.3421922198718,29.5057525382619,23.3351390440158
215.6,14.1290000000022,2.52229415329723,2.51987618218228,2.53027032588365,8.97611328180066,11.3961144476422,19.9466278547711,17.4623061653603,29.5057525382619,23.3359743737894
216,15.07,2.52242663837877,2.52242663837877,2.52523801861537,8.96173691352676,11.3730511318097,19.9466278547711,17.4172018622987,29.5829972292285,23.3367915244242
216.4,12.7640000000006,2.52255614673299,2.52387240329273,2.52331707416437,8.96687346124656,11.3640107005093,19.9466278547711,17.4051490986493,29.5829972292285,23.3375903011671
216.8,13.3540000000035,2.52268264674759,2.53485508917594,2.53606518332346,9.0058930069458,11.4210412628945,19.9466278547711,17.5183110667452,29.5829972292285,23.3383705099892
217.2,16.0190000000022,2.52280610692802,2.52496638465004,2.52779018829254,8.97076018404091,11.3834038416051,19.9466278547711,17.451066248565,29.5829972292285,23.3391319575792
217.6,16.6630000000013,2.52292649589638,2.51654558900726,2.5185718688701,8.94084258247228,11.3415301498334,19.9466278547711,17.3791029374909,29.5829972292285,23.3398744513349
218,17.031,2.52304378239025,2.52432944153585,2.52970972030445,8.96849723750706,11.3913326287743,19.9466278547711,17.4632232037445,29.5829972292285,23.340597799356
218.4,15.3790000000019,2.52315793526144,2.52757083554834,2.52946585933225,8.98001333868162,11.3898909702881,19.9466278547711,17.4634324832643,29.5829972292285,23.3413018104349
218.8,17.9639999999965,2.52326892347476,2.52238866844248,2.52517403126889,8.96160201304066,11.3702319349879,19.9466278547711,17.4277339110343,29.5829972292285,23.3419862940487
219.2,15.4470000000045,2.52337671610669,2.52678728057958,2.53323291106668,9.00397236556261,11.4061942287383,19.9466278547711,17.499673241896,29.495132239691,23.3426510603497
219.6,16.0059999999983,2.52348128234402,2.52523634530466,2.53012644969556,8.99844575140578,11.3918922921989,19.9466278547711,17.4791836359826,29.495132239691,23.3432959201567
220,16.946,2.52358259148248,2.52190631347306,2.53075181917143,8.98657949150386,11.3944030556034,19.9466278547711,17.4887195667803,29.495132239691,23.3439206849453
220.4,17.8129999999979,2.52368061292523,2.53344793293156,2.54259145946665,9.02770698310433,11.4474131733605,19.9466278547711,17.5875437496236,29.495132239691,23.3445251668381
220.8,16.852000000001,2.52377531618147,2.52155065857739,2.5287961075035,8.98531214823484,11.3850180631481,19.9466278547711,17.4887674082023,29.495132239691,23.3451091785947
221.2,16.9419999999954,2.52386667086484,2.52909897729026,2.52751451191626,9.01220988261062,11.3789735353294,19.9466278547711,17.4847294556345,29.495132239691,23.3456725336017
221.6,16.2560000000005,2.52395464669195,2.53051522837284,2.53205811599854,9.01725656212665,11.3991641299585,19.9466278547711,17.5172134940394,29.495132239691,23.346215045862
222,16.754,2.52403921348071,2.52403921348071,2.52116379740752,8.96426150531838,11.3498650807612,19.9466278547711,17.4352673187085,29.593572753452,23.3467365299845
222.4,18.0729999999963,2.52412034114878,2.53479895342175,2.53169470042911,9.00247530249143,11.3970292612523,19.9466278547711,17.5212824179143,29.593572753452,23.3472368011729
222.8,16.1040000000012,2.52419799971192,2.52864853386994,2.52519700027171,8.98063175547542,11.3675451506126,19.9466278547711,17.4686291649955,29.593572753452,23.3477156752151
223.2,15.2599999999981,2.52427215928226,2.53439187341794,2.52174546266949,9.00102953588516,11.3517852087525,19.9466278547711,17.4398110439568,29.593572753452,23.3481729684716
223.6,16.8139999999998,2.52434279006669,2.54277676498855,2.53696467307677,9.03080893088474,11.4200823510763,19.9466278547711,17.5626703392382,29.593572753452,23.3486084978644
224,17.021,2.52440986236506,2.52922456660294,2.52414588299187,8.98267756681888,11.362177628839,19.9466278547711,17.4607484924184,29.593572753452,23.3490220808656
224.4,14.8300000000026,2.52447334656849,2.53915737860402,2.53192652667907,9.01795448477852,11.3970103044307,19.9466278547711,17.5395908067435,29.593572753452,23.3494135354856
224.8,14.6950000000014,2.52453321315757,2.54478543945869,2.541296611494,9.03794284668655,11.4390072040639,19.9466278547711,17.602560077858,29.593572753452,23.3497826802612
225.2,15.7039999999971,2.52458943270061,2.513172121351,2.52547067390467,9.02968077565101,11.3676019635163,19.9466278547711,17.4929747750827,29.2526796637834,23.3501293342441
225.6,16.2540000000008,2.52464197585182,2.5170309432514,2.5341090417804,9.04354529755727,11.4063265628529,19.9466278547711,17.5706063247124,29.2526796637834,23.3504533169889
226,16.881,2.52469081334951,2.50896405165317,2.5295788602205,9.01456142678894,11.3857888430556,19.9466278547711,17.5253137883101,29.2526796637834,23.3507544485405
226.4,15.7519999999997,2.52473591601425,2.51063830064733,2.51772607254429,9.02057690572402,11.3323037577553,19.9466278547711,17.4416360928116,29.2526796637834,23.3510325494227
226.8,17.1669999999985,2.52477725474705,2.51482568369017,2.53542898795664,9.03562192864187,11.4118601439197,19.9466278547711,17.5773660292932,29.2526796637834,23.3512874406253
227.2,14.1400000000008,2.5248148005275,2.50387588586397,2.52141168326645,8.99627994402868,11.3486563302957,19.9466278547711,17.4632512972336,29.2526796637834,23.3515189435924
227.6,14.343000000001,2.52484852441194,2.50787442658331,2.51708732687531,9.01064646749811,11.3290918941086,19.9466278547711,17.4317373918622,29.2526796637834,23.3517268802097
228,16.278,2.52487839753158,2.52487839753158,2.5246695451945,8.99953983181944,11.3631288708387,19.9466278547711,17.4806087590597,29.487366121224,23.3519110727922
228.4,12.5010000000016,2.52490439109063,2.51910934142114,2.50899916919525,8.9789769206279,11.2925215415346,19.9466278547711,17.3495587522092,29.487366121224,23.3520713440719
228.8,15.6530000000006,2.52492647636449,2.52349218211908,2.52328760586979,8.9945988806701,11.3567648154972,19.9466278547711,17.4558714118461,29.487366121224,23.3522075171856
229.2,15.3780000000019,2.52494462469782,2.506328048875,2.51801746716406,8.93341997361469,11.3329907704302,19.9466278547711,17.3967924197293,29.487366121224,23.3523194156619
229.6,15.9060000000004,2.52495880750275,2.51384447327712,2.51007682893999,8.96021110972083,11.2972095635321,19.9466278547711,17.3323018381977,29.487366121224,23.3524068634097
230,15.862,2.52496899625699,2.51891835657934,2.52325225872125,8.97829618460008,11.3564782302945,19.9466278547711,17.425743606092,29.487366121224,23.352469684705
230.4,16.7479999999968,2.52497516250198,2.51260034849089,2.515884190173,8.95577661870521,11.3232981048178,19.9466278547711,17.3474983507063,29.487366121224,23.3525077041792
230.8,14.872000000003,2.52497727784107,2.51531552618574,2.51789364801084,8.96545445104723,11.3323357889058,19.9466278547711,17.368940660955,29.487366121224,23.3525207468067
231.2,17.3769999999979,2.52497531393773,2.52230173956588,2.52925889328269,8.94191655440426,11.3834934849782,19.9466278547711,17.4537358549213,29.6471018721456,23.3525086378926
231.6,13.8700000000043,2.52496924251368,2.52528991143302,2.51801741688701,8.95251004647823,11.3329168814849,19.9466278547711,17.3539028804328,29.6471018721456,23.3524712030607
232,14.88,2.52495903534712,2.53159752868759,2.52500164098659,8.97487144212835,11.3643816163594,19.9466278547711,17.4136930058671,29.6471018721456,23.3524082682416
232.4,14.6920000000013,2.52494466427099,2.52064802827891,2.5250029975097,8.93605391390366,11.3644308430155,19.9466278547711,17.4061991748259,29.6471018721456,23.3523196596607
232.8,16.6600000000011,2.52492610117115,2.51997854648394,2.51323238761798,8.93368050621361,11.3115096011927,19.9466278547711,17.3118955329979,29.6471018721456,23.3522052038264
233.2,15.0590000000033,2.52490331798472,2.52025112590098,2.52777680107106,8.93464683881505,11.3770392659595,19.9466278547711,17.4173840379853,29.6471018721456,23.3520647275184
233.6,14.886,2.52487628669831,2.51368258061942,2.52096664554312,8.91136041638979,11.3464690428901,19.9466278547711,17.3551907443879,29.6471018721456,23.3518980577766
234,15.467,2.52484497934637,2.52484497934637,2.51330845071127,8.91662599164394,11.3120942388058,19.9466278547711,17.2980943664822,29.7611690604553,23.3517050218892
234.4,19.071999999995,2.52480936800954,2.52079188833824,2.52424855477556,8.90231228251516,11.361441141307,19.9466278547711,17.3729452095124,29.7611690604553,23.351485447382
234.8,16.7270000000007,2.52476942481298,2.51806878561531,2.51470369265083,8.89269549862712,11.318599855145,19.9466278547711,17.2863832395366,29.7611690604553,23.3512391620072
235.2,17.2369999999977,2.52472512192485,2.51642292957357,2.51355325870177,8.88688306939669,11.3135541378202,19.9466278547711,17.2744344814666,29.7611690604553,23.3509659937324
235.6,16.5509999999982,2.52467643155468,2.5175168821779,2.52670317913598,8.89074642192134,11.3728884171372,19.9466278547711,17.3708105321274,29.7611690604553,23.3506657707305
236,16.975,2.52462332595192,2.5154008037522,2.51862520055788,8.88327337702344,11.3366877802532,19.9466278547711,17.3022953983062,29.7611690604553,23.3503383213691
236.4,15.0799999999994,2.52456577740437,2.51987006424972,2.525124069455,8.89905681111209,11.3661128340763,19.9466278547711,17.3617055512673,29.7611690604553,23.3499834742
236.8,14.5289999999957,2.52450375823682,2.51514543212498,2.5237447616325,8.88237151837175,11.3600903311942,19.9466278547711,17.3423635049354,29.7611690604553,23.3496010579499
237.2,15.1190000000025,2.52443724080961,2.51874392735578,2.51452046171066,8.87062118265007,11.3187679675281,19.7678222977454,17.2611962069242,29.8432283630102,23.3491909015104
237.6,15.1989999999998,2.52436619751728,2.52074096514097,2.52436382829906,8.87765443660159,11.3632897214033,19.7678222977454,17.3342693750521,29.8432283630102,23.3487528339288
238,16.893,2.52429060078725,2.51567173310851,2.52192233844485,8.85980139621962,11.3525261336141,19.7678222977454,17.3157128615797,29.8432283630102,23.3482866843989
238.4,13.5260000000019,2.52421042307859,2.52182724675825,2.51991983933313,8.88148015013281,11.3437520152401,19.7678222977454,17.2970416267776,29.8432283630102,23.3477922822523
238.8,16.8069999999957,2.52412563688081,2.52932182416983,2.52788154256376,8.90787487665505,11.3798475020442,19.7678222977454,17.3587387446147,29.8432283630102,23.3472694569499
239.2,16.7609999999967,2.52403621471266,2.53446182086574,2.52181857206477,8.92597713908605,11.3528217607253,19.7678222977454,17.3016001210411,29.8432283630102,23.3467180380739
239.6,14.5790000000019,2.52394212912112,2.54280067265143,2.533392242143,8.95534526757493,11.4052079902672,19.7678222977454,17.3963077101495,29.8432283630102,23.3461378553197
240,15.612,2.52384335268028,2.52384335267483,2.53443086805301,8.92128361495641,11.4101815328269,19.859344028771,17.4090029084151,29.7338310153179,23.3455287384888
240.4,14.4990000000022,2.52373985799043,2.53050773884216,2.52709026618268,8.94484089281018,11.3774446769645,19.859344028771,17.3636615515741,29.7338310153179,23.3448905174817
240.8,17.2079999999965,2.52363161767708,2.53050959182897,2.53052396699922,8.94484744274951,11.3932296201302,19.859344028771,17.3977516766739,29.7338310153179,23.3442230222908
241.2,16.1779999999994,2.52351860439018,2.52173520641311,2.52185039538041,8.9138317377697,11.3545174098028,19.859344028771,17.3241666505505,29.7338310153179,23.3435260829947
241.6,14.6780000000021,2.5234007908033,2.53180638542744,2.52490823597167,8.9494313498568,11.3686390409099,19.859344028771,17.3499091458463,29.7338310153179,23.3427995297519
242,17.526,2.52327814961292,2.5228378000789,2.52647034460855,8.91772918679092,11.3760411818275,19.859344028771,17.3631078832274,29.7338310153179,23.3420431927954
242.4,15.5190000000027,2.52315065353779,2.51796889831747,2.51708234223771,8.90051858873178,11.334151237729,19.859344028771,17.2886189676432,29.7338310153179,23.341256902428
242.8,16.5550000000005,2.52301827531837,2.52951129067376,2.5265917784913,8.94131864698283,11.3773691563506,19.859344028771,17.371201052593,29.7338310153179,23.3404404890171
243.2,16.3390000000015,2.52288098771634,2.53469036065438,2.53966606158086,8.98286666199565,11.4366581873002,19.859344028771,17.4758737043322,29.6569017893062,23.3395937829911
243.6,16.3870000000015,2.52273876351417,2.53223326462615,2.53102735420455,8.97415878732191,11.3981846207819,19.859344028771,17.4209817307091,29.6569017893062,23.3387166148356
244,16.942,2.52259157551478,2.5421548891078,2.53685719557145,9.00932072708879,11.4248830177078,19.859344028771,17.4840557950327,29.6569017893062,23.33780881509
244.4,16.4159999999988,2.52243939654129,2.53945475176518,2.53835566776518,8.99975152128191,11.4320912500615,19.859344028771,17.4964729620206,29.6569017893062,23.3368702143449
244.8,17.4509999999957,2.52228219943685,2.52514662670914,2.52382002805662,8.94904395496269,11.3670987895786,19.859344028771,17.4020658092286,29.6569017893062,23.3359006432401
245.2,15.3310000000017,2.5221199570645,2.54030754497299,2.53653888433493,9.0027737948483,11.4248735093495,19.859344028771,17.5020954637726,29.6569017893062,23.3348999324626
245.6,16.721,2.52195264230722,2.54630735517756,2.53709681370135,9.0240369423718,11.4278919047818,19.859344028771,17.5214717063812,29.6569017893062,23.3338679127454
246,12.838,2.52178022806796,2.52178022806251,2.52438654705556,9.00824872748891,11.3711590849174,19.8870459575499,17.4286810904992,29.4227109536994,23.3328044148671
246.4,16.6049999999993,2.52160268726982,2.53109819539919,2.53930900358066,9.04153416865045,11.4389145396053,19.8870459575499,17.5648920461832,29.4227109536994,23.3317092696513
246.8,15.8640000000017,2.52141999285628,2.52819589114728,2.53437371123076,9.03116662024431,11.4172338266823,19.8870459575499,17.5289938819356,29.4227109536994,23.3305823079676
247.2,14.9070000000014,2.52123211779155,2.53025438363902,2.53428264775785,9.03851992255149,11.4173907491987,19.8870459575499,17.5496522393669,29.4227109536994,23.3294233607317
247.6,18.1709999999958,2.521039035061,2.52923109837401,2.53078408796182,9.03486456508467,11.4022112684055,19.8870459575499,17.5325347309442,29.4227109536994,23.3282322589078
248,17.832,2.52084071767167,2.53972327241077,2.5302178881848,9.07234448199552,11.4002581831452,19.8870459575499,17.5320857037719,29.4227109536994,23.3270088335098
248.4,16.8389999999999,2.52063713865289,2.53868948412492,2.53491315265048,9.06865160586507,11.4220283259652,19.8870459575499,17.5826567513701,29.4227109536994,23.3257529156045
248.8,16.6959999999977,2.52042827105695,2.53325184708584,2.52925045202443,9.04922739657326,11.3971424552913,19.8870459575499,17.5500405625667,29.4227109536994,23.3244643363144
249.2,12.5980000000026,2.52021408795995,2.52514400310737,2.52328327636536,9.04179341445771,11.3708977594839,19.8870459575499,17.5073839737932,29.3526549176932,23.3231429268216
249.6,16.5909999999985,2.51999456246264,2.52289384038138,2.52373374112616,9.03373624762194,11.373588209864,19.8870459575499,17.5097234848425,29.3526549176932,23.3217885183719
250,19.629,2.51976966769144,2.528236733096,2.52314825713522,9.05286756532174,11.3716262150832,19.8870459575499,17.5206706892154,29.3526549176932,23.3204009422802
250.4,16.6999999999999,2.51953937679951,2.53256189130562,2.52534790508596,9.06835467693524,11.3822333710754,19.8870459575499,17.532534376269,29.3526549176932,23.3189800299352
250.8,15.063000000003,2.51930366296793,2.53361644880301,2.5284732192531,9.07213073526036,11.3970306077211,19.8870459575499,17.5669212480845,29.3526549176932,23.3175256128062
251.2,16.4329999999993,2.51906249940697,2.52047847026486,2.51534050483866,9.0250875220102,11.3385588319744,19.8870459575499,17.4650205152688,29.3526549176932,23.3160375224494
251.6,15.6049999999988,2.51881585935749,2.50983753991543,2.50864524161557,8.98698549937751,11.3091163639156,19.8870459575499,17.4115014018054,29.3526549176932,23.3145155905152
252,16.166,2.51856371609238,2.51856371609238,2.50680823637613,8.97760545761541,11.3015892737466,19.8870459575499,17.3787118828122,29.4854829776248,23.3129596487561
252.4,17.5899999999977,2.51830604291814,2.5169287115896,2.50400240751715,8.97177736390726,11.2897096357868,19.8870459575499,17.3496640483338,29.4854829776248,23.3113695290354
252.8,15.9839999999982,2.5180428131766,2.5242301286168,2.51019440484336,8.99780380148868,11.3184160115101,19.8870459575499,17.3897559279578,29.4854829776248,23.309745063336
253.2,16.3010000000043,2.51777400024661,2.52566771104412,2.51480939420113,9.00292816970013,11.3400319878136,19.8870459575499,17.4112796530459,29.4854829776248,23.30808608377
253.6,17.9299999999995,2.51749957754599,2.52536274673317,2.51734006464349,9.00184110200165,11.352268444448,19.8870459575499,17.4364819785809,29.4854829776248,23.3063924225897
254,15.815,2.51721951853347,2.5327737461065,2.52640756360853,9.02825815390914,11.3940045283414,19.8870459575499,17.507224388455,29.4854829776248,23.3046639121977
254.4,15.3399999999981,2.51693379671075,2.53516470495631,2.52397126419886,9.03678090244311,11.3838783571579,19.8870459575499,17.5048578949536,29.4854829776248,23.3029003851592
254.8,17.4869999999943,2.51664238562471,2.53213263790136,2.51845391811394,9.02597287659628,11.359870296501,19.8870459575499,17.460642637596,29.4854829776248,23.3011016742135
255.2,18.0079999999965,2.51634525886969,2.51566022361991,2.52393415426706,9.03861903695619,11.3854859043815,19.8870459575499,17.5147672830107,29.2526840166051,23.2992676122877
255.6,13.7240000000027,2.51604239008983,2.51588717714636,2.52573656939696,9.03943446761148,11.3945309324791,19.8870459575499,17.5319738799029,29.2526840166051,23.2973980325093
256,17.152,2.51573375298162,2.51538467713899,2.52486779794924,9.03762901467707,11.391543185371,19.8870459575499,17.5340332008419,29.2526840166051,23.2954927682207
256.4,13.909000000013,2.51541932129642,2.52078411695231,2.52122320601576,9.05702888395486,11.3760476578269,19.8870459575499,17.5120865653572,29.2526840166051,23.2935516529941
256.8,15.3200000000022,2.5150990688432,2.52287191426945,2.5200292614097,9.06453021676558,11.3716256548327,19.8870459575499,17.5154209257526,29.2526840166051,23.2915745206464
257.2,15.2340000000025,2.51477296949129,2.52539382322268,2.52457184827902,9.07359128712002,11.3931088828334,19.8870459575499,17.5572941002725,29.2526840166051,23.2895612052556
257.6,15.7450000000007,2.51444099717332,2.52051419098576,2.52167490688989,9.05605905585293,11.3810369326102,19.8870459575499,17.5455474526217,29.2526840166051,23.287511541177
258,15.178,2.51410312588818,2.51410312588818,2.52491078414785,9.08383330218812,11.396662321679,19.8967593589939,17.5815945835791,29.0890642678081,23.285425363061
258.4,14.6330000000024,2.51375932970417,2.52092090346841,2.52900764296651,9.10846695957171,11.4161950464452,19.8967593589939,17.617524131768,29.0890642678081,23.2833025058705
258.8,15.1170000000005,2.51340958276212,2.51367521937429,2.51754557305709,9.08228721149635,11.3655083453692,19.8967593589939,17.5427939544628,29.0890642678081,23.2811428048998
259.2,18.781999999993,2.5130538592788,2.51187662267857,2.51535586217887,9.07578861070563,11.3566944222505,19.8967593589939,17.5355648643284,29.0890642678081,23.2789460957936
259.6,15.1920000000064,2.51269213355028,2.50354830616251,2.51090972994621,9.045697148609,11.3377083607419,19.8967593589939,17.4947658587912,29.0890642678081,23.2767122145669
260,14.276,2.51232437995542,2.49821568133876,2.50295634079428,9.0264295718484,11.3028986729493,19.8967593589939,17.428767584749,29.0890642678081,23.2744409976254
260.4,17.7759999999925,2.51195057295958,2.50924368313999,2.51562038469105,9.06627540354363,11.3612141867947,19.8967593589939,17.5349513922444,29.0890642678081,23.2721322817868
260.8,13.6830000000047,2.51157068711826,2.50867076022431,2.51382858596169,9.06420534674785,11.3542667214535,19.8967593589939,17.5150202039075,29.0890642678081,23.2697859043024
261.2,14.7740000000017,2.51118469708097,2.49870739000831,2.50393760485419,9.03754707893079,11.310750791628,19.9166584331956,17.4468714863576,29.0589988379662,23.2674017028797
261.6,15.8810000000013,2.51079257759518,2.49728886924175,2.50192407025694,9.03241644688418,11.3028319316331,19.9166584331956,17.4284167809958,29.0589988379662,23.2649795157054
262,17.802,2.51039430351035,2.48795846089093,2.49883417395321,8.99866939627979,11.2900667984648,19.9166584331956,17.3856720279752,29.0589988379662,23.2625191814691
262.4,17.2509999999967,2.50998984978205,2.48700452093111,2.50038774948728,8.9952191014066,11.2982996179792,19.9166584331956,17.3905445194309,29.0589988379662,23.2600205393881
262.8,16.7459999999944,2.50957919147629,2.49781502445121,2.51303438941654,9.0343194918327,11.3566837072882,19.9166584331956,17.4890740968216,29.0589988379662,23.2574834292319
263.2,16.9349999999944,2.50916230377381,2.48663712704159,2.49936420201859,8.99389027851749,11.2961576358985,19.9166584331956,17.37685665756,29.0589988379662,23.2549076913483
263.6,17.3490000000042,2.50873916197457,2.48732934786978,2.49690803358164,8.99639396436273,11.2863256160249,19.9166584331956,17.3510611607387,29.0589988379662,23.2522931666898
264,13.932,2.50830974150235,2.50830974150235,2.50765318141873,9.01207273190709,11.3361886268189,19.9166584331956,17.4344166459705,29.2531269440726,23.2496396968405
264.4,17.624999999991,2.50787401790939,2.49792322994668,2.49935826985129,8.97475517258749,11.2999990148576,19.9166584331956,17.3742869704865,29.2531269440726,23.2469471240441
264.8,14.982000000003,2.5074319668812,2.50363874563782,2.51033210822011,8.99529037294834,11.3509473864733,19.9166584331956,17.4532224537321,29.2531269440726,23.2442152912322
265.2,16.2230000000007,2.50698356424146,2.51288311486975,2.51230271685252,9.02850434429341,11.3612123906288,19.9166584331956,17.4710102369676,29.2531269440726,23.2414440420531
265.6,18.1219999999912,2.50652878595699,2.51493177990472,2.50899841652007,9.03586496566841,11.3476419665958,19.9166584331956,17.4517120628837,29.2531269440726,23.2386332209021
266,13.596,2.50606760814289,2.52642648972771,2.52610487550637,9.07716415581345,11.4264122885245,19.9166584331956,17.6023273171158,29.2531269440726,23.2357826729516
266.4,14.4960000000017,2.50560000706771,2.51182414767174,2.51246427113192,9.02469959512257,11.36612519519,19.9166584331956,17.5029164664807,29.2531269440726,23.232892244182
266.8,16.1569999999965,2.50512595915882,2.50135240465607,2.5018635938337,8.98707580882313,11.3195966299626,19.9166584331956,17.4269179789848,29.2531269440726,23.2299617814138
267.2,16.693000000002,2.50464544100779,2.51537604966171,2.51634009825465,9.03530664301842,11.3865511941534,19.9166584331956,17.5463761368943,29.2601025616228,23.22699113234
267.6,15.0940000000111,2.50415842937592,2.51917582336383,2.51313021952658,9.04895554477107,11.3735007318388,19.9166584331956,17.5360213414932,29.2601025616228,23.223980145559
268,13.141,2.50366490119989,2.52010852876557,2.51216244924566,9.0523058507078,11.370614982794,19.9166584331956,17.5392580083253,29.2601025616228,23.2209286706084
268.4,17.1729999999903,2.5031648335975,2.52275970102111,2.51862232279285,9.06182894141841,11.4013720438222,19.9166584331956,17.5972388601978,29.2601025616228,23.2178365579997
268.8,13.9589999999999,2.50265820387348,2.51620347444556,2.50544791732928,9.03827877780008,11.3432643692322,19.9166584331956,17.5121060644746,29.2601025616228,23.214703659253
269.2,15.7419999999978,2.50214498952546,2.52061074468951,2.51447466228966,9.05410982545518,11.3856890239388,19.9166584331956,17.5901011100411,29.2601025616228,23.211529826933
269.6,14.136000000005,2.50162516825001,2.51587011240507,2.51040659436752,9.03708133129524,11.3688432146345,19.9166584331956,17.5698816784418,29.2601025616228,23.2083149146852
270,17.199,2.50109871794881,2.50109871794881,2.49963693765384,9.02439196371807,11.3216592550564,19.9166584331956,17.4832601226495,29.1292097319132,23.2050587772734
270.4,12.8870000000066,2.50056561673486,2.51563422853751,2.51219519370645,9.07683857208418,11.3801567873839,19.9166584331956,17.5945036840226,29.1292097319132,23.201761270617
270.8,14.3230000000059,2.50002584293886,2.51781256217619,2.51009210196813,9.08469837243597,11.372266464013,19.9166584331956,17.5959128152158,29.1292097319132,23.1984222518295
271.2,16.8909999999979,2.49947937511571,2.506308215844,2.50462407169915,9.04318872315942,11.3491468067711,19.9166584331956,17.5627215590812,29.1292097319132,23.1950415792578
271.6,16.3840000000039,2.49892619205098,2.50966366818283,2.5097648893212,9.05529576911644,11.3741195483541,19.9166584331956,17.6094611010498,29.1292097319132,23.1916191125215
272,12.66,2.49836627276766,2.52314235893589,2.51073705369674,9.10392919075645,11.3802253407185,19.9166584331956,17.6259363675627,29.1292097319132,23.1881547125537
272.4,14.525000000004,2.49779959653284,2.513505629576,2.50316046260274,9.06915822295427,11.3475994706921,19.9166584331956,17.5861395645432,29.1292097319132,23.1846482416416
272.8,15.3819999999997,2.49722614286463,2.51991221058294,2.50679925928338,9.09227426301261,11.3658349321775,19.9166584331956,17.6198935601958,29.1292097319132,23.1810995634686
273.2,15.0770000000059,2.49664589153912,2.49647446047235,2.50158551828885,9.07014181797198,11.3439531252444,19.947880265093,17.5874728954609,28.9286967454007,23.1775085431561
273.6,17.3580000000036,2.49605882259738,2.48620640863061,2.49764500863344,9.03283613434754,11.3278599231906,19.947880265093,17.5645081749272,28.9286967454007,23.1738750473069
274,17.132,2.49546491635267,2.49804662603403,2.49606994402707,9.07585377891192,11.322512454998,19.947880265093,17.5575505844847,28.9286967454007,23.1701989440486
274.4,17.7619999999923,2.49486415339766,2.49779101519626,2.49601751130748,9.07492509865281,11.324092141595,19.947880265093,17.5632308269034,28.9286967454007,23.1664801030778
274.8,14.4070000000059,2.49425651461182,2.50229119927406,2.5017546899311,9.09127507877035,11.3519642408774,19.947880265093,17.6199579074226,28.9286967454007,23.1627183957048
275.2,16.2919999999988,2.4936419811688,2.50344196790742,2.50238744313109,9.09545602869373,11.3567008704408,19.947880265093,17.6348215401744,28.9286967454007,23.1589136948996
275.6,17.263000000001,2.49302053454402,2.49773500108834,2.49634240110286,9.07472158929965,11.3311490299344,19.947880265093,17.5943180751065,28.9286967454007,23.1550658753374
276,14.978,2.49239215652228,2.49239215652228,2.50541143219118,9.11522751587634,11.3742256398861,19.947880265093,17.6711046202547,28.7385387302216,23.1511748134458
276.4,16.8210000000031,2.49175682920548,2.49703765185768,2.50487896073745,9.13221711632716,11.373741202474,19.947880265093,17.6805160169118,28.7385387302216,23.1472403874519
276.8,17.5219999999969,2.49111453502043,2.4926843145043,2.49919446436281,9.11629600201716,11.3498804837928,19.947880265093,17.6533219654109,28.7385387302216,23.1432624774303
277.2,14.718000000003,2.49046525672677,2.49103116692941,2.49709731327085,9.11025007693147,11.3423273601353,19.947880265093,17.6502929834803,28.7385387302216,23.1392409653515
277.6,12.0150000000189,2.48980897742496,2.48541703023259,2.49031288597754,9.08971794150374,11.3134987202512,19.947880265093,17.5994198386303,28.7385387302216,23.1351757351314
278,14.163,2.48914568056432,2.47306944953736,2.48138820703814,9.04456011711677,11.2749564343968,19.947880265093,17.5232837916467,28.7385387302216,23.1310666726806
278.4,15.7349999999966,2.48847534995122,2.48600143712373,2.49076021976014,9.09185524632578,11.319573422225,19.947880265093,17.6084630415128,28.7385387302216,23.1269136659551
278.8,14.4520000000014,2.48779796975735,2.49339076805664,2.49476808225995,9.11887965838204,11.339845607591,19.947880265093,17.6422534667206,28.7385387302216,23.1227166050069
279.2,15.8739999999992,2.487113524528,2.48957852543842,2.48886372337304,9.11526652852776,11.3150830737936,19.947880265093,17.6084175529173,28.7059732847052,23.1184753820354
279.6,15.1899999999988,2.4864219991905,2.48864657666582,2.49013086806214,9.11185431984812,11.3229428174352,19.947880265093,17.6273352137037,28.7059732847052,23.1141898914397
280,13.044,2.48572337906267,2.49024967307297,2.49443620590062,9.11772384791189,11.3446448715934,19.947880265093,17.669493959034,28.7059732847052,23.1098600298708
280.4,18.9369999999967,2.48501764986145,2.48145113974481,2.48865207681893,9.08550916758475,11.320481560155,19.947880265093,17.6334870343115,28.7059732847052,23.1054856962848
280.8,14.6530000000047,2.48430479771147,2.47752825138994,2.4786135750466,9.07114602436556,11.2769747276441,19.947880265093,17.5507372691763,28.7059732847052,23.1010667919965
281.2,15.599000000003,2.48358480915381,2.47996060471131,2.47835209684012,9.08005176828539,11.2779641974575,19.947880265093,17.5520505751327,28.7059732847052,23.0966032207337
281.6,16.5299999999919,2.48285767115473,2.48000691167166,2.47985845643593,9.08022131517111,11.2870221880185,19.947880265093,17.5629084125243,28.7059732847052,23.0920948886912
282,17.69,2.4821233711146,2.4821233711146,2.47916100211773,9.06170865083075,11.2860730713594,19.947880265093,17.5535429216897,28.7891662757575,23.0875417045868
282.4,17.1749999999858,2.48138189687676,2.47304688575253,2.47439921006363,9.0285723180917,11.2666394722759,19.947880265093,17.5243743858229,28.7891662757575,23.082943579716
282.8,17.7430000000005,2.48063323673652,2.48272286781646,2.47731181012273,9.06389728678355,11.2821707814143,19.947880265093,17.5473531638927,28.7891662757575,23.0783004280088
283.2,18.1729999999956,2.47987737945021,2.48750216993849,2.48101050337942,9.08134551030384,11.3013111812052,19.947880265093,17.5741262884964,28.7891662757575,23.0736121660857
283.6,11.8980000000213,2.47911431424429,2.49231074216405,2.48724807314064,9.09890059279557,11.3320488079754,19.947880265093,17.6294232478287,28.7891662757575,23.0688787133149
284,16.241,2.47834403082451,2.49477147420434,2.48986949736189,9.10788420621155,11.3463425676683,19.947880265093,17.6654130427498,28.7891662757575,23.0640999918698
284.4,15.0440000000016,2.47756651938513,2.4917625720552,2.48667002378375,9.09689933940287,11.3341331936859,19.947880265093,17.6599208135398,28.7891662757575,23.0592759267863
284.8,17.4159999999973,2.47678177061819,2.48029866500187,2.47679427214375,9.05504703386221,11.2915044028732,19.947880265093,17.59229412709,28.7891662757575,23.0544064460217
285.2,14.8410000000064,2.47598977572284,2.47163911703068,2.47167093188407,9.05217743292889,11.270550276702,19.947880265093,17.5503256099422,28.697748212112,23.0494914805127
285.6,17.805999999997,2.47519052641467,2.48041683206116,2.47926877118078,9.08432510099425,11.3076291286079,19.947880265093,17.61762643119,28.697748212112,23.0445309642345
286,14.333,2.47438401493515,2.48142872708389,2.48243977722809,9.0880310842934,11.3245517975745,19.947880265093,17.6410694420015,28.697748212112,23.0395248342602
286.4,16.0250000000031,2.47357023406105,2.47837867150085,2.47414912542852,9.07686050355299,11.2892063228642,19.947880265093,17.5909613181901,28.697748212112,23.0344730308203
286.8,15.1490000000044,2.47274917711395,2.48607799749706,2.48348251978344,9.10505865940488,11.3343016164755,19.947880265093,17.6693245221223,28.697748212112,23.0293754973624
287.2,16.7569999999986,2.47192083796971,2.48053546623905,2.47940913153976,9.08475958903114,11.3182389693122,19.947880265093,17.6504273159716,28.697748212112,23.024232180612
287.6,18.2000000000007,2.47108521106805,2.49223692604727,2.48286565801547,9.12761523477586,11.3365726564323,19.947880265093,17.7041424553474,28.697748212112,23.0190430306319
288,14.998,2.47024229142207,2.47024229141661,2.485029900407,9.14170888094081,11.3490354367433,20.0049059789259,17.7324628006612,28.4006307049978,23.0138080008841
288.4,15.1939999999976,2.46939207462787,2.46358513902714,2.47721549525535,9.11707253278499,11.3159440075918,20.0049059789259,17.6860061695151,28.4006307049978,23.0085270482896
288.8,15.1930000000028,2.46853455687414,2.47471394432639,2.48586019609849,9.15825727753327,11.358062692693,20.0049059789259,17.7712434553032,28.4006307049978,23.0032001332903
289.2,17.677999999995,2.46766973495177,2.47461898542088,2.49018374028652,9.15790585991207,11.3804754226507,20.0049059789259,17.820527943349,28.4006307049978,22.9978272199098
289.6,15.5220000000039,2.46679760626348,2.46582293055084,2.47114527685986,9.12535400327755,11.2961287681568,20.0049059789259,17.701887842312,28.4006307049978,22.9924082758151
290,15.45,2.46591816883344,2.47791373725024,2.47664619180176,9.17009885902134,11.3239661791035,20.0049059789259,17.7538669825694,28.4006307049978,22.9869432723778
290.4,18.3449999999948,2.4650314213169,2.47349075197838,2.47680415908732,9.15373056839636,11.3274041820988,20.0049059789259,17.7619626819629,28.4006307049978,22.9814321847364
290.8,15.1480000000008,2.46413736300982,2.47006672004204,2.47015129605023,9.1410591380392,11.2997104193271,20.0049059789259,17.7294767858648,28.4006307049978,22.9758749918573
291.2,16.5869999999959,2.46323599385849,2.47144556026336,2.48087178803285,9.16173097223119,11.3515197125965,20.0049059789259,17.8373667893333,28.3523677020048,22.9702716765969
291.6,16.6140000000016,2.46232731446912,2.4616283838788,2.46255639129662,9.12533837253634,11.2704874010647,20.0049059789259,17.696830330093,28.3523677020048,22.9646222257636
292,16.118,2.46141132611744,2.46083372809987,2.45618500709508,9.12239255710784,11.2441159354186,20.0049059789259,17.651786572852,28.3523677020048,22.9589266301793
292.4,17.4499999999958,2.46048803075826,2.46537988201237,2.46721912445023,9.13924530101382,11.2974541357869,20.0049059789259,17.7546813388808,28.3523677020048,22.9531848847413
292.8,16.6099999999972,2.45955743103501,2.46194801773708,2.45941234155303,9.12652326589035,11.2645471727186,20.0049059789259,17.6927190999014,28.3523677020048,22.947396988484
293.2,19.1729999999948,2.45861953028924,2.45345750041173,2.45557619628547,9.09504863549564,11.2498370515848,20.0049059789259,17.6784641338964,28.3523677020048,22.9415629446405
293.6,16.5300000000043,2.45767433257009,2.45648411031627,2.4580444963738,9.10626837917486,11.2640322809465,20.0049059789259,17.6945877625538,28.3523677020048,22.9356827607041
294,14.974,2.45672184264373,2.45672184264373,2.45706125704055,9.13220201987754,11.2624366512782,20.0049059789259,17.6947724889387,28.2745886850661,22.9297564484897
294.4,18.1789999999887,2.45576206600272,2.4541836746381,2.45920433240197,9.12276706367477,11.2751966766788,20.0049059789259,17.7146923663338,28.2745886850661,22.9237840241952
294.8,14.6680000000009,2.45479500887537,2.45845384358854,2.46092787345983,9.13864026707837,11.286062028234,20.0049059789259,17.7444641186115,28.2745886850661,22.9177655084617
295.2,18.1369999999964,2.45382067823498,2.4559392614146,2.45612890916993,9.1292929848548,11.2670350202956,20.0049059789259,17.7133967733074,28.2745886850661,22.9117009264353
295.6,16.6730000000046,2.45283908180907,2.46529225996422,2.46680175794493,9.16406023882886,11.3190135455203,20.0049059789259,17.8125373620544,28.2745886850661,22.9055903078267
296,16.998,2.45185022808854,2.47201999887801,2.46899052515685,9.18906879691276,11.3321026573943,20.0049059789259,17.8438786102429,28.2745886850661,22.8994336869719
296.4,16.3569999999968,2.4508541263367,2.46275852538166,2.45788994077519,9.15464176268267,11.2842099727015,20.0049059789259,17.7929249167613,28.2745886850661,22.8932311028918
296.8,14.3490000000034,2.44985078659831,2.47386452904591,2.46422826132614,9.19592534120384,11.3163980084731,20.0049059789259,17.8477978895767,28.2745886850661,22.8869825993518
297.2,17.3120000000005,2.44884021970848,2.44769576615701,2.45464143586581,9.1651367910237,11.2754737102125,20.0558705207506,17.7872274457726,28.0694759398006,22.8806882249206
297.6,15.2360000000086,2.44782243730149,2.44108673569233,2.44900489452006,9.14038997848989,11.2527001779958,20.0558705207506,17.7575215509573,28.0694759398006,22.8743480330295
298,15.534,2.44679745181956,2.4520033453419,2.46176070192777,9.18126606371088,11.3144693463179,20.0558705207506,17.868819190624,28.0694759398006,22.8679620820301
298.4,16.3389999999952,2.44576527652144,2.44206249050009,2.44529359664329,9.14404358871843,11.2419468913232,20.0558705207506,17.7523281959974,28.0694759398006,22.8615304352523
298.8,15.6200000000012,2.44472592549101,2.43942915866732,2.43968159018535,9.1341833573951,11.2193250886853,20.0558705207506,17.7117811704724,28.0694759398006,22.8550531610613
299.2,17.0219999999945,2.44367941364572,2.43953269710755,2.44348243702015,9.13457104608621,11.2400118802367,20.0558705207506,17.744470619963,28.0694759398006,22.848530332915
299.6,16.2679999999971,2.44262575674484,2.43037646561016,2.43597516962889,9.10028650986068,11.2087006558313,20.0558705207506,17.6908022246636,28.0694759398006,22.8419620294195
300,14.25,2.44156497139778,2.44156497139675,2.44384047785909,9.1159139887142,11.248148259191,20.0596476092182,17.7573583850627,28.1503556295431,22.8353483343849
300.4,15.8990000000058,2.44049707507213,2.44489957165423,2.44072800159768,9.12836417107265,11.2370994543386,20.0596476092182,17.7453886206028,28.1503556295431,22.8286893368805
300.8,13.2470000000042,2.43942208610164,2.44255384369807,2.43438170882565,9.11960607757944,11.2111735909236,20.0596476092182,17.6945870747988,28.1503556295431,22.821985131289
301.2,16.9079999999966,2.43834002369407,2.44766245789598,2.44502780503635,9.13867978160748,11.2635336107825,20.0596476092182,17.7897609701777,28.1503556295431,22.81523581736
301.6,13.0210000000037,2.43725090793891,2.43461547539377,2.43300909569812,9.08996710277412,11.2115056612334,20.0596476092182,17.709748269899,28.1503556295431,22.8084415002634
302,15.751,2.43615475981495,2.43847597652099,2.43835771637903,9.1043808073617,11.2395227638579,20.0596476092182,17.7501756500981,28.1503556295431,22.8016022906413
302.4,18.390000000004,2.43505160119774,2.4465988750968,2.44544288242911,9.13470875096495,11.2755857730608,20.0596476092182,17.8126218938491,28.1503556295431,22.7947183046594
302.8,16.3500000000012,2.43394145486684,2.44665757962555,2.43727830487244,9.13492793228555,11.24135698119,20.0596476092182,17.7640737145002,28.1503556295431,22.7877896640583
303.2,17.7269999999999,2.43282434451299,2.43712940658918,2.44462530061689,9.15788035473135,11.2786945550774,20.0596476092182,17.8400069279707,27.9704493640702,22.7808164962029
303.6,16.160000000002,2.43170029474511,2.43255316501115,2.44310489937344,9.14068443861273,11.2751532024479,20.0596476092182,17.8425236002509,27.9704493640702,22.7737989341314
304,16.266,2.43056933109709,2.42514197066679,2.42892309566815,9.11283576102188,11.2131799184398,20.0596476092182,17.7445817143053,27.9704493640702,22.7667371166039
304.4,15.6410000000007,2.42943148003449,2.43091448431589,2.43894842806686,9.13452684939886,11.2629774863443,20.0596476092182,17.8343991283361,27.9704493640702,22.7596311881495
304.8,15.9980000000034,2.42828676896101,2.4214727973189,2.42695037161795,9.09904829022533,11.2110928270967,20.0596476092182,17.7490181264231,27.9704493640702,22.7524812991129
305.2,17.5659999999963,2.42713522622483,2.42855315421726,2.42813242414808,9.12565379634603,11.2201006988535,20.0596476092182,17.7783951351556,27.9704493640702,22.7452876056993
305.6,12.4130000000098,2.42597688112477,2.42462742547307,2.42984748321171,9.11090228005508,11.231599564325,20.0596476092182,17.7904800898281,27.9704493640702,22.7380502700195
306,17.04,2.42481176391624,2.42481176391624,2.41494586332261,9.07844831545711,11.1662945879721,20.0596476092182,17.6851443275006,28.0725732619157,22.7307694601332
306.4,17.4589999999829,2.42363990581703,2.43021754954508,2.42274221046436,9.09868747223049,11.2059542418307,20.0596476092182,17.7494905692312,28.0725732619157,22.723445350091
306.8,16.6369999999998,2.42246133901293,2.42066946925969,2.42217193464604,9.06293964443099,11.2069499703445,20.0596476092182,17.7459693160492,28.0725732619157,22.7160781199766
307.2,15.9700000000027,2.42127609666309,2.4302826156892,2.41797674393868,9.09893107861482,11.1911902388894,20.0596476092182,17.7221268209147,28.0725732619157,22.7086679559464
307.6,15.1829999999981,2.42008421290527,2.43863739910034,2.42875907545429,9.13021122601167,11.2447849084049,20.0596476092182,17.8133399537081,28.0725732619157,22.7012150502688
308,17.35,2.41888572286083,2.4182901498365,2.4116503403593,9.05403151855875,11.169261916605,20.0596476092182,17.6824182406247,28.0725732619157,22.6937196013629
308.4,15.4870000000046,2.41768066263952,2.42677877586128,2.41785513942906,9.08581277011076,11.2017193652317,20.0596476092182,17.7503320488603,28.0725732619157,22.6861818138346
308.8,18.3059999999905,2.4164690693441,2.41604463411896,2.41964482555198,9.04562435117093,11.2137575751737,20.0596476092182,17.7677583407747,28.0725732619157,22.6786018985126
309.2,16.6849999999973,2.41525098107472,2.40575465688429,2.4030108234089,9.03109677646792,11.1404119563785,20.0596476092182,17.634844762796,27.9979773575333,22.6709800724832
309.6,16.6540000000029,2.41402643693305,2.41857673646607,2.41391830054533,9.07923029716893,11.1947634511027,20.0596476092182,17.7207188296073,27.9979773575333,22.6633165591232
310,17.383,2.41279547702628,2.41149299741911,2.41331593582525,9.05263825350841,11.1957762194132,20.0596476092182,17.7244898298178,27.9979773575333,22.6556115881322
310.4,15.2320000000029,2.41155814247083,2.40419972462056,2.40071214248843,9.02525962939461,11.1411143788371,20.0596476092182,17.6322368188038,27.9979773575333,22.6478653955632
310.8,14.8340000000045,2.41031447539583,2.39484795257947,2.40455355634069,8.99015348999967,11.1627796108574,20.0596476092182,17.6705256326775,27.9979773575333,22.6400782238519
311.2,18.7299999999901,2.40906451894642,2.39469524122071,2.39775332858216,8.98958021830055,11.1350605662624,20.0596476092182,17.6120900193851,27.9979773575333,22.6322503218453
311.6,17.0599999999844,2.40780831728679,2.40821787618935,2.40322097818591,9.04034359299678,11.1643335058491,20.0596476092182,17.6575049938744,27.9979773575333,22.6243819448282
312,16.908,2.40654591560299,2.40654591560299,2.4151911211301,9.04658973313112,11.2238650737894,20.0845522359024,17.7600979847218,27.9592215766489,22.6164733545485
312.4,15.5619999999986,2.40527736010551,2.4043012006014,2.40525299249812,9.03815149160181,11.181610413092,20.0845522359024,17.6878036055736,27.9592215766489,22.6085248192417
312.8,15.1210000000087,2.40400269803159,2.40464078213505,2.40898168040734,9.03942803272075,11.2029027360977,20.0845522359024,17.741190761317,27.9592215766489,22.6005366136532
313.2,14.3620000000031,2.40272197764738,2.40165198671638,2.41077063630775,9.02819267428704,11.2152058096117,20.0845522359024,17.7581316693206,27.9592215766489,22.5925090190599
313.6,16.6500000000021,2.40143524824974,2.40231502759467,2.40047098178027,9.03068515064633,11.171279256834,20.0845522359024,17.6883486483015,27.9592215766489,22.5844423232897
314,14.811,2.40014256016787,2.40787964335295,2.41132172810513,9.05160342835769,11.2258052274827,20.0845522359024,17.7966484306238,27.9592215766489,22.5763368207403
314.4,15.7509999999989,2.39884396476468,2.40992642395827,2.41026233832157,9.05929760293792,11.2249224729668,20.0845522359024,17.805671139818,27.9592215766489,22.5681928123959
314.8,16.0209999999977,2.39753951443791,2.40875171617682,2.40094270572746,9.05488168912297,11.1855750489167,20.0845522359024,17.7459042087573,27.9592215766489,22.5600106058428
315.2,18.1309999999963,2.39622926262099,2.39580879295785,2.40277063573058,9.01933842508792,11.1981712850932,20.0845522359024,17.7690353734569,27.9185777666268,22.5517905152835
315.6,16.6949999999903,2.39491326378364,2.40166972998924,2.40137664712279,9.0414026961306,11.1957740564777,20.0845522359024,17.7745138932193,27.9185777666268,22.5435328615491
316,14.211,2.39359157343228,2.40892909531451,2.40382587516482,9.06873153506483,11.2113181275945,20.0845522359024,17.813466865833,27.9185777666268,22.5352379721104
316.4,15.9039999999955,2.39226424811008,2.4043141451141,2.40151414923159,9.0513579459058,11.2046789839366,20.0845522359024,17.822077506475,27.9185777666268,22.5269061810871
316.8,16.9389999999989,2.39093134539685,2.40858909174412,2.39651872158705,9.06745154674685,11.1855271813963,20.0845522359024,17.7929962416481,27.9185777666268,22.5185378292562
317.2,16.4459999999945,2.3895929239086,2.40329911661933,2.399176125945,9.04753673716314,11.202111317648,20.0845522359024,17.82482990162,27.9185777666268,22.5101332640581
317.6,13.5250000000065,2.38824904329689,2.40457309775257,2.40055690471174,9.05233280729262,11.2127627296487,20.0845522359024,17.8558429461813,27.9185777666268,22.5016928396016
318,14.276,2.38689976424791,2.38689976424791,2.39678533952749,9.07291855801619,11.1993646928632,20.1241834197266,17.8450673651833,27.6504999413711,22.4932169166667
318.4,15.8040000000107,2.38554514848125,2.38514897967023,2.39412240029729,9.06626359657883,11.1911562261322,20.1241834197266,17.8445323572923,27.6504999413711,22.484705862707
318.8,16.6689999999988,2.38418525874847,2.39226948614879,2.39315151946364,9.0933295741031,11.1908712508576,20.1241834197266,17.850409057579,27.6504999413711,22.4761600518493
319.2,15.6549999999971,2.38282015883141,2.39307222664616,2.39734738744991,9.09638089584896,11.2147731931758,20.1241834197266,17.9117796948738,27.6504999413711,22.4675798648919
319.6,15.6689999999983,2.38144991354013,2.38890620014365,2.39724360853291,9.08054528358995,11.2185889758531,20.1241834197266,17.9350221954873,27.6504999413711,22.4589656893019
320,15.755,2.38007458871074,2.39265861880236,2.39056426474964,9.09480871827454,11.1916403849372,20.1241834197266,17.8995943411135,27.6504999413711,22.4503179192104
320.4,17.973000000002,2.37869425120285,2.38897067401564,2.3859237540804,9.08079035721995,11.1742362106328,20.1241834197266,17.8830344669575,27.6504999413711,22.4416369554056
320.8,17.2389999999992,2.37730896889677,2.3947909929657,2.38740608806451,9.1029141516945,11.1855217440228,20.1241834197266,17.9134690906777,27.6504999413711,22.4329232053255
321.2,15.6350000000007,2.37591881069051,2.37925220055577,2.38112240648539,9.0841414944263,11.1604325326572,20.1241834197266,17.875079149945,27.527857312167,22.4241770830476
321.6,15.712,2.37452384649642,2.37366481837573,2.38114474593988,9.06280850152414,11.1649078064427,20.1241834197266,17.8926420376085,27.527857312167,22.4153990092778
322,16.116,2.37312414723764,2.38227278640726,2.38174461114096,9.09567429000999,11.172111316118,20.1241834197266,17.9164488258229,27.527857312167,22.4065894113377
322.4,14.9280000000049,2.37171978484424,2.38091120569031,2.37602746223774,9.09047568521898,11.1496929323597,20.1241834197266,17.8839412999675,27.527857312167,22.3977487231495
322.8,15.6519999999995,2.3703108322491,2.37916383752385,2.37700544746013,9.08380411855473,11.1587019611911,20.1241834197266,17.9040110919932,27.527857312167,22.38887738522
323.2,14.8940000000043,2.36889736338354,2.38427449052405,2.3770513821621,9.1033169280719,11.1633560109578,20.1241834197266,17.9220057139339,27.527857312167,22.3799758446225
323.6,14.160000000008,2.36747945317265,2.375057818186,2.36675293882676,9.06812706648133,11.1194288763781,20.1241834197266,17.8521619113705,27.527857312167,22.3710445549774
324,15.586,2.3660571775304,2.3660571775304,2.36441359151744,9.04076071886352,11.1128894006939,20.1241834197266,17.8392045628794,27.5065472733934,22.3620839764306
324.4,14.538000000003,2.36463061335442,2.36452145565282,2.36136951377368,9.03489268906368,11.1030453942637,20.1241834197266,17.8286026782954,27.5065472733934,22.3530945756304
324.8,16.2769999999922,2.3631998385206,2.36877289628484,2.36182641944193,9.05113754477955,11.1096756400566,20.1241834197266,17.8416526048217,27.5065472733934,22.3440768257034
325.2,16.7029999999917,2.36176493187732,2.3740592532449,2.36628731700001,9.0713368403859,11.1351669130214,20.1241834197266,17.8827413715973,27.5065472733934,22.3350312062274
325.6,17.0379999999965,2.36032597323954,2.37115704773532,2.35849911333192,9.06024744414549,11.1030278445778,20.1241834197266,17.8325322842687,27.5065472733934,22.3259582032041
326,17.403,2.35888304338247,2.37516950560972,2.36563155456203,9.07557914106366,11.1411460490676,20.1241834197266,17.9046267605931,27.5065472733934,22.3168583090286
326.4,15.1850000000069,2.35743622403513,2.37234842036475,2.36684143067235,9.06479970728264,11.1514043356128,20.1241834197266,17.9383227736051,27.5065472733934,22.3077320224588
326.8,15.6440000000054,2.35598559787357,2.36773782075496,2.35648951467049,9.04718249657514,11.1071880844948,20.1241834197266,17.8622412466994,27.5065472733934,22.2985798485817
327.2,16.9330000000005,2.35453124851383,2.35457324228239,2.35788164401316,9.07096105026115,11.1183258430058,20.1214073700506,17.8978608543025,27.2819068144637,22.2894022987787
327.6,14.3610000000047,2.35307326050463,2.35803061822202,2.35831544641069,9.08428054354398,11.1249644449916,20.1214073700506,17.9129418535303,27.2819068144637,22.2801998906896
328,12.969,2.35161171931987,2.35839830458932,2.35802344187386,9.08569705021983,11.1281954030278,20.1214073700506,17.9233107843326,27.2819068144637,22.2709731481739
328.4,16.1369999999928,2.3501467113508,2.36009466899785,2.3627873851693,9.09223227078571,11.155311338802,20.1214073700506,17.978072685432,27.2819068144637,22.2617226012715
328.8,14.6439999999985,2.34867832389793,2.36416042796513,2.36190617433029,9.10789555131979,11.1557982174136,20.1214073700506,17.9960654889555,27.2819068144637,22.2524487861608
329.2,17.6429999999932,2.34720664516279,2.37491509524865,2.36269453722937,9.14932775919742,11.1641859573591,20.1214073700506,18.0281432586613,27.2819068144637,22.2431522451158
329.6,14.5220000000049,2.34573176423928,2.37930293080641,2.36497669949123,9.16623183536911,11.1796533034633,20.1214073700506,18.0659522237625,27.2819068144637,22.2338335264613
330,15.788,2.34425377110489,2.34425377110489,2.35888864501117,9.14627098452507,11.1555604235043,20.1214073700506,18.0505886375809,26.9386841220908,22.2244931845266
330.4,16.5749999999923,2.34277275661165,2.3451300715273,2.35994311992947,9.14968993226273,11.16525023215,20.1214073700506,18.0881804516576,26.9386841220908,22.215131779597
330.8,17.4720000000013,2.34128881247678,2.34298777375449,2.35192960200562,9.14133160681127,11.1320383447724,20.1214073700506,18.0469706989791,26.9386841220908,22.2057498778643
331.2,17.1419999999981,2.33980203127313,2.34444319004289,2.34663846081784,9.14701001583553,11.1116992230863,20.1214073700506,18.0178301448503,26.9386841220908,22.1963480513754
331.6,16.2559999999806,2.33831250641941,2.35964684049215,2.35765527102539,9.20632812749944,11.1686060195548,20.1214073700506,18.1340248963544,26.9386841220908,22.1869268779796
332,15.645,2.33682033217011,2.36247163162975,2.35548700878207,9.21734924882068,11.1630841899755,20.1214073700506,18.1369784911225,26.9386841220908,22.1774869412732
332.4,16.6830000000071,2.33532560360524,2.35653058228631,2.34941212349909,9.19416982690944,11.1390447039046,20.1214073700506,18.1160380123774,26.9386841220908,22.1680288305441
332.8,17.9099999999975,2.33382841661977,2.35792477150998,2.34815163476205,9.19960935423388,11.1378293163085,20.1214073700506,18.1377590966125,26.9386841220908,22.1585531407134
333.2,16.176999999996,2.33232886791292,2.33972732826064,2.34554478284165,9.21754048135678,11.130232575014,20.1214073700506,18.1340224971994,26.6787829083376,22.1490604722761
333.6,15.8380000000023,2.33082705497716,2.33607732279394,2.34117734762954,9.20316099673047,11.1142795213722,20.1214073700506,18.120724843593,26.6787829083376,22.1395514312402
334,16.231,2.32932307608696,2.3348403282928,2.33642171549134,9.19828775925885,11.0964769804798,20.1214073700506,18.1060296113452,26.6787829083376,22.130026629064
334.4,14.7000000000083,2.3278170302874,2.33785954894512,2.331356124094,9.21018221732188,11.077193954365,20.1214073700506,18.0789291823854,26.6787829083376,22.1204866825918
334.8,16.7379999999986,2.32630901738244,2.32663395295137,2.32536487675403,9.16595809588263,11.0535014936992,20.1214073700506,18.0409526559689,26.6787829083376,22.1109322139885
335.2,12.8690000000041,2.32479913792309,2.33534136891552,2.33041735321601,9.20026164833856,11.0823139787575,20.1214073700506,18.0966860685107,26.6787829083376,22.101363850672
335.6,15.929999999999,2.32328749319526,2.34002449054683,2.33106017433274,9.21871117563789,11.0901788543655,20.1214073700506,18.1194784193392,26.6787829083376,22.0917822252446
336,16.911,2.32177418520744,2.32177418520198,2.32801823501131,9.21408270609349,11.0805187825294,20.2109252167347,18.1156381579497,26.4840068154434,22.0821879754225
336.4,17.9119999999926,2.32025931667821,2.33134282908884,2.32913479191515,9.25205637154322,11.0906578637606,20.2109252167347,18.1448010799041,26.4840068154434,22.0725817439645
336.8,13.703000000008,2.31874299102342,2.32315095395428,2.3234463123878,9.219546485143,11.0683937606467,20.2109252167347,18.1099566438326,26.4840068154434,22.062964178598
337.2,16.0779999999969,2.31722531234329,2.32105027362507,2.32632676676643,9.21120982500794,11.0869539510656,20.2109252167347,18.1534772843621,26.4840068154434,22.0533359319446
337.6,15.5560000000061,2.31570638540922,2.31852614966451,2.32006435767657,9.20119270659856,11.0619427210697,20.2109252167347,18.1185647085613,26.4840068154434,22.043697661444
338,15.895,2.31418631565049,2.32451994648382,2.31863727968705,9.2249794038444,11.0599789936817,20.2109252167347,18.1202637933176,26.4840068154434,22.0340500292761
338.4,17.1350000000013,2.31266520914061,2.31971545727563,2.31413471291367,9.20591253627092,11.0433412929253,20.2109252167347,18.0965292190808,26.4840068154434,22.0243937022817
338.8,15.1669999999969,2.31114317258365,2.31390849914509,2.3101655373127,9.18286731816716,11.0292395423618,20.2109252167347,18.0866157601011,26.4840068154434,22.0147293518825
339.2,15.9179999999956,2.30962031330029,2.31249963636139,2.31376466371373,9.18914362033563,11.0512777064014,20.2109252167347,18.127941423491,26.449803674384,22.0050576539987
339.6,16.1810000000004,2.30809673921364,2.30421235660632,2.30896772200986,9.15621258644753,11.0332186641277,20.2109252167347,18.0891491482005,26.449803674384,21.9953792889659
340,17.078,2.30657255883498,2.31026642648981,2.30425931966131,9.18026954921292,11.0155699841838,20.2109252167347,18.0627881304876,26.449803674384,21.9856949414502
340.4,15.2570000000069,2.30504788124926,2.31507134360465,2.31001360064342,9.19936277316757,11.0479475745503,20.2109252167347,18.1202399163213,26.449803674384,21.9760053003625
340.8,16.6639999999975,2.30352281610041,2.31402248398494,2.30925763481325,9.19519493610867,11.0492061867449,20.2109252167347,18.1368813370086,26.449803674384,21.9663110587708
341.2,14.4969999999981,2.3019974735765,2.31870224724765,2.31310521849415,9.21379083815946,11.0725044090525,20.2109252167347,18.1827860727249,26.449803674384,21.956612913812
341.6,15.8840000000066,2.30047196439478,2.30859087763421,2.30539984325038,9.17361144694347,11.0404980303925,20.2109252167347,18.1387289424343,26.449803674384,21.9469115666012
342,16.933,2.29894639978644,2.29894639978644,2.30334662387253,9.19916959051435,11.0355445926954,20.2109252167347,18.138212852057,26.2661269775425,21.9372077221411
342.4,14.9870000000191,2.29742089148129,2.30790151213869,2.31263652991245,9.23500322162388,11.0849576778421,20.2109252167347,18.239844455198,26.2661269775425,21.9275020892293
342.8,14.1640000000084,2.29589555169229,2.30730357989055,2.30754421828418,9.23261061249005,11.065447520209,20.2109252167347,18.2231778065925,26.2661269775425,21.9177953803645
343.2,16.0630000000049,2.29437049309988,2.31117340684822,2.30876691025047,9.24809561660885,11.0762162307812,20.2109252167347,18.2665036511469,26.2661269775425,21.9080883116517
343.6,17.3650000000009,2.29284582883621,2.30041272465959,2.30116685832179,9.20503704840035,11.0446487860833,20.2109252167347,18.2056036084196,26.2661269775425,21.8983816027059
344,15.462,2.29132167246913,2.29947312013658,2.29278627768529,9.20127724723407,11.0093049229656,20.2109252167347,18.1570817751549,26.2661269775425,21.888675976555
344.4,14.7360000000122,2.28979813798619,2.30438761650009,2.29912006620368,9.22094246670333,11.0446143302104,20.2109252167347,18.2349153973894,26.2661269775425,21.8789721595412
344.8,16.6949999999986,2.28827533977835,2.29269907938385,2.28683198221631,9.17417111300524,10.9904575308668,20.2109252167347,18.1503566268685,26.2661269775425,21.8692708812215
345.2,16.7889999999994,2.28675339262366,2.2859467406811,2.2829544930145,9.19344741058707,10.9766900671221,20.2109252167347,18.1182471620536,26.1338582175347,21.8595728742671
345.6,16.084999999997,2.28523241167075,2.28260379907988,2.28719307958251,9.1800030213279,11.0019486474767,20.2109252167347,18.1662100684428,26.1338582175347,21.8498788743612
346,17.103,2.28371251242223,2.27575465777204,2.2779758283491,9.15245766373021,10.9624727239803,20.2109252167347,18.0975467020544,26.1338582175347,21.840189620097
346.4,18.5479999999919,2.28219381071795,2.29236877989571,2.29011163396113,9.2192750813449,11.0257635013773,20.2109252167347,18.2095912081714,26.1338582175347,21.8305058528729
346.8,15.8629999999973,2.28067642271815,2.30094908128337,2.29888467256308,9.25378268739303,11.0729100342901,20.2109252167347,18.3015005359003,26.1338582175347,21.8208283167882
347.2,14.071000000002,2.27916046488652,2.30237537866169,2.28879502606946,9.25951886212803,11.0291997173183,20.2109252167347,18.2387684943139,26.1338582175347,21.8111577585372
347.6,13.3060000000219,2.27764605397306,2.29422404887631,2.28664937685259,9.2267364615696,11.023744071208,20.2109252167347,18.2414575077415,26.1338582175347,21.8014949273023
348,17.574,2.27613330699701,2.27613330699701,2.29039992532285,9.23496385372589,11.0467169655037,20.1989670433563,18.2955763295934,25.9046848422296,21.791840574646
348.4,15.5019999999978,2.27462234122946,2.2772143722007,2.28594992680319,9.23935006346542,11.0301363576102,20.1989670433563,18.280046208721,25.9046848422296,21.7821954544027
348.8,18.0219999999927,2.27311327417607,2.2741469654057,2.27930543983334,9.2269046628426,11.0029425033549,20.1989670433563,18.247873650321,25.9046848422296,21.7725603225686
349.2,19.1949999999935,2.27160622355957,2.28088014715589,2.27759704120295,9.25422322537691,10.9995577783046,20.1989670433563,18.2532240751262,25.9046848422296,21.7629359371917
349.6,14.158000000009,2.2701013073022,2.28178030315168,2.27936669449056,9.25787543153648,11.0129687679047,20.1989670433563,18.2853824060643,25.9046848422296,21.7533230582603
350,15.337,2.26859864350812,2.26911069453626,2.27014675902304,9.20647098292859,10.9732647461769,20.1989670433563,18.2302432978774,25.9046848422296,21.7437224475912
350.4,17.8429999999901,2.26709835044568,2.27334326700076,2.27166856158216,9.22364381441336,10.9854646021847,20.1989670433563,18.2565011665822,25.9046848422296,21.7341348687163
350.8,17.5399999999976,2.26560054652963,2.26944223717346,2.26362641171737,9.20781615206305,10.9513979526113,20.1989670433563,18.1983335266123,25.9046848422296,21.7245610867696
351.2,13.6080000000022,2.26410535030331,2.26444347312845,2.25726502364339,9.19522727790544,10.925429027667,20.1989670433563,18.1479560642128,25.8830132588566,21.7150018683724
351.6,17.9219999999947,2.26261288042071,2.26989602789161,2.26391765586277,9.21736847104512,10.9624466202391,20.1989670433563,18.2168361216097,25.8830132588566,21.7054579815187
352,16.244,2.26112325562852,2.26488491159793,2.26066525304898,9.19701982742331,10.9515049366682,20.1989670433563,18.2015288913065,25.8830132588566,21.695930195459
352.4,16.9379999999957,2.25963659474809,2.26414182702783,2.25878738030156,9.19400238336265,10.9472067836139,20.1989670433563,18.196420440624,25.8830132588566,21.6864192805843
352.8,16.581,2.25815301665736,2.266280673664,2.25897809270022,9.20268759947224,10.9529257352979,20.1989670433563,18.1985396154035,25.8830132588566,21.6769260083089
353.2,15.1900000000005,2.25667264027275,2.27080847579783,2.26003930347878,9.22107364892947,10.9628629459734,20.1989670433563,18.2247707472993,25.8830132588566,21.667451150953
353.6,15.0960000000094,2.25519558453101,2.27988548647824,2.2669238949725,9.25793267287985,11.0010591679908,20.1989670433563,18.2970691141731,25.8830132588566,21.6579954816243
354,15.564,2.25372196837098,2.25372196836547,2.26921539131864,9.26084820427955,11.016979225152,20.2877344336792,18.3402049529688,25.5779298158019,21.6485597740997
354.4,15.9650000000026,2.25225191071541,2.25053819418385,2.26157551095866,9.24776564581555,10.9846650503572,20.2877344336792,18.3053581651547,25.5779298158019,21.6391448027059
354.8,14.3750000000033,2.25078553045266,2.25790927292001,2.26617093641379,9.27805440469334,11.0117655840358,20.2877344336792,18.3653720541765,25.5779298158019,21.6297513421994
355.2,14.7869999999997,2.24932294641845,2.24849834792782,2.25741170480646,9.23938364182293,10.9739572830897,20.2877344336792,18.3162859446427,25.5779298158019,21.6203801676473
355.6,16.5249999999996,2.24786427737758,2.24272661210897,2.24751682641695,9.21566679917601,10.9305814139295,20.2877344336792,18.247530283822,25.5779298158019,21.6110320543056
356,19.168,2.24640964200554,2.25145158170868,2.25482229991099,9.25151887861794,10.970844350801,20.2877344336792,18.325709467542,25.5779298158019,21.6017077774993
356.4,14.954000000013,2.24495915887031,2.25055935863266,2.25432286714282,9.24785261339655,10.9731383612386,20.2877344336792,18.3295322813134,25.5779298158019,21.5924081125007
356.8,16.4329999999983,2.24351294641393,2.24492483834004,2.24779300220228,9.22469960789436,10.9460551035822,20.2877344336792,18.3001846591277,25.5779298158019,21.5831338344078
357.2,14.6440000000009,2.24207112293425,2.24529458165931,2.24911150024258,9.23024344266467,10.957170797791,20.27547612984,18.3259045715782,25.5667774965812,21.5738857180225
357.6,17.3239999999969,2.2406338065666,2.23730227582319,2.24081869270621,9.19738765209796,10.9214381612044,20.27547612984,18.2667691837368,25.5667774965812,21.5646645377285
358,15.36,2.23920111526549,2.24428450983432,2.23864164193261,9.22609111053179,10.915481018292,20.27547612984,18.2687840287811,25.5667774965812,21.5554710673689
358.4,17.808999999994,2.23777316678635,2.25199575023314,2.24987575325193,9.2577914614378,10.9749241990604,20.27547612984,18.3715113631446,25.5667774965812,21.5463060801241
358.8,15.7890000000029,2.23635007866725,2.24336217892527,2.24285943604144,9.22229947495099,10.9453393829549,20.27547612984,18.3279385949396,25.5667774965812,21.5371703483885
359.2,16.139000000001,2.2349319682107,2.24750668191137,2.24343649778925,9.23933722662196,10.9527862227386,20.27547612984,18.3593066293401,25.5667774965812,21.5280646436483
359.6,14.1689999999992,2.23351895246545,2.2511826466017,2.24641632401551,9.2544488512861,10.9719592745393,20.27547612984,18.3987390149157,25.5667774965812,21.5189897363585
360,15.022,2.23211114820835,2.23211114820835,2.22896036661202,9.21439595378085,10.891277840949,20.321297088424,18.27067661018,25.4603731871755,21.5099463958197
360.4,17.2549999999886,2.23070867192622,2.23592333377752,2.23464848012638,9.23013306763911,10.9236476017095,20.321297088424,18.3337835591747,25.4603731871755,21.5009353900562
360.8,14.2920000000019,2.22931163979784,2.23337073324712,2.23678915421346,9.21959565689329,10.938679415275,20.321297088424,18.3572841453013,25.4603731871755,21.4919574856921
361.2,16.7799999999977,2.22792016767591,2.2263273071687,2.22799412882836,9.1905196331434,10.9002048737003,20.321297088424,18.306242761115,25.4603731871755,21.4830134478293
361.6,15.7219999999964,2.22653437106915,2.22676370031994,2.22553316890631,9.19232111121508,10.8926823097917,20.321297088424,18.2981902121178,25.4603731871755,21.4741040399247
362,17.391,2.22515436512442,2.22893112007481,2.22471077645845,9.20126845410856,10.8931586981566,20.321297088424,18.2996753978716,25.4603731871755,21.4652300236675
362.4,15.773999999999,2.22378026460889,2.23470967770968,2.22776177093734,9.22512296428035,10.9125907375808,20.321297088424,18.3361881026078,25.4603731871755,21.4563921588574
362.8,19.0919999999948,2.22241218389238,2.23309424654528,2.23108535395784,9.21845428991937,10.9333557893096,20.321297088424,18.3771153436923,25.4603731871755,21.447591203282
363.2,13.9980000000048,2.22105023692966,2.22624299000502,2.23094550595728,9.22013051584999,10.937139284703,20.321297088424,18.3965644145547,25.3776448435722,21.4388279125954
363.6,14.9940000000109,2.21969453724293,2.23380594612524,2.23230497685528,9.25145299180033,10.9482596160644,20.321297088424,18.4278791172054,25.3776448435722,21.4301030401965
364,14.624,2.21834519790435,2.2312613973053,2.22837497119722,9.24091457693314,10.9334164000763,20.321297088424,18.4081003390752,25.3776448435722,21.4214173371078
364.4,14.1819999999997,2.21700233151863,2.23061714987872,2.22436514536322,9.23824638420475,10.9181489957986,20.321297088424,18.3968367005879,25.3776448435722,21.4127715518545
364.8,15.6880000000046,2.21566605020585,2.23113951657685,2.22637174584086,9.24040979994846,10.9323916467739,20.321297088424,18.4297544120714,25.3776448435722,21.4041664303442
365.2,15.6709999999976,2.21433646558418,2.22330449946584,2.2187359171318,9.20796056566375,10.8992573650272,20.321297088424,18.393165381212,25.3776448435722,21.3956027157467
365.6,16.0320000000038,2.21301368875292,2.22563328992542,2.21745355477716,9.21760540321193,10.8972981638815,20.321297088424,18.3916281876925,25.3776448435722,21.3870811483747
366,15.014,2.21169783027551,2.21169783027551,2.21716588031713,9.22563230166314,10.9002057083182,20.3421392439117,18.3955057808352,25.1968046884545,21.3786024655641
366.4,15.52499999999,2.2103890001627,2.20760409945162,2.21250285529098,9.20855616458589,10.8815743716365,20.3421392439117,18.3745640189036,25.1968046884545,21.3701674015561
366.8,12.5800000000056,2.20908730785585,2.19950659457041,2.20343252916635,9.17477912616213,10.8412211805199,20.3421392439117,18.3065747893532,25.1968046884545,21.3617766873788
367.2,16.4559999999991,2.20779286221037,2.20648740957922,2.20944504521757,9.20389812766209,10.8750523430013,20.3421392439117,18.3602574001542,25.1968046884545,21.3534310507299
367.6,18.4889999999965,2.20650577147925,2.20871615348882,2.21072407778851,9.21319486409827,10.8855789364142,20.3421392439117,18.3912453000244,25.1968046884545,21.3451312158597
368,16.351,2.20522614329673,2.20775792549817,2.2103633224274,9.20919781758408,10.8880125422818,20.3421392439117,18.39596999667,25.1968046884545,21.3368779034552
368.4,16.2999999999907,2.20395408466218,2.21005362822,2.21052080509259,9.21877385862172,10.892977678101,20.3421392439117,18.4171834899482,25.1968046884545,21.3286718305244
368.8,17.0300000000007,2.20268970192399,2.20870861159322,2.20630707729688,9.21316340466708,10.8763734847816,20.3421392439117,18.3898961539367,25.1968046884545,21.3205137102815
369.2,15.7070000000013,2.20143310076374,2.2005439627433,2.20968676035165,9.24209477501867,10.8971790634212,20.3948402431129,18.4382974914836,25.0250786230012,21.3124042520331
369.6,16.5269999999981,2.20018438618042,2.20021953304226,2.21244770230524,9.24073219826694,10.9149226750496,20.3948402431129,18.4724387347316,25.0250786230012,21.3043441610645
370,16.693,2.19894366247487,2.19284511864168,2.20641587386389,9.20976029406764,10.8892593136522,20.3948402431129,18.4453694946174,25.0250786230012,21.2963341385278
370.4,15.3550000000015,2.19771103323435,2.19378358073837,2.2032383885323,9.21370175390084,10.8776429563714,20.3948402431129,18.4397042922143,25.0250786230012,21.2883748813298
370.8,16.4839999999976,2.19648660131726,2.19498263054355,2.2011016835604,9.21873765962554,10.8711319972823,20.3948402431129,18.4278870703715,25.0250786230012,21.2804670820215
371.2,15.7269999999998,2.19527046883804,2.18929141277113,2.19352530296645,9.19483503603404,10.8377133555177,20.3948402431129,18.3709981684227,25.0250786230012,21.2726114286879
371.6,15.9570000000042,2.19406273715225,2.19393663923381,2.2021089728423,9.21434458637543,10.8841156396504,20.3948402431129,18.4533063763878,25.0250786230012,21.2648086048396
372,18.714,2.19286350684179,2.19286350683633,2.20318911666765,9.21764860915568,10.8934241232411,20.4119921322713,18.4781197508325,25.003872233389,21.2570592893045
372.4,14.9880000000004,2.19167287770035,2.1921961028479,2.1994178770493,9.21484319266415,10.8787157822905,20.4119921322713,18.4716183500811,25.003872233389,21.2493641561205
372.8,16.6219999999976,2.19049094871896,2.19506307410726,2.19663931373308,9.22689443687474,10.8688804523729,20.4119921322713,18.457331716144,25.003872233389,21.2417238744301
373.2,18.5639999999957,2.18931781807178,2.19677742392527,2.19618150758468,9.23410066478921,10.870496766434,20.4119921322713,18.465291977385,25.003872233389,21.2341391083751
373.6,16.3700000000042,2.18815358310209,2.19813018818408,2.20089248865418,9.23978697656826,10.8976786180391,20.4119921322713,18.5301677454482,25.003872233389,21.2266105169928
374,19.332,2.1869983403084,2.19934416519346,2.2032643452489,9.24488989950766,10.9132642892411,20.4119921322713,18.5654206978731,25.003872233389,21.2191387541131
374.4,16.7230000000056,2.1858521853308,2.20039667892288,2.19887586152719,9.24931411546269,10.8953341348827,20.4119921322713,18.559207435902,25.003872233389,21.211724468257
374.8,14.6560000000036,2.18471521293754,2.21104863370334,2.20319514237594,9.29408934924296,10.9205231897727,20.4119921322713,18.6123156698591,25.003872233389,21.204368302536
375.2,16.487999999994,2.18358751701169,2.19044096218593,2.20152265372446,9.29898745210529,10.9159899055238,20.4575229335713,18.6255921768292,24.757780583827,21.1970708945526
375.6,18.5370000000073,2.18246919053814,2.17681448732263,2.18758954658227,9.24113954798105,10.8506093234157,20.4575229335713,18.5265092300195,24.757780583827,21.1898328763027
376,15.826,2.18136032559072,2.18700002981005,2.19999970061844,9.28437980572755,10.9158623451805,20.4575229335713,18.654523545537,24.757780583827,21.1826548740778
376.4,15.0640000000096,2.18026101331951,2.18588345850426,2.19392366811278,9.27963967223795,10.8893733788987,20.4575229335713,18.6177264168963,24.757780583827,21.1755375083703
376.8,18.5799999999994,2.17917134393847,2.17914340841279,2.18280094065466,9.25102641933173,10.8377779319137,20.4575229335713,18.5478958008679,24.757780583827,21.1684813937785
377.2,14.9779999999964,2.17809140671312,2.18632658468183,2.18984595010996,9.28152085727605,10.8763505997545,20.4575229335713,18.6249087655362,24.757780583827,21.1614871389137
377.6,14.9560000000064,2.17702128994859,2.17965798782012,2.18142248122779,9.25321094177924,10.8380637782955,20.4575229335713,18.5616722078871,24.757780583827,21.1545553463086
378,16.251,2.17596108097782,2.17596108097235,2.17724046431279,9.23822448798997,10.820799504022,20.4701928548112,18.5485518092191,24.7558835420382,21.1476866123266
378.4,15.1799999999992,2.17491086614991,2.17837934957325,2.18236148024341,9.24849144928936,10.8497420755674,20.4701928548112,18.5919900739496,24.7558835420382,21.1408815270732
378.8,15.0380000000002,2.17387073081887,2.17066605533282,2.17103307090842,9.21574401443949,10.7968648260626,20.4701928548112,18.5068588398927,24.7558835420382,21.1341406743083
379.2,16.3909999999992,2.17284075933238,2.17650025711381,2.17665541495139,9.24051360532617,10.8282460888959,20.4701928548112,18.5649766912986,24.7558835420382,21.1274646313597
379.6,17.2129999999875,2.171821035021,2.18372727884097,2.18382261212522,9.2711965296114,10.8673011872223,20.4701928548112,18.6337397545217,24.7558835420382,21.1208539690387
380,14.241,2.17081164018739,2.17891010963436,2.1723938778103,9.25074483545359,10.8137795310141,20.4701928548112,18.5609905848423,24.7558835420382,21.1143092515572
380.4,14.5450000000061,2.16981265609594,2.18251296789887,2.18067047636804,9.26604107109725,10.8583104324496,20.4701928548112,18.6406233656991,24.7558835420382,21.1078310364451
380.8,15.6789999999995,2.16882416296255,2.17651138183811,2.17625610357209,9.24056083627222,10.8396221074847,20.4701928548112,18.6173235197309,24.7558835420382,21.1014198744708
381.2,15.6110000000031,2.16784623994464,2.16089168866485,2.16556121899776,9.22099541447097,10.7895960056485,20.4983647352815,18.5403265822724,24.6303743180543,21.0950763095621
381.6,15.7580000000065,2.16687896513142,2.16068859556378,2.16956188999876,9.22012877198101,10.8127453812125,20.4983647352815,18.5859282325391,24.6303743180543,21.0888008787295
382,16.999,2.16592241553443,2.16568784945523,2.16677104527479,9.24146167702692,10.8020154662584,20.4983647352815,18.5672609380611,24.6303743180543,21.0825941119901
382.4,17.0799999999963,2.16497666707825,2.16852044241812,2.16979356273925,9.25354896805539,10.8202336330598,20.4983647352815,18.5966240101604,24.6303743180543,21.076456532294
382.8,16.9789999999944,2.16404179459149,2.16906853729234,2.17814131013508,9.25588780824268,10.8649898348761,20.4983647352815,18.6853580798737,24.6303743180543,21.0703886554517
383.2,14.4409999999989,2.16311787179807,2.16813047969196,2.16947025374213,9.2518849121804,10.8248182035361,20.4983647352815,18.6323062801005,24.6303743180543,21.0643909900638
383.6,17.3030000000005,2.16220497130866,2.16480203590992,2.16544888267027,9.23768171772484,10.8077941382382,20.4983647352815,18.6128928341243,24.6303743180543,21.0584640374513
384,13.514,2.1613031646124,2.16130316460689,2.16668429415096,9.24606770071342,10.8169679829815,20.5172709506398,18.6318232389561,24.5682622518814,21.0526082915886
384.4,14.9130000000015,2.16041252206894,2.15747371352165,2.16024966297904,9.22968528635776,10.7878075632387,20.5172709506398,18.5885214435452,24.5682622518814,21.0468242390378
384.8,18.2119999999952,2.1595331129006,2.15027975989235,2.15996160956475,9.19890951025122,10.789297186797,20.5172709506398,18.5908652837283,24.5682622518814,21.0411123588843
385.2,14.5900000000019,2.15866500518487,2.14848564331064,2.15814087845684,9.19123426892039,10.7830923718719,20.5172709506398,18.5724474240609,24.5682622518814,21.0354731226747
385.6,16.787999999989,2.15780826584718,2.14993703458939,2.14982729448681,9.19744332938136,10.7443968150183,20.5172709506398,18.513990676777,24.5682622518814,21.0299069943563
386,16.713,2.15696296065383,2.15619902264067,2.15888742938738,9.22423215124187,10.7924962852619,20.5172709506398,18.5950330794768,24.5682622518814,21.024414430218
386.4,14.9240000000099,2.15612915420526,2.161778683871,2.16470067920498,9.2481019749332,10.8243470306132,20.5172709506398,18.6460848609219,24.5682622518814,21.0189958788331
386.8,15.5410000000001,2.15530690992956,2.16788816155556,2.17069293440459,9.2742383565443,10.857071061614,20.5172709506398,18.720308381799,24.5682622518814,21.0136517810044
387.2,17.9349999999935,2.1544962900762,2.15977487011429,2.17555916816975,9.28071516738231,10.8841395329286,20.5346142469431,18.7715777677718,24.4592343777775,21.0083825697101
387.6,12.6890000000142,2.15369735571007,2.15986072568837,2.16463401196778,9.28108409524585,10.8321599288342,20.5346142469431,18.7052642943068,24.4592343777775,21.0031886700525
388,15.418,2.15291016670573,2.16167446877612,2.16475495398407,9.28887788580111,10.8354055715495,20.5346142469431,18.7343830197941,24.4592343777775,20.9980704992079
388.4,17.5939999999932,2.15213478174197,2.15538202309872,2.16209338534843,9.26183877313885,10.8246826387837,20.5346142469431,18.7162581906414,24.4592343777775,20.9930284663781
388.8,16.6129999999976,2.15137125829656,2.15018056379807,2.15273551404145,9.23948771104804,10.7803816446158,20.5346142469431,18.6517577237303,24.4592343777775,20.9880629727447
389.2,17.2039999999961,2.15061965264137,2.14754317892715,2.1532053784094,9.22815466976098,10.7852467231655,20.5346142469431,18.6654532100654,24.4592343777775,20.9831744114244
389.6,15.3849999999984,2.14988001983765,2.14788088039823,2.15082777058324,9.22960579839852,10.7758082523586,20.5346142469431,18.6530554022442,24.4592343777775,20.9783631674262
390,15.974,2.14915241373162,2.14915241372598,2.14652924159075,9.22780838870698,10.7566994376305,20.5442465634565,18.6234582536126,24.4784811417114,20.9736296176109
390.4,17.4189999999913,2.1484368869503,2.14521060669608,2.14740397278914,9.21088346530702,10.7634720482399,20.5442465634565,18.6350181151481,24.4784811417114,20.9689741306523
390.8,16.8400000000021,2.14773349089764,2.138886987463,2.14054983938591,9.18373176297386,10.7314593909603,20.5442465634565,18.5740857817441,24.4784811417114,20.9643970669999
391.2,15.7140000000021,2.14704227575089,2.13619354631769,2.13853056275005,9.17216694391477,10.7236368731804,20.5442465634565,18.5569764288376,24.4784811417114,20.9598987788441
391.6,17.8879999999965,2.14636329045723,2.13252910389777,2.13924998563676,9.15643293999466,10.7295066117901,20.5442465634565,18.5537984841339,24.4784811417114,20.9554796100829
392,16.813,2.14569658273066,2.13655136904915,2.13983809540862,9.1737033261564,10.7346793704218,20.5442465634565,18.5597389508443,24.4784811417114,20.9511398962905
392.4,15.8800000000081,2.14504219904918,2.15044932031759,2.15270730856632,9.23337691211601,10.8014350931482,20.5442465634565,18.6740712388,24.4784811417114,20.946879964688
392.8,15.7649999999993,2.14440018465219,2.15066875290708,2.15402606285017,9.23431908907711,10.8102091969856,20.5442465634565,18.6935624535416,24.4784811417114,20.942700134116
393.2,15.1229999999953,2.14377058353821,2.1292961434521,2.14297481076219,9.20436973086956,10.7568529066146,20.5738238062089,18.6170698552164,24.3140794205513,20.9386007150085
393.6,19.5769999999943,2.1431534384628,2.13607292367559,2.15518359272195,9.23366391381055,10.8202126776731,20.5738238062089,18.7262379149845,24.3140794205513,20.9345820093699
394,14.232,2.14254879093681,2.1311436428574,2.14855172706775,9.2123559697289,10.7889463982591,20.5738238062089,18.6801172834165,24.3140794205513,20.9306443107528
394.4,16.2159999999952,2.14195668122482,2.13450562845685,2.14809888649984,9.22688892165408,10.7886602379323,20.5738238062089,18.68449528921,24.3140794205513,20.9267879042384
394.8,19.1859999999928,2.14137714834391,2.132994347902,2.14653141835905,9.22035606569758,10.7827327728519,20.5738238062089,18.681593196992,24.3140794205513,20.9230130664182
395.2,15.5180000000021,2.1408102300626,2.12171324933923,2.13224506230581,9.17159093621501,10.7128585764072,20.5738238062089,18.5621333747121,24.3140794205513,20.9193200653783
395.6,15.0769999999953,2.14025596290018,2.1260251379919,2.14157742251374,9.19023006141118,10.761603935895,20.5738238062089,18.6390925932278,24.3140794205513,20.9157091606853
396,17.606,2.13971438212617,2.13971438212617,2.14261039754477,9.17965154194306,10.7686114254698,20.5738238062089,18.6469967483463,24.4988347918976,20.9121806033738
396.4,16.6220000000004,2.13918552176011,2.14017430863402,2.13684211632378,9.18162468616841,10.7413904399306,20.5738238062089,18.6033331722799,24.4988347918976,20.9087346359365
396.8,16.3400000000023,2.13866941457159,2.15149239007112,2.1470740038783,9.23018071990065,10.7945599646309,20.5738238062089,18.7029633568124,24.4988347918976,20.9053714923153
397.2,16.2150000000021,2.13816609208051,2.14102525624456,2.13658094050145,9.18527536151575,10.7434910530051,20.5738238062089,18.6255872407281,24.4988347918976,20.9020913978951
397.6,17.1109999999939,2.13767558455762,2.13298007926373,2.13187560674682,9.15076051135904,10.721470730381,20.5738238062089,18.5836184048646,24.4988347918976,20.8988945694994
398,16.826,2.13719792102531,2.13429550753928,2.14057242991223,9.15640386885516,10.7668121041944,20.5738238062089,18.6533620351337,24.4988347918976,20.8957812153869
398.4,15.8020000000002,2.13673312925862,2.12931207403198,2.12823321795456,9.13502429433737,10.7062997152268,20.5738238062089,18.5511364956912,24.4988347918976,20.8927515352512
398.8,16.2899999999999,2.13628123578656,2.14297249091582,2.13848944179645,9.19362925019448,10.759411766226,20.5738238062089,18.6377294870265,24.4988347918976,20.8898057202214
399.2,18.5879999999938,2.13584226589359,2.14113200636282,2.14342310277725,9.20314881840854,10.7857121358863,20.5738238062089,18.6836050276631,24.4524746710235,20.8869439528651
399.6,16.8530000000012,2.13541624362138,2.13437166312667,2.13467091193687,9.17409108414415,10.7430996999856,20.5738238062089,18.6110648663306,24.4524746710235,20.884166407193
400,15.055,2.13500319177088,2.1387401253541,2.14734758203724,9.19286788439148,10.8082910339252,20.5738238062089,18.7265406282566,24.4524746710235,20.8814732486656
400.4,15.5570000000024,2.13460313190451,2.14281041726942,2.1442841933714,9.2103630701716,10.7942204796315,20.5738238062089,18.7198666270146,24.4524746710235,20.8788646342012
400.8,16.1179999999979,2.13421608434866,2.14994607130993,2.14488245156455,9.24103398903896,10.7985374528558,20.5738238062089,18.7296482294136,24.4524746710235,20.876340712186
401.2,14.1510000000085,2.1338420681964,2.14178451444963,2.14333230085024,9.20595346987808,10.7919940113572,20.5738238062089,18.7343089738266,24.4524746710235,20.8739016224864
401.6,17.2909999999792,2.13348110131048,2.14470948590114,2.13876029163701,9.218525766905,10.7701879161347,20.5738238062089,18.698407255133,24.4524746710235,20.8715474964623
402,14.768,2.13313320032645,2.13313320032094,2.13525589134386,9.17139643050102,10.7537098379706,20.5809884968702,18.6817103951686,24.4454664233084,20.8692784569827
402.4,17.0879999999953,2.13279838065609,2.1209697980824,2.12353463861346,9.11909993825359,10.6957977766107,20.5809884968702,18.579169526686,24.4454664233084,20.8670946184431
402.8,15.993000000002,2.13247665649107,2.13971779711485,2.13369996770445,9.19970687427589,10.7480793005243,20.5809884968702,18.6598378497776,24.4454664233084,20.8649960867839
403.2,15.6279999999985,2.13216804080677,2.13496596346861,2.1359952992005,9.17927638726507,10.7606797935019,20.5809884968702,18.6769257871391,24.4454664233084,20.8629829595116
403.6,16.830999999998,2.13187254536638,2.13524265799073,2.13221096583799,9.18046603409636,10.742607707473,20.5809884968702,18.6495028008739,24.4454664233084,20.8610553257208
404,14.664,2.13159018072518,2.13589716552351,2.13326427067763,9.18328008623762,10.7488636578141,20.5809884968702,18.6607055471108,24.4454664233084,20.8592132661184
404.4,15.7419999999995,2.13132095623505,2.12770668421676,2.12994607247004,9.14806514935064,10.7330480331526,20.5809884968702,18.6394594897669,24.4454664233084,20.8574568530491
404.8,14.6300000000034,2.13106488004917,2.1349647291998,2.13310640564053,9.17927108053199,10.7498343947665,20.5809884968702,18.6640702373547,24.4454664233084,20.855786150523
405.2,16.2950000000014,2.13082195912697,2.12877285232805,2.12563447277771,9.12930695410746,10.7129935670174,20.5809884968702,18.6007482730129,24.507969577617,20.8542012142441
405.6,14.460000000003,2.13059219923923,2.13461320732993,2.12959953147744,9.15435349370174,10.7337486869725,20.5809884968702,18.6270769466562,24.507969577617,20.8527020916414
406,15.656,2.13037560497341,2.13419600682955,2.12654590016304,9.1525643167,10.7190840465965,20.5809884968702,18.5996406605163,24.507969577617,20.8512888219003
406.4,17.3350000000008,2.13017217973917,2.1155619156629,2.11534969182921,9.07265145146163,10.663327174266,20.5809884968702,18.5030962727653,24.507969577617,20.8499614359969
406.8,16.0669999999979,2.12998192577412,2.13305534191976,2.13278284079207,9.14767254063199,10.751846639237,20.5809884968702,18.6448110002822,24.507969577617,20.8487199567328
407.2,17.2709999999991,2.12980484414964,2.12657294703515,2.1271379544283,9.11987259352411,10.7239838604674,20.5809884968702,18.5902095967842,24.507969577617,20.8475643987719
407.6,17.1379999999933,2.12964093477706,2.12815499063723,2.12712959859536,9.12665723550337,10.7244919780881,20.5809884968702,18.5864842634367,24.507969577617,20.8464947686784
408,19.683,2.12949019641387,2.12949019640836,2.13595343191817,9.17526092799402,10.7694878806717,20.5950967326286,18.6611583585044,24.3934394879881,20.8455110649565
408.4,17.5489999999998,2.12935262667021,2.11751263397311,2.12571797100589,9.12365361803308,10.7183422595256,20.5950967326286,18.576180040086,24.3934394879881,20.8446132780915
408.8,16.126999999999,2.12922822201544,2.1205834090351,2.13272856763332,9.13688456058097,10.7541101125289,20.5950967326286,18.6390929755786,24.3934394879881,20.8438013905919
409.2,17.3649999999963,2.12911697778499,2.11429693765431,2.129874820378,9.10979825826674,10.7400944142357,20.5950967326286,18.6106409687863,24.3934394879881,20.8430753770335
409.6,17.7259999999913,2.12901888818725,2.10390151771181,2.11454130528581,9.06500787107011,10.6631012258108,20.5950967326286,18.4816284089667,24.3934394879881,20.8424352041044
410,16.855,2.12893394631073,2.11093513058424,2.12184803415824,9.09531335614816,10.7002318341561,20.5950967326286,18.5338146737091,24.3934394879881,20.8418808306511
410.4,16.6659999999941,2.12886214413133,2.11669258064807,2.12866877964799,9.12012028256868,10.7348694271477,20.5950967326286,18.5770124471507,24.3934394879881,20.8414122077264
410.8,15.9120000000019,2.12880347251974,2.11982387884414,2.1343520847727,9.13361199905592,10.7637280826405,20.5950967326286,18.626790390553,24.3934394879881,20.8410292786384
411.2,17.7259999999977,2.12875792124899,2.13146986550444,2.14231654575563,9.1543509896423,10.8040476912722,20.5950967326286,18.6986916453338,24.4718868641265,20.8407319790003
411.6,16.6420000000058,2.12872547900221,2.14369295854635,2.14359221810933,9.20684738459287,10.8105909483979,20.5950967326286,18.7311307939717,24.4718868641265,20.8405202367819
412,17.615,2.12870613338044,2.14224495312593,2.14160219318762,9.20062841332425,10.8006202666106,20.5950967326286,18.7157996091126,24.4718868641265,20.8403939723616
412.4,16.0899999999987,2.1286998709106,2.1489196133144,2.15044639048642,9.2292951015523,10.8452449732434,20.5950967326286,18.8042894396969,24.4718868641265,20.8403530985805
412.8,17.9239999999968,2.1287066770536,2.14322984225168,2.14265973633223,9.2048583679152,10.8059518737716,20.5950967326286,18.7571923537524,24.4718868641265,20.8403975207964
413.2,17.2920000000009,2.12872653621259,2.13998638869353,2.14213649291816,9.19092820977858,10.8032458401164,20.5950967326286,18.7702527869106,24.4718868641265,20.8405271369396
413.6,14.7140000000042,2.12875943174124,2.14513341012032,2.14193738073408,9.21303391319696,10.8021303910698,20.5950967326286,18.7722200002992,24.4718868641265,20.8407418375694
414,15.702,2.12880534595224,2.12880534594673,2.13408808784211,9.20183451894482,10.7623904083315,20.609976122643,18.7191056100649,24.3151723515247,20.8410415059315
414.4,16.256999999997,2.12886426012584,2.13315769538724,2.14057428432244,9.22064769949062,10.7949016936908,20.609976122643,18.7791727970083,24.3151723515247,20.8414260180167
414.8,18.0049999999933,2.12893615451848,2.13315475905409,2.13958063388745,9.22063500708933,10.7896478027292,20.609976122643,18.780756381601,24.3151723515247,20.84189524262
415.2,15.0619999999992,2.12902100837157,2.13253097550529,2.13715662049185,9.2179386811887,10.777137430859,20.609976122643,18.7640759543154,24.3151723515247,20.8424490414005
415.6,17.5999999999989,2.12911879992031,2.14125253965567,2.14671358442362,9.25563794298874,10.8249992919861,20.609976122643,18.8558694237492,24.3151723515247,20.8430872689427
416,16.65,2.12922950640262,2.14441706621013,2.14332533398869,9.26931671814795,10.8075390976779,20.609976122643,18.8345418237704,24.3151723515247,20.843809772818
416.4,15.3189999999967,2.12935310406812,2.14949492784493,2.14612649432431,9.29126595017259,10.8212449506513,20.609976122643,18.8793247108201,24.3151723515247,20.844616393647
416.8,15.2649999999973,2.12948956818725,2.14679226691354,2.1467531277371,9.27958360509639,10.8239421297752,20.609976122643,18.8905591504104,24.3151723515247,20.8455069651628
417.2,18.897999999993,2.12963887306035,2.11861747826123,2.12883562616812,9.23177239937769,10.7331002989185,20.5958153708708,18.7482263967035,24.1203319845706,20.8464813142746
417.6,17.030000000004,2.1298009920269,2.11852945271126,2.1323771264366,9.23138883233405,10.750410152807,20.5958153708708,18.7855007146553,24.1203319845706,20.8475392611319
418,16.204,2.12997589747479,2.11984156124098,2.13421437469671,9.2371062812997,10.7590836297567,20.5958153708708,18.7917660155411,24.1203319845706,20.8486806191897
418.4,16.541000000001,2.13016356084963,2.12137692450446,2.12896518509869,9.24379655188617,10.7319908548454,20.5958153708708,18.7486918981827,24.1203319845706,20.8499051952737
418.8,18.8359999999975,2.13036395266409,2.11657107046311,2.12848865588595,9.22285527713998,10.7289158384028,20.5958153708708,18.7414841434803,24.1203319845706,20.8512127896463
419.2,17.2629999999978,2.13057704250735,2.11240903890206,2.12194715303768,9.20471942747158,10.6952293849984,20.5958153708708,18.6750197433679,24.1203319845706,20.8526031960732
419.6,17.4480000000023,2.13080279905454,2.1107976040701,2.12170301553503,9.19769767873319,10.6932435017409,20.5958153708708,18.6708849861921,24.1203319845706,20.8540762018898
420,16.842,2.13104119007618,2.13104119007618,2.13115735760179,9.21161529256592,10.7400917213001,20.5958153708708,18.7331475470879,24.3148654684868,20.855631588069
420.4,14.8540000000095,2.13129218244775,2.1386355166225,2.13300318279525,9.2444424452632,10.7485499109574,20.5958153708708,18.7432798821859,24.3148654684868,20.8572691292885
420.8,16.0229999999948,2.13155574215922,2.13729852363611,2.13101472959489,9.23866317403334,10.7376445649022,20.5958153708708,18.7300048634837,24.3148654684868,20.8589885939987
421.2,14.8760000000019,2.13183183432457,2.13708302978623,2.13286357216227,9.2377316826796,10.7460325072975,20.5958153708708,18.7383976262198,24.3148654684868,20.860789744491
421.6,14.4870000000175,2.13212042319141,2.13392984013936,2.13143209963119,9.22410173967017,10.7378512590191,20.5958153708708,18.7233179197171,24.3148654684868,20.8626723369664
422,18.031,2.13242147215056,2.13360643109734,2.13517493070822,9.22270377528962,10.7556946848599,20.5958153708708,18.7514901275406,24.3148654684868,20.864636121604
422.4,13.7640000000137,2.13273494374563,2.1347690192283,2.13550844330585,9.22772916600285,10.7563206031168,20.5958153708708,18.7560977206269,24.3148654684868,20.8666808426303
422.8,16.3680000000009,2.13306079968266,2.13683984595275,2.12997412753242,9.23668049890623,10.7273522199559,20.5958153708708,18.7038634620408,24.3148654684868,20.8688062383881
423.2,18.5009999999968,2.1333990008397,2.13835465768251,2.13683858655039,9.25390268701001,10.7607868221034,20.5917009071005,18.7584572226843,24.2868185266348,20.8710120414057
423.6,16.5940000000005,2.13374950727642,2.12735383219851,2.13024657963742,9.20629572520883,10.7264156694529,20.5917009071005,18.6999176066117,24.2868185266348,20.8732979784663
424,15.612,2.13411227824371,2.12577899426508,2.13023409560021,9.19948048671159,10.7251372151323,20.5917009071005,18.6870609287018,24.2868185266348,20.8756637706777
424.4,14.3350000000086,2.13448727219325,2.12666131471729,2.13425917100134,9.20329879981235,10.7441437895944,20.5917009071005,18.7180941966875,24.2868185266348,20.8781091335415
424.8,15.4669999999996,2.13487444678711,2.12776219845928,2.1287100507862,9.20806296322251,10.7149131029249,20.5917009071005,18.6558231330348,24.2868185266348,20.880633777023
425.2,16.5310000000013,2.13527375890726,2.13642870998256,2.1374043011067,9.24556799260769,10.7573344769045,20.5917009071005,18.7209013584483,24.2868185266348,20.8832374056204
425.6,14.0130000000012,2.13568516466516,2.14181610330006,2.1468768142689,9.26888237281006,10.8036210013912,20.5917009071005,18.807828543056,24.2868185266348,20.8859197184343
426,17.798,2.13610861941121,2.13610861940829,2.14281691679494,9.24684242113114,10.7817654534771,20.588253589619,18.77934297549,24.2798329692204,20.8886804092377
426.4,15.1729999999923,2.13654407774425,2.13702207625161,2.14277401218925,9.25079661681761,10.7800845692249,20.588253589619,18.7814272248392,24.2798329692204,20.8915191665447
426.8,15.2369999999988,2.13699149352101,2.14195948278517,2.14504718026029,9.27216979033981,10.7900143410615,20.588253589619,18.7951931751042,24.2798329692204,20.8944356736801
427.2,15.0719999999989,2.1374508198655,2.14125684694224,2.14222288351632,9.26912820207039,10.7742637366488,20.588253589619,18.7712775072938,24.2798329692204,20.8974296088484
427.6,15.5150000000048,2.13792200917841,2.14265723963273,2.14542317300398,9.27519025828746,10.7887740310554,20.588253589619,18.8063990470389,24.2798329692204,20.9005006452031
428,15.428,2.1384050131464,2.1386691004414,2.14378070677507,9.25792629786867,10.7788910972745,20.588253589619,18.7953344261844,24.2798329692204,20.9036484509149
428.4,16.0649999999986,2.1388997827514,2.13476231296083,2.13588148925389,9.24101449484636,10.737517787337,20.588253589619,18.7204057608606,24.2798329692204,20.9068726892406
428.8,14.6510000000035,2.13940626827983,2.13580574232786,2.13875782851943,9.24553131896607,10.7502807153292,20.588253589619,18.7383231627095,24.2798329692204,20.9101730185914
429.2,17.853000000001,2.13992441933179,2.13817311533604,2.13301182976886,9.21612533418247,10.7196681956814,20.569091228723,18.679040204637,24.3843010373081,20.9135490926008
429.6,14.613000000011,2.14045418483017,2.13760418334426,2.13189315837869,9.21367307785896,10.712278297817,20.569091228723,18.6576337036318,24.3843010373081,20.9170005601922
430,14.716,2.14099551302968,2.13614735776159,2.13424502326615,9.20739375133315,10.722288157937,20.569091228723,18.6683371383304,24.3843010373081,20.9205270656467
430.4,17.3909999999961,2.1415483515259,2.12859867818609,2.12945293558246,9.17485682690152,10.6963718317296,20.569091228723,18.6050615049301,24.3843010373081,20.9241282486697
430.8,14.1070000000069,2.14211264726417,2.12839562822023,2.13028266799453,9.17398162464541,10.6986603202185,20.569091228723,18.5968337570649,24.3843010373081,20.9278037444577
431.2,16.6849999999969,2.14268834654844,2.12953798462502,2.13352173882248,9.17890550088696,10.7130081631569,20.569091228723,18.6089203175249,24.3843010373081,20.9315531837649
431.6,17.3389999999983,2.14327539505007,2.12866158171988,2.13335239411564,9.17512795876043,10.7102016888935,20.569091228723,18.5847049569999,24.3843010373081,20.9353761929682
432,14.184,2.14387373781653,2.14387373781653,2.13494137866927,9.1865849697736,10.7161846195598,20.569091228723,18.5905747568658,24.5279316293238,20.9392723941334
432.4,16.2509999999967,2.14448331928002,2.14576409211269,2.14131769176466,9.19468521376573,10.7461531454127,20.569091228723,18.6299283399089,24.5279316293238,20.9432414050797
432.8,17.5919999999971,2.14510408326601,2.14420729113978,2.1447945774069,9.18801425914451,10.7615251550441,20.569091228723,18.6401631085926,24.5279316293238,20.947282839444
433.2,14.6070000000015,2.14573597300169,2.14511991389267,2.1439233281201,9.19192488425124,10.7550416614092,20.569091228723,18.6297191664918,24.5279316293238,20.9513963067449
433.6,18.3509999999931,2.14637893112433,2.14609096129729,2.14737232974112,9.19608586133435,10.7701922799817,20.569091228723,18.6506018400079,24.5279316293238,20.9555814124459
434,15.522,2.14703289968956,2.14167314668661,2.13908689988815,9.17715534850339,10.7264578474272,20.569091228723,18.5742872239918,24.5279316293238,20.9598377580182
434.4,15.8000000000025,2.14769782017954,2.14791237865351,2.14712397129381,9.2038907077734,10.764537415422,20.569091228723,18.6293214364732,24.5279316293238,20.9641649410025
434.8,14.8709999999961,2.14837363351101,2.1497341988821,2.15628166234263,9.21169728053672,10.8081819945193,20.569091228723,18.6950645106395,24.5279316293238,20.9685625550712
435.2,15.8979999999986,2.14906028004332,2.14448534864862,2.14705203932368,9.1752256457337,10.7596267953207,20.5442960981106,18.619580762311,24.5653043299537,20.9730301900883
435.6,14.6660000000069,2.14975769958624,2.15097474188194,2.15096233468018,9.20299065110303,10.7768912093744,20.5442960981106,18.6470041616262,24.5653043299537,20.9775674321705
436,15.305,2.15046583140774,2.15203134962557,2.15206977475974,9.20751136954621,10.7800725981343,20.5442960981106,18.6487770140569,24.5653043299537,20.9821738637461
436.4,15.0070000000018,2.1511846142417,2.14711137113287,2.14601456655586,9.18646113813706,10.7473463620454,20.5442960981106,18.5841256822926,24.5653043299537,20.9868490636142
436.8,15.4800000000033,2.15191398629535,2.14574861476462,2.15182605042587,9.18063055636751,10.7740153666129,20.5442960981106,18.6303829379302,24.5653043299537,20.9915926070024
437.2,15.810000000003,2.15265388525682,2.14726965945394,2.15516377786327,9.18713837804629,10.7882543290324,20.5442960981106,18.6487282953213,24.5653043299537,20.9964040656249
437.6,15.5330000000008,2.15340424830237,2.14525505164631,2.14594318735931,9.17851883619009,10.7396026076894,20.5442960981106,18.560898245193,24.5653043299537,21.0012830077383
438,17.541,2.15416501210365,2.15416501209815,2.14641369627976,9.1617118772776,10.7394280883827,20.5175730587512,18.5473520918714,24.7125839186922,21.006228998198
438.4,15.9880000000011,2.15493611283473,2.15554413643646,2.14753924199041,9.16757732387037,10.7424962536959,20.5175730587512,18.5475350668257,24.7125839186922,21.0112415985135
438.8,17.4140000000006,2.15571748617914,2.15006848405407,2.14705942687348,9.14428925207185,10.7375006722223,20.5175730587512,18.5276880424948,24.7125839186922,21.0163203669022
439.2,15.9829999999977,2.15650906733665,2.14039624254601,2.14543039935773,9.10315299305429,10.7267281147736,20.5175730587512,18.4916820085954,24.7125839186922,21.0214648583434
439.6,16.0739999999979,2.15731079103005,2.14011698920121,2.14025796433358,9.10196532234594,10.6982156143433,20.5175730587512,18.4192949508202,24.7125839186922,21.0266746246309
440,17.35,2.15812259151172,2.14890385137668,2.15005798524099,9.13933604330038,10.7445063582165,20.5175730587512,18.4898296096803,24.7125839186922,21.0319492144249
440.4,14.5570000000154,2.15894440257011,2.1530832156764,2.15692873807999,9.15711097295025,10.7761061265598,20.5175730587512,18.524822522432,24.7125839186922,21.0372881733034
440.8,14.5380000000003,2.15977615753613,2.15296670143942,2.15722272925545,9.15661543529978,10.7748076946649,20.5175730587512,18.5214165963115,24.7125839186922,21.0426910438121
441.2,14.5279999999993,2.16061778928936,2.15719406005139,2.15690817414864,9.12401553529529,10.7704386991885,20.491525696533,18.5055828893409,24.8495780475158,21.0481573655143
441.6,14.6709999999938,2.16146923026416,2.1527449005566,2.15325309791792,9.10519747849583,10.7493633788328,20.491525696533,18.4536032881035,24.8495780475158,21.0536866750394
442,17.439,2.16233041245565,2.16422504057409,2.16083249453562,9.15375359952673,10.7843365615152,20.491525696533,18.5119430059963,24.8495780475158,21.0592785061306
442.4,17.4040000000021,2.1632012674256,2.17101315552828,2.17124083894007,9.18246444545584,10.8333742987053,20.491525696533,18.5864072404489,24.8495780475158,21.0649323896921
442.8,16.7279999999979,2.16408172630812,2.17414956402262,2.172135011286,9.19573012254877,10.8348959693649,20.491525696533,18.5953714933278,24.8495780475158,21.0706478538349
443.2,17.0689999999955,2.16497171981531,2.1718157368811,2.16771414162753,9.18585902402767,10.8098805329231,20.491525696533,18.5523323207628,24.8495780475158,21.0764244239227
443.6,13.1390000000078,2.16587117824274,2.16525451644801,2.16766674371871,9.15810784564709,10.8066512261127,20.491525696533,18.5446433285061,24.8495780475158,21.0822616226158
444,14.717,2.16678003147479,2.16678003146938,2.1671401334984,9.16644378577256,10.8010045037212,20.4809244491843,18.5396560340675,24.8444715820529,21.088158969915
444.4,16.4120000000008,2.16769820898992,2.16943569831479,2.17060267829882,9.17767843834396,10.8152066969343,20.4809244491843,18.5495618395616,24.8444715820529,21.0941159832043
444.8,17.8979999999986,2.16862563986577,2.16330940592406,2.16643431724941,9.15176149523055,10.7913597208825,20.4809244491843,18.5107220545092,24.8444715820529,21.1001321772929
445.2,18.1019999999901,2.16956225278418,2.17052363574102,2.16714901204666,9.18228089780689,10.7918126870079,20.4809244491843,18.5097691674319,24.8444715820529,21.1062070644565
445.6,15.8949999999996,2.17050797603603,2.16185684277855,2.16779822066156,9.14561650671061,10.7919096315127,20.4809244491843,18.4963214600035,24.8444715820529,21.1123401544774
446,17.813,2.17146273752604,2.15701834431081,2.16395448797976,9.1251475049809,10.769616459195,20.4809244491843,18.4536717890274,24.8444715820529,21.118530954684
446.4,16.286000000003,2.17242646477742,2.17186770927694,2.17541131878946,9.18796692699862,10.8234329048359,20.4809244491843,18.540116013733,24.8444715820529,21.1247789699897
446.8,17.165000000001,2.17339908493632,2.16558477340542,2.17084197412344,9.16138731225256,10.7974762868308,20.4809244491843,18.4896013035271,24.8444715820529,21.1310837029307
447.2,18.555999999997,2.17438052477633,2.17463588462363,2.17378268183604,9.1939197371242,10.8088492552458,20.4809244491843,18.506327140393,24.8600307329792,21.137444653703
447.6,16.3379999999942,2.17537071070272,2.17963752517271,2.18597208896233,9.21506565956909,10.8661608570498,20.4809244491843,18.6031430802889,24.8600307329792,21.1438613201988
448,17.555,2.17636956875665,2.17291349596837,2.18090151774925,9.18663782700553,10.8376384894225,20.4809244491843,18.5530947986023,24.8600307329792,21.150333198042
448.4,16.8800000000033,2.17737702461923,2.1824187836203,2.18749903500579,9.22682425654441,10.8670704206349,20.4809244491843,18.6128046530846,24.8600307329792,21.1568597806231
448.8,13.502000000006,2.17839300361549,2.17879146476617,2.1823524563016,9.21148868766061,10.8381320481933,20.4809244491843,18.5605941358199,24.8600307329792,21.163440559133
449.2,18.0459999999955,2.17941743071825,2.18355295949035,2.18150042714347,9.23161932223368,10.8305054263127,20.4809244491843,18.5527370515537,24.8600307329792,21.1700750225965
449.6,16.0829999999989,2.18045023055187,2.18947241272525,2.19356293925285,9.25664557068024,10.8869530439968,20.4809244491843,18.6463201846812,24.8600307329792,21.1767626579046
450,15.775,2.18149132739589,2.18149132739286,2.18703160991155,9.21130901780347,10.8510834020297,20.4579942045234,18.585999873947,24.8913216950905,21.1835029498465
450.4,16.7700000000011,2.18254064518862,2.19097871378803,2.19123956813535,9.25136934110608,10.8684764825698,20.4579942045234,18.6240792933103,24.8913216950905,21.1902953811409
450.8,17.4629999999953,2.18359810753056,2.19800921756197,2.19689111225191,9.28105552046394,10.892989733446,20.4579942045234,18.6708737706155,24.8913216950905,21.1971394324659
451.2,14.7050000000072,2.18466363768781,2.19118567987069,2.1858945056791,9.25224325177425,10.8349400724461,20.4579942045234,18.5669874424597,24.8913216950905,21.2040345824895
451.6,13.6300000000048,2.1857371585953,2.19070202175143,2.18846697848519,9.25020101381551,10.8441390122316,20.4579942045234,18.5867133128127,24.8913216950905,21.2109803078982
452,16.149,2.18681859286001,2.17371589515868,2.18040918179778,9.17847739103664,10.8006493249153,20.4579942045234,18.5086748030143,24.8913216950905,21.2179760834256
452.4,15.8730000000004,2.18790786276407,2.17503100196266,2.17504377385384,9.18403040654066,10.7704955184693,20.4579942045234,18.4408636333373,24.8913216950905,21.2250213818805
452.8,14.9570000000003,2.18900489026778,2.17788065772296,2.18186728784012,9.1960630282031,10.8006745135221,20.4579942045234,18.4777325553014,24.8913216950905,21.2321156741742
453.2,15.7650000000053,2.19010959701255,2.18331643444524,2.17765770440048,9.17326131398016,10.7762109879461,20.4579942045234,18.4241687345258,25.0154740696108,21.239258429347
453.6,16.7979999999912,2.19122190432377,2.19356364205704,2.18473856734654,9.21631522576256,10.8075918932447,20.4579942045234,18.4628473747863,25.0154740696108,21.2464491145947
454,13.541,2.19234173321366,2.18791045603869,2.19001139051061,9.1925632163036,10.8299863233474,20.4579942045234,18.4984064237241,25.0154740696108,21.2536871952941
454.4,16.3790000000034,2.19346900438391,2.18199798302613,2.18122466157607,9.16772180573186,10.7828384852822,20.4579942045234,18.4092326343232,25.0154740696108,21.2609721350282
454.8,15.078000000007,2.19460363822848,2.18866422624117,2.19021735631327,9.19573020159665,10.8235614765689,20.4579942045234,18.4603836440095,25.0154740696108,21.268303395611
455.2,17.4629999999978,2.19574555483609,2.19007660149371,2.19651891222064,9.20166433329673,10.8509386336733,20.4579942045234,18.4928297445631,25.0154740696108,21.275680437112
455.6,15.3880000000028,2.19689467399291,2.19129434286265,2.19249174613969,9.2067807056255,10.8272669611255,20.4579942045234,18.4508884144357,25.0154740696108,21.2831027178795
456,16.835,2.19805091518496,2.19805091517942,2.19006339524536,9.17061042068313,10.811481834938,20.4086091661916,18.4190686976018,25.1915751061281,21.2905696945648
456.4,17.7760000000055,2.19921419760068,2.18966174351017,2.185392254662,9.13560949117797,10.7846175314537,20.4086091661916,18.3514414035026,25.1915751061281,21.2980808221448
456.8,13.9620000000049,2.20038444013331,2.19806999593668,2.19368960283328,9.17069002857125,10.8217252116534,20.4086091661916,18.4059559249793,25.1915751061281,21.3056355539449
457.2,17.2989999999983,2.20156156138328,2.19705276053649,2.19763413482033,9.1664459642064,10.8373193565535,20.4086091661916,18.4112832937822,25.1915751061281,21.3132333416618
457.6,15.8489999999984,2.20274547966063,2.19442152423845,2.19332566336475,9.15546803696756,10.8121968252576,20.4086091661916,18.3622875936175,25.1915751061281,21.3208736353855
458,16.033,2.2039361129873,2.19730044211913,2.19392924632147,9.16747933030683,10.8112767677824,20.4086091661916,18.3489773628415,25.1915751061281,21.3285558836211
458.4,16.9389999999973,2.20513337909948,2.19349883167635,2.19655858390304,9.15161842003348,10.8203153259184,20.4086091661916,18.3509628846075,25.1915751061281,21.3362795333112
458.8,16.7260000000003,2.20633719544992,2.19460464962725,2.20076736815297,9.15623206458274,10.837104190728,20.4086091661916,18.3655165016909,25.1915751061281,21.3440440298568
459.2,17.559999999996,2.20754747921022,2.20967145950011,2.20758187297611,9.17232937631009,10.8666868642509,20.3786291194779,18.4082665519441,25.3200106221912,21.3518488171394
459.6,15.391000000005,2.2087641472731,2.21749414347966,2.21323623465745,9.20480127784943,10.8905190133258,20.3786291194779,18.4478533444109,25.3200106221912,21.3596933375419
460,17.845,2.20998711625475,2.21893962384114,2.21026568853941,9.21080145580598,10.871889323116,20.3786291194779,18.4074853984914,25.3200106221912,21.36757703197
460.4,14.7730000000011,2.21121630249705,2.220092367791,2.21445073502639,9.21558648715046,10.8884377646837,20.3786291194779,18.438078446716,25.3200106221912,21.3754993398737
460.8,13.8640000000069,2.21245162206995,2.21830365605885,2.21904473118433,9.20816155839191,10.9069645929629,20.3786291194779,18.466987709664,25.3200106221912,21.3834596992679
461.2,14.2940000000024,2.21369299077369,2.20628569660278,2.20943028101744,9.15827510034482,10.8556477793792,20.3786291194779,18.3704723713614,25.3200106221912,21.3914575467541
461.6,13.1510000000095,2.21494032414124,2.20660716014493,2.20639212217456,9.15960949305662,10.8366500029844,20.3786291194779,18.3308859560394,25.3200106221912,21.3994923175413
462,16.57,2.21619353744056,2.21619353744056,2.20960157839809,9.17503706322311,10.848321580575,20.3786291194779,18.3320019378812,25.3872509403863,21.4075634454674
462.4,16.3739999999993,2.21745254567705,2.2139713443141,2.20992082331266,9.16583718787268,10.8457817209826,20.3786291194779,18.3151517100629,25.3872509403863,21.4156703630205
462.8,16.3469999999999,2.21871726359592,2.21041303729204,2.21208949042112,9.15110580351558,10.8522990453261,20.3786291194779,18.3197958233305,25.3872509403863,21.4238125013603
463.2,15.5929999999988,2.21998760568464,2.21129174705576,2.21657468407394,9.15474366027934,10.8701541828494,20.3786291194779,18.3404575581004,25.3872509403863,21.4319892903398
463.6,16.296000000003,2.22126348617545,2.2112889460198,2.21350803773409,9.15473206399575,10.8509581093637,20.3786291194779,18.3019709250125,25.3872509403863,21.440200158527
464,16.905,2.22254481904788,2.21730633475779,2.22042446030856,9.17964404201668,10.8806795457591,20.3786291194779,18.3329167306168,25.3872509403863,21.4484445332268
464.4,14.3430000000091,2.22383151803131,2.22112562769389,2.22540000427713,9.19545590756542,10.9008542361771,20.3786291194779,18.3600112656552,25.3872509403863,21.4567218405032
464.8,15.6260000000015,2.22512349660759,2.22378115231932,2.23091544822988,9.20644977450393,10.9236405155776,20.3786291194779,18.4022180887982,25.3872509403863,21.4650315052017
465.2,17.356999999994,2.22642066801378,2.22182158554353,2.23225302379833,9.2002075969857,10.9259440418481,20.3518437726096,18.4037692012256,25.3820896487165,21.4733729509718
465.6,16.401000000001,2.22772294524482,2.22486708541803,2.23322016954475,9.21281852455266,10.9264175129995,20.3518437726096,18.4030802650223,25.3820896487165,21.4817456002902
466,17.103,2.22903024105637,2.22385193253171,2.23061519164976,9.2086149389193,10.9094046425177,20.3518437726096,18.3756649946067,25.3820896487165,21.4901488744838
466.4,17.4149999999995,2.23034246796769,2.22956209949267,2.23599917721654,9.23225982642787,10.9314466292389,20.3518437726096,18.4034129737732,25.3820896487165,21.4985821937534
466.8,14.6520000000022,2.23165953826454,2.24239957406499,2.24900531829162,9.28541775407376,10.9907051747586,20.3518437726096,18.5169890076153,25.3820896487165,21.5070449771974
467.2,17.4099999999987,2.23298136400224,2.22913906157659,2.2348733298029,9.230508094122,10.917332791711,20.3518437726096,18.3920276324591,25.3820896487165,21.5155366428364
467.6,16.9729999999963,2.23430785700869,2.22361548879348,2.23174988494198,9.20763586324065,10.8977593786652,20.3518437726096,18.3615526238971,25.3820896487165,21.5240566076376
468,15.727,2.23563892888762,2.23563892888208,2.23643774303509,9.22003716319555,10.9163153408971,20.3231947651754,18.377866487685,25.4850101419316,21.5326042875399
468.4,15.6560000000035,2.23697449102176,2.23504102918047,2.23317570376783,9.21757135469783,10.896053868756,20.3231947651754,18.3393402982013,25.4850101419316,21.5411790974794
468.8,17.0079999999998,2.23831445457624,2.23946168480301,2.23888520058338,9.23580265698863,10.9195513426805,20.3231947651754,18.377080633022,25.4850101419316,21.5497804514156
469.2,13.8560000000076,2.23965873050195,2.23892068257944,2.2373901586961,9.2335715003639,10.9078927818692,20.3231947651754,18.3502542524106,25.4850101419316,21.5584077623573
469.6,16.6129999999926,2.24100722953913,2.22542895798084,2.22894648045451,9.17793004566042,10.8623678079536,20.3231947651754,18.2600723578914,25.4850101419316,21.5670604423898
470,13.363,2.24235986222089,2.22629356787523,2.2349553784855,9.18149579827591,10.8872706165657,20.3231947651754,18.29423628557,25.4850101419316,21.5757379027023
470.4,18.9199999999837,2.24371653887699,2.23545370295544,2.24062894617731,9.21927326974874,10.9105083163763,20.3231947651754,18.3179488565164,25.4850101419316,21.5844395536157
470.8,17.1219999999947,2.2450771696376,2.23783692398463,2.2404020889889,9.22910195280369,10.9049954453133,20.3231947651754,18.3002006104057,25.4850101419316,21.593164804611
471.2,15.2800000000006,2.24644166443725,2.24449236037833,2.23782390338703,9.20213251824713,10.8880351319484,20.3231947651753,18.2643560939944,25.6357169242717,21.6019130643582
471.6,17.5719999999951,2.24780993301878,2.23925946960012,2.23823079019104,9.18067833321864,10.8855951194093,20.3231947651753,18.240838386437,25.6357169242717,21.6106837407459
472,17.842,2.2491818849375,2.24260485426574,2.24436104229023,9.19439398383122,10.9109702640977,20.3231947651753,18.2753284796318,25.6357169242717,21.6194762409114
472.4,14.772000000008,2.25055742956541,2.24585779759443,2.25019720816539,9.20773063674813,10.9348849235884,20.3231947651753,18.3066510802504,25.6357169242717,21.6282899712713
472.8,14.103000000004,2.2519364760955,2.24937507122521,2.24767706474203,9.22215101020303,10.9181785517913,20.3231947651753,18.2632807064386,25.6357169242717,21.6371243375525
473.2,18.0049999999963,2.25331893354625,2.25057715849798,2.25218469244489,9.22707941476249,10.9355994302876,20.3231947651753,18.2902026256605,25.6357169242717,21.6459787448244
473.6,17.1759999999885,2.25470471076611,2.24970196431858,2.25642474888076,9.22349123020894,10.9516975531639,20.3231947651753,18.3116832310372,25.6357169242717,21.6548525975308
474,16.397,2.25609371643822,2.25609371643822,2.26147014793254,9.23367390507744,10.9716801208413,20.3231947651753,18.33783388445,25.6802011945324,21.6637452995236
474.4,17.2199999999955,2.25748585908518,2.24844614526163,2.25508845083954,9.20237415103974,10.9362204736761,20.3231947651753,18.2796276613679,25.6802011945324,21.6726562540955
474.8,14.4530000000029,2.25888104707391,2.2600493890597,2.26203984563739,9.24986356546072,10.9654142984551,20.3231947651753,18.3304815697056,25.6802011945324,21.681584864015
475.2,16.4189999999992,2.2602791886207,2.25508166951309,2.25971437076943,9.22953182923406,10.9496236411913,20.3231947651753,18.2909782134716,25.6802011945324,21.6905305315607
475.6,15.6679999999948,2.26168019179631,2.24692792125415,2.25542923964918,9.19616040854411,10.92434596327,20.3231947651753,18.2394495109877,25.6802011945324,21.6994926585571
476,16.044,2.2630839645312,2.25563618185656,2.26663074706069,9.23180132101916,10.9740609027067,20.3231947651753,18.3195283544684,25.6802011945324,21.7084706464102
476.4,16.7139999999964,2.26449041462088,2.24908736346805,2.26060536121327,9.20499851002666,10.9403562476514,20.3231947651753,18.2493669310586,25.6802011945324,21.7174638961445
476.8,16.0400000000022,2.26589944973139,2.25594954040919,2.26292985875975,9.23308382567282,10.947065219767,20.3231947651753,18.2544951792229,25.6802011945324,21.7264718084399
477.2,16.3119999999978,2.26731097740487,2.27053777282002,2.26734520915012,9.22057775065641,10.9638719773884,20.3231947651753,18.2715465395563,25.8813196122966,21.7354937836698
477.6,14.7580000000053,2.26872490506523,2.25813260888811,2.25552374934232,9.17020079594855,10.9021766292721,20.3231947651753,18.1624891945108,25.8813196122966,21.7445292219394
478,15.49,2.270141140024,2.25731041320589,2.25808111414354,9.16686188685622,10.9099979162346,20.3231947651753,18.1634187199639,25.8813196122966,21.7535775231246
478.4,16.8969999999924,2.27155958948619,2.25313138685017,2.26098272918507,9.1498910009735,10.9194691121895,20.3231947651753,18.1496741496548,25.8813196122966,21.7626380869119
478.8,14.783000000002,2.27298016055637,2.2605034039472,2.26487457137253,9.17982851517653,10.9337069033257,20.3231947651753,18.1657625853611,25.8813196122966,21.7717103128381
479.2,15.4239999999995,2.27440276024476,2.26717286637747,2.27595720823126,9.20691297843872,10.9826264373499,20.3231947651753,18.2402526372389,25.8813196122966,21.7807936003316
479.6,15.6849999999973,2.27582729547353,2.2722351643373,2.28144254641644,9.22747080068434,11.0045014102562,20.3231947651753,18.2695115608034,25.8813196122966,21.7898873487531
480,17.459,2.2772536730831,2.27725367307756,2.27182151951708,9.20181167316597,10.953518265574,20.2591585989756,18.1809260583796,26.0108107717376,21.7989909574379
480.4,15.0549999999991,2.27868179983865,2.27006286098101,2.27501831008923,9.17275540268025,10.9643479488252,20.2591585989756,18.1958008383739,26.0108107717376,21.8081038257383
480.8,16.2839999999992,2.28011158243667,2.27017641072987,2.27782539894824,9.17321422877277,10.9732868646463,20.2591585989756,18.2022260519315,26.0108107717376,21.8172253530664
481.2,15.2780000000014,2.28154292751165,2.26929155770263,2.2750650388225,9.16963875933284,10.9554046223709,20.2591585989756,18.1544724428201,26.0108107717376,21.8263549389375
481.6,15.3810000000036,2.28297574164285,2.27047576484995,2.27746388052189,9.17442384378808,10.9623669502411,20.2591585989756,18.1569019007656,26.0108107717376,21.8354919830145
482,17.6,2.28440993136116,2.26961641846464,2.27407468283209,9.17095144029909,10.9414714664575,20.2591585989756,18.1069304252016,26.0108107717376,21.8446358851519
482.4,19.009999999985,2.28584540315614,2.26574546717208,2.27408137276572,9.15530989574427,10.9369224567675,20.2591585989756,18.0808960293495,26.0108107717376,21.8537860454414
482.8,15.6750000000045,2.28728206348305,2.26901821091311,2.28528510401072,9.16853423342587,10.986202704917,20.2591585989756,18.1625633160742,26.0108107717376,21.8629418642571
483.2,15.6610000000053,2.28871981877009,2.28703901604136,2.28732486837054,9.18765204996508,10.9914030480426,20.2591585989756,18.1584619740367,26.162838063019,21.8721027423015
483.6,16.7190000000039,2.2901585754256,2.2913102850278,2.29005975292999,9.2048108885262,10.9999356939074,20.2591585989756,18.1692412442412,26.162838063019,21.8812680806521
484,15.51,2.29159823984551,2.29432415227961,2.29337668432652,9.2169184054685,11.011253850437,20.2591585989756,18.1821856833417,26.162838063019,21.8904372808084
484.4,18.0719999999917,2.29303871842076,2.30295722432942,2.30268364220401,9.25159978237531,11.0513089229538,20.2591585989756,18.256606855371,26.162838063019,21.8996097447391
484.8,17.042999999999,2.29447991754488,2.30102173549005,2.30703428303711,9.24382440212249,11.0675521309307,20.2591585989756,18.2886176113698,26.162838063019,21.9087848749302
485.2,12.964000000002,2.29592174362162,2.29647280957871,2.30172667373193,9.2255501408697,11.0374665007054,20.2591585989756,18.2487715499173,26.162838063019,21.9179620744332
485.6,16.6690000000012,2.2973641030727,2.29671080222528,2.29762565937187,9.2265062214664,11.0131888755612,20.2591585989756,18.1868027510331,26.162838063019,21.9271407469135
486,16.43,2.29880690234562,2.29880690234562,2.288834758747,9.17533834938534,10.9664605440428,20.2591585989756,18.1043414325922,26.3327504369589,21.9363202966999
486.4,16.9279999999915,2.30025004792157,2.29625246493989,2.28910326021926,9.16514270073561,10.9631591879415,20.2591585989756,18.0839102584334,26.3327504369589,21.9455001288337
486.8,17.9479999999963,2.30169344632338,2.29618139749183,2.29663583732804,9.1648590458184,10.9946359030995,20.2591585989756,18.1222919942175,26.3327504369589,21.9546796491189
487.2,16.177000000005,2.30313700412365,2.2895115562323,2.2897165291141,9.1382373881966,10.9569304710673,20.2591585989756,18.0437658552456,26.3327504369589,21.9638582641722
487.6,14.1560000000077,2.30458062795282,2.30158394639776,2.29923144009556,9.18642249862968,10.9978667488289,20.2591585989756,18.0961780331104,26.3327504369589,21.9730353814732
488,14.97,2.3060242245074,2.29474526195962,2.2996211224195,9.15912692912336,10.995139594203,20.2591585989756,18.0874153359402,26.3327504369589,21.9822104094159
488.4,14.878000000008,2.30746770055828,2.28570401235428,2.2901606541768,9.12304015552544,10.9453393397359,20.2591585989756,17.9791005981268,26.3327504369589,21.9913827573596
488.8,20.4019999999925,2.30891096295908,2.29449083175316,2.30493543355471,9.15811140962576,11.0113612059365,20.2591585989756,18.0824044846825,26.3327504369589,22.0005518356803
489.2,15.9560000000008,2.31035391865453,2.31149267856205,2.30719342027533,9.15563888454045,11.0175584693782,20.1892948814202,18.0771994058086,26.5350363092687,22.0097170558225
489.6,14.3530000000164,2.31179647468902,2.31551821643522,2.30837075772777,9.17158372028427,11.0185945135742,20.1892948814202,18.077479495112,26.5350363092687,22.0188778303515
490,17.851,2.31323853821511,2.3207618860307,2.31728029893459,9.19235347901693,11.0565251629149,20.1892948814202,18.133650274814,26.5350363092687,22.0280335730055
490.4,13.791000000015,2.31468001650218,2.31270891204489,2.3098513415989,9.16045628875351,11.0165030085099,20.1892948814202,18.052749074255,26.5350363092687,22.0371836987481
490.8,15.6469999999986,2.31612081694506,2.31093784314011,2.30618976833951,9.1534412255079,10.99447770585,20.1892948814202,18.0062398132112,26.5350363092687,22.0463276238214
491.2,17.5339999999996,2.31756084707281,2.31084386780699,2.31463773055828,9.15306899667844,11.0301808534457,20.1892948814202,18.0586500380208,26.5350363092687,22.055464765799
491.6,15.3380000000076,2.31900001455746,2.31741190465577,2.31871559167203,9.17908446889926,11.0450414497977,20.1892948814202,18.0693707128756,26.5350363092687,22.0645945436389
492,13.8,2.32043822722289,2.32043822722289,2.32674685538105,9.21031135176633,11.0787177113947,20.1892948814202,18.1245108706476,26.4796060037162,22.0737163777374
492.4,18.5779999999929,2.3218753930537,2.31117315718377,2.32156330945479,9.17353632420684,11.0494745873629,20.1892948814202,18.0737557968603,26.4796060037162,22.0828296899825
492.8,17.7329999999966,2.32331142020416,2.31465827716983,2.31566156248279,9.18736950441967,11.0168432612159,20.1892948814202,18.0139645522608,26.4796060037162,22.0919339038076
493.2,17.195,2.32474621700717,2.30966165851199,2.31961270919367,9.16753686547893,11.0310998340542,20.1892948814202,18.0267310055489,26.4796060037162,22.1010284442458
493.6,15.6020000000076,2.32617969198333,2.30277258858929,2.31966437548936,9.14019268619083,11.0268131322739,20.1892948814202,18.0095951224855,26.4796060037162,22.1101127379839
494,15.207,2.32761175384997,2.30791272902152,2.32137624395326,9.16059499348659,11.0304240827423,20.1892948814202,18.0074363577685,26.4796060037162,22.1191862134164
494.4,17.4380000000071,2.32904231153031,2.30291428399831,2.32058286739361,9.14075510531448,11.0221385169112,20.1892948814202,17.9774976382663,26.4796060037162,22.1282483007001
494.8,17.8199999999989,2.33047127416256,2.30620503529159,2.31825200372048,9.15381679497152,11.00656602224,20.1892948814202,17.9314785165431,26.4796060037162,22.1372984318086
495.2,19.0479999999941,2.33189855110913,2.33844898830469,2.32593788300565,9.16080376761418,11.0385504211815,20.1892948814202,17.9778981777169,26.8293492692037,22.1463360405867
495.6,13.5700000000042,2.33332405196584,2.33369497471135,2.33015819608738,9.1421800619636,11.0540749098463,20.1892948814202,17.9879281891973,26.8293492692037,22.1553605628053
496,14.189,2.33474768657117,2.33690217084552,2.33375588323296,9.1547441566162,11.0666410887857,20.1892948814202,18.0043839182071,26.8293492692037,22.1643714362156
496.4,16.0889999999984,2.33616936501554,2.33280676375969,2.33078321440897,9.13870052220322,11.0480602501138,20.1892948814202,17.9612294017568,26.8293492692037,22.1733681006046
496.8,18.4809999999975,2.33758899765056,2.33704915440516,2.33363821784131,9.15531996030218,11.057114176863,20.1892948814202,17.9727487514048,26.8293492692037,22.1823499978491
497.2,15.5210000000011,2.33900649509844,2.34660336441442,2.34497510201111,9.19274829142554,11.1063405505215,20.1892948814202,18.0494501679794,26.8293492692037,22.191316571971
497.6,15.0380000000048,2.34042176826124,2.34147505270164,2.34564781966278,9.17265828411946,11.1050475600912,20.1892948814202,18.046984088752,26.8293492692037,22.2002672691919
498,14.888,2.34183472833028,2.34183472832486,2.34747376507718,9.1816259342491,11.1092213784544,20.141307502109,18.0480755554476,26.8072624220182,22.2092015379881
498.4,15.7959999999989,2.34324528679547,2.35274833323412,2.35603700409195,9.22441487945477,11.1452712087301,20.141307502109,18.1194628425556,26.8072624220182,22.2181188291449
498.8,14.4340000000061,2.34465335545474,2.35263485985973,2.35551477611398,9.22396998466156,11.1383391890804,20.141307502109,18.1054300704682,26.8072624220182,22.2270185958117
499.2,17.2709999999929,2.34605884642336,2.35588530509451,2.35460285196582,9.2367139976803,11.1295797739383,20.141307502109,18.0995793667013,26.8072624220182,22.2359002935564
499.6,18.104999999993,2.34746167214341,2.35842282098673,2.36167840621819,9.24666283029551,11.1585762952817,20.141307502109,18.1534419356739,26.8072624220182,22.2447633804201
500,14.334,2.3488617453931,2.35911855813792,2.35984263787076,9.24939060531462,11.1454714169974,20.141307502109,18.1296573420209,26.8072624220182,22.2536073169714
500.4,17.0339999999968,2.3502589792962,2.35279618675477,2.35359074616757,9.22460249864108,11.1115378343256,20.141307502109,18.08632771636,26.8072624220182,22.2624315663608
500.8,16.306000000001,2.35165328733143,2.34967512353487,2.35207428867846,9.21236575338504,11.0999888216964,20.141307502109,18.0581224922212,26.8072624220182,22.2712355943746
501.2,17.4329999999951,2.35304458334181,2.35475146020106,2.3527464655063,9.23249406739963,11.0987838703146,20.141307502109,18.0457803409149,26.8066075702273,22.2800188694897
501.6,14.4400000000046,2.35443278154408,2.35963611736789,2.3584915673701,9.25164579915405,11.1215119394374,20.141307502109,18.0806678983096,26.8066075702273,22.2887808629264
502,14.643,2.35581779653801,2.35484401372065,2.35668929725182,9.2328569506317,11.108657219657,20.141307502109,18.0585890256225,26.8066075702273,22.297521048703
502.4,16.0970000000026,2.35719954331576,2.34455769010115,2.34899930405173,9.19252640050889,11.0680817404446,20.141307502109,17.9825854876675,26.8066075702273,22.3062389036888
502.8,15.0630000000032,2.35857793727124,2.34832706529003,2.35453342545855,9.20730534200538,11.0898347376011,20.141307502109,18.0104999878923,26.8066075702273,22.3149339076572
503.2,15.6040000000007,2.35995289420933,2.35356325956015,2.35928444332787,9.2278353781267,11.1078954418224,20.141307502109,18.0348632862347,26.8066075702273,22.3236055433395
503.6,16.0569999999999,2.36132433035524,2.35806202954619,2.35609836205735,9.24547412595579,11.0885993333421,20.141307502109,17.9994386361126,26.8066075702273,22.3322532964769
504,12.618,2.36269216236371,2.36269216236371,2.36398703945265,9.24682041003123,11.1214317079711,20.141307502109,18.0470220859941,26.8553326792223,22.3408766558732
504.4,16.1060000000028,2.36405630732826,2.3463381463431,2.3542686566855,9.18281602912445,11.0714502207661,20.141307502109,17.9427879876302,26.8553326792223,22.3494751134474
504.8,17.8339999999985,2.36541668279036,2.35087932527019,2.35886877644621,9.20058874901472,11.0888296925937,20.141307502109,17.9630641946463,26.8553326792223,22.3580481642851
505.2,14.0330000000037,2.36677320674857,2.35394309056486,2.36321392527859,9.21257934512774,11.1050105689966,20.141307502109,17.9813386648701,26.8553326792223,22.3665953066907
505.6,16.4129999999998,2.36812579766768,2.3470059675647,2.35317618682251,9.18542966749873,11.0536311259834,20.141307502109,17.8719436957391,26.8553326792223,22.3751160422381
506,16.231,2.36947437448777,2.34737596789398,2.35888533494431,9.18687773028532,11.0762441839652,20.141307502109,17.9017141329712,26.8553326792223,22.3836098758222
506.4,15.9970000000085,2.37081885663321,2.34908294696158,2.36707926389889,9.19355829965158,11.1105166448846,20.141307502109,17.9474605983489,26.8553326792223,22.3920763157091
506.8,17.1860000000004,2.37215916402169,2.34780114762372,2.36835002061863,9.18854174757267,11.1122935604273,20.141307502109,17.9380611738504,26.8553326792223,22.4005148735865
507.2,16.2859999999957,2.37349521707312,2.37732191664342,2.36831081406745,9.19526497236645,11.1079391684088,20.141307502109,17.9256975612078,27.1731236297045,22.4089250646137
507.6,15.4990000000038,2.37482693671847,2.36951594917363,2.3618042470328,9.16507220009282,11.0732802196449,20.141307502109,17.8545423065704,27.1731236297045,22.4173064074705
508,16.741,2.37615424440869,2.36674342086049,2.36330983655477,9.15434831272012,11.0762124862383,20.141307502109,17.8347600228126,27.1731236297045,22.4256584244068
508.4,16.7659999999944,2.37747706212336,2.36749743915857,2.37218620463887,9.1572647869243,11.1136893746865,20.141307502109,17.8872716296247,27.1731236297045,22.433980641291
508.8,17.5269999999961,2.37879531237947,2.36125435367647,2.36830632952397,9.13311710004553,11.0914126069527,20.141307502109,17.8362336495471,27.1731236297045,22.442272587658
509.2,17.041,2.38010891824003,2.36602477725546,2.372596110311,9.1515686646116,11.1074140565428,20.141307502109,17.850648810916,27.1731236297045,22.4505337967568
509.6,15.2330000000052,2.38141780332266,2.36277898739886,2.37236223492114,9.13901424462871,11.1022492504126,20.141307502109,17.8342770993446,27.1731236297045,22.4587638055982
510,16.191,2.38272189180806,2.38272189180806,2.36753775265613,9.11770496434332,11.0756284505545,20.1413075021089,17.7652544483211,27.4665200721495,22.466962155001
510.4,15.6819999999963,2.38402110844846,2.38857981497863,2.38014660552467,9.14012084735373,11.1305684810155,20.1413075021089,17.8460353916718,27.4665200721495,22.4751283896382
510.8,15.5550000000002,2.38531537857601,2.37438546517545,2.37233112564263,9.08580485936074,11.090006570129,20.1413075021089,17.7585162467019,27.4665200721495,22.4832620580833
511.2,13.9210000000053,2.386604628111,2.37356117270583,2.3717328540325,9.08265062824038,11.0832165610076,20.1413075021089,17.7384014034116,27.4665200721495,22.4913627128547
511.6,17.3629999999895,2.38788878357009,2.38395698784785,2.38742141800782,9.12243117319386,11.1525297538385,20.1413075021089,17.8425880360026,27.4665200721495,22.4994299104606
512,16.817,2.38916777207445,2.37800257626226,2.38153706359457,9.09964606836887,11.1210710359174,20.1413075021089,17.7726541553816,27.4665200721495,22.5074632114432
512.4,16.8049999999977,2.39044152135773,2.38410887739941,2.38591949388662,9.12301239256446,11.1375774800281,20.1413075021089,17.7965629938705,27.4665200721495,22.515462180422
512.8,14.9239999999998,2.39170995977406,2.39043669356963,2.3995083514471,9.14722636445397,11.1970502280263,20.1413075021089,17.8923201844761,27.4665200721495,22.5234263861366
513.2,15.9120000000008,2.39297301630589,2.38891543981044,2.38937408972903,9.0961160684596,11.1458360598235,20.1413075021089,17.79772043971,27.6032744151559,22.531355401489
513.6,17.9919999999992,2.39423062057169,2.39214496925744,2.39510105503058,9.10841293514931,11.1686382238219,20.1413075021089,17.8423631651065,27.6032744151559,22.5392488035855
514,14.74,2.39548270283372,2.39697419585546,2.40332806692479,9.12680086338003,11.203096256121,20.1413075021089,17.8927959919007,27.6032744151559,22.5471061737771
514.4,14.9529999999918,2.39672919400546,2.37807336926407,2.3786439939177,9.05483343012559,11.0841868534043,20.1413075021089,17.6770288253073,27.6032744151559,22.5549270977006
514.8,15.8550000000041,2.3979700256592,2.38354319560934,2.38981233667943,9.07566052784606,11.132387983625,20.1413075021089,17.7442005598081,27.6032744151559,22.5627111653175
515.2,17.1139999999802,2.39920513003328,2.37938436472099,2.3965235887285,9.05982522122988,11.159819125097,20.1413075021089,17.7790697795858,27.6032744151559,22.5704579709536
515.6,17.3969999999932,2.40043444003942,2.37936948858328,2.39186014566198,9.05976857833956,11.1342999903622,20.1413075021089,17.7269763880638,27.6032744151559,22.5781671133373
516,17.261,2.40165788926979,2.4016578892643,2.41033553114259,9.11053156443912,11.2164935070081,20.0761741903648,17.8668406649434,27.7066006531215,22.5858381956365
516.4,16.3159999999869,2.40287541200411,2.40127629536718,2.40322896551569,9.10908401303722,11.1796450771263,20.0761741903648,17.7973224283397,27.7066006531215,22.5934708254965
516.8,17.7169999999946,2.40408694321649,2.40512838005069,2.40616418937153,9.12369664344343,11.1895386580854,20.0761741903648,17.8204811476541,27.7066006531215,22.6010646150755
517.2,16.1489999999858,2.40529241858225,2.3975807119286,2.41026495312635,9.09506505983131,11.2048633960972,20.0761741903648,17.8361567720715,27.7066006531215,22.60861918108
517.6,16.0399999999983,2.4064917744846,2.38725945454992,2.3975744698098,9.05591204742537,11.1421641668307,20.0761741903648,17.7209858336511,27.7066006531215,22.6161341447998
518,17.558,2.40768494802119,2.39349326393237,2.40430615458572,9.07955959414689,11.1697563107851,20.0761741903648,17.7597639500792,27.7066006531215,22.6236091321418
518.4,14.7040000000041,2.40887187701053,2.39489862030948,2.40546560894816,9.08489072131959,11.17147161815,20.0761741903648,17.7491231873122,27.7066006531215,22.6310437736629
518.8,17.589999999992,2.41005249999829,2.39917286668962,2.4056720339865,9.1011047944124,11.1687812751001,20.0761741903648,17.7388257193549,27.7066006531215,22.6384377046027
519.2,17.6719999999787,2.41122675626349,2.41102047580677,2.4116061028041,9.08756648683225,11.1926959606783,20.0410343770493,17.7722678674714,27.8849016065006,22.6457905649147
519.6,18.1259999999853,2.41239458582455,2.41278215802374,2.41144059916696,9.09420658152913,11.1883155619515,20.0410343770493,17.7657547519505,27.8849016065006,22.6531019992973
520,16.205,2.41355592944517,2.41094870357143,2.41063415204655,9.08729596446753,11.1809857891212,20.0410343770493,17.7530049270912,27.8849016065006,22.6603716572237
520.4,15.333999999994,2.41471072864015,2.40543551561268,2.41065243775412,9.0665157750696,11.177505531333,20.0410343770493,17.7304101498823,27.8849016065006,22.6675991929709
520.8,17.1059999999817,2.41585892568105,2.40390160820947,2.40338827220378,9.06073420429856,11.1402924750304,20.0410343770493,17.6570146611398,27.8849016065006,22.6747842656483
521.2,15.7630000000013,2.41700046360167,2.40787103415489,2.41351680622501,9.07569567914108,11.1837179761589,20.0410343770493,17.7212939611465,27.8849016065006,22.6819265392249
521.6,15.174000000013,2.41813528620344,2.39873040531494,2.40599513289686,9.0412430176444,11.1453758037362,20.0410343770493,17.6326535193135,27.8849016065006,22.6890256825561
522,18.814,2.4192633380607,2.4192633380607,2.41014159739679,9.06393962871638,11.1611128060843,20.0410343770492,17.6501385165149,28.0531709945621,22.6960813694096
522.4,17.8589999999927,2.42038456452576,2.42834122850595,2.42778955404128,9.09795058141315,11.2393662614523,20.0410343770492,17.7802821198024,28.0531709945621,22.7030932784902
522.8,17.9279999999878,2.42149891173389,2.426120599433,2.42276788511141,9.0896308389782,11.2126773348911,20.0410343770492,17.7374667412049,28.0531709945621,22.7100610934643
523.2,16.6570000000103,2.42260632660815,2.43360763512199,2.42513181135119,9.11768154284968,11.2201970911675,20.0410343770492,17.7468013670213,28.0531709945621,22.7169845029829
523.6,15.9739999999986,2.42370675686406,2.42591662777889,2.42772053828289,9.08886664488254,11.2287741127533,20.0410343770492,17.7535960292251,28.0531709945621,22.723863200704
524,14.527,2.4248001510142,2.42019762502674,2.41880757304255,9.06744000030587,11.1841861788397,20.0410343770492,17.6754179830822,28.0531709945621,22.7306968853149
524.4,15.6000000000057,2.42588645837257,2.42629350540129,2.432175593398,9.09027864330496,11.2426402629863,20.0410343770492,17.7707927096568,28.0531709945621,22.7374852605523
524.8,13.8220000000105,2.42696562905888,2.42475367929082,2.42944938266428,9.08450957687703,11.2267091888548,20.0410343770492,17.745872684837,28.0531709945621,22.7442280352227
525.2,17.8829999999778,2.42803761400268,2.42744809400607,2.42870485717365,9.12724202486918,11.2199650233101,20.0410343770492,17.7332275244115,27.9528571059293,22.7509249232214
525.6,16.1809999999981,2.42910236494738,2.43129476855223,2.43921501048604,9.14170558009839,11.2652259776127,20.0410343770492,17.81454265183,27.9528571059293,22.7575756435508
526,15.469,2.43015983445407,2.43973348483472,2.44594200620869,9.17343528261179,11.293016564116,20.0410343770492,17.8670452782727,27.9528571059293,22.7641799203383
526.4,16.7420000000007,2.43120997590525,2.44328423177248,2.45047241349693,9.18678614549943,11.3106754348521,20.0410343770492,17.9024487650352,27.9528571059293,22.7707374828525
526.8,16.5299999999935,2.43225274350843,2.43361930655437,2.44444439331837,9.15044587860112,11.2796267708098,20.0410343770492,17.8658238450962,27.9528571059293,22.7772480655196
527.2,17.7789999999894,2.43328809229955,2.43903195734308,2.43683886994003,9.17079752849498,11.2413420199783,20.0410343770492,17.8022718022633,27.9528571059293,22.783711407938
527.6,15.1870000000047,2.4343159781463,2.43325215569859,2.43872536638644,9.1490653857582,11.2468774883501,20.0410343770492,17.8078116144543,27.9528571059293,22.790127254893
528,19.264,2.43533635775131,2.43533635775131,2.42744005997582,9.1011691397188,11.1917048520816,20.0410343770492,17.7031608181972,28.1240321651176,22.7964953563704
528.4,17.8879999999949,2.43634918865517,2.44384762642731,2.43509188269806,9.13297685924275,11.2238718454001,20.0410343770492,17.7558423928373,28.1240321651176,22.8028154675691
528.8,14.4810000000244,2.43735442923936,2.44751185008182,2.44297229622381,9.14667054025702,11.2570981488571,20.0410343770492,17.81081086593,28.1240321651176,22.8090873489128
529.2,18.0359999999702,2.438352038729,2.45305189643912,2.44071729808619,9.16737441501302,11.2436394203893,20.0410343770492,17.7862429285221,28.1240321651176,22.8153107660621
529.6,18.0639999999815,2.43934197719554,2.45402121677657,2.44567945030761,9.17099689135542,11.2634502063689,20.0410343770492,17.8140228127912,28.1240321651176,22.8214854899242
530,15.378,2.44032420555925,2.44483295040837,2.44156276710633,9.13665914328558,11.2414735671547,20.0410343770492,17.7796046656588,28.1240321651176,22.827611296663
530.4,16.7849999999957,2.44129868559163,2.44322081072204,2.43363972717285,9.1306343673176,11.2020122519659,20.0410343770492,17.7075041898862,28.1240321651176,22.8336879677081
530.8,15.100999999994,2.44226537991767,2.44120729905637,2.44199162058435,9.12310961198934,11.2374895920083,20.0410343770492,17.7549433831093,28.1240321651176,22.8397152897634
531.2,14.8980000000058,2.44322425201798,2.438868504969,2.43187332619503,9.07436275701375,11.1879993053643,20.0410343770492,17.660040113892,28.2480236202243,22.845693054814
531.6,14.5610000000043,2.44417526623086,2.44326149384264,2.43109164019936,9.09070786727521,11.1815017271017,20.0410343770492,17.6406469696405,28.2480236202243,22.8516210601341
532,17.663,2.44511838775413,2.44204011323469,2.43796263624398,9.08616344404028,11.210220444902,20.0410343770492,17.6697781201632,28.2480236202243,22.8574991082924
532.4,17.1589999999971,2.44605358264697,2.43475372414676,2.42774559131332,9.05905278283081,11.1603949820104,20.0410343770492,17.5692365030004,28.2480236202243,22.8633270071584
532.8,14.3780000000298,2.44698081783154,2.44150503583867,2.43952652454964,9.08417256737567,11.2117189660546,20.0410343770492,17.6490168822261,28.2480236202243,22.8691045699065
533.2,15.7129999999921,2.44790006109455,2.43875229079975,2.44867407559121,9.07393035587071,11.2509422755865,20.0410343770492,17.7014857120801,28.2480236202243,22.8748316150211
533.6,17.029999999996,2.44881128108869,2.43805516587952,2.4398710706136,9.07133654468316,11.2077138630263,20.0410343770492,17.6232993222189,28.2480236202243,22.8805079662997
534,14.298,2.44971444733392,2.44971444732843,2.44665148946338,9.09483940609047,11.2360976299663,19.9979955476072,17.6682949141737,28.3097639151861,22.8861334528562
534.4,15.6570000000023,2.45060953021873,2.44677955242944,2.4472781843317,9.08394327988721,11.2362388375628,19.9979955476072,17.6534284796813,28.3097639151861,22.8917079091231
534.8,16.3190000000245,2.45149650100117,2.4437818387313,2.44337801461782,9.07281393185249,11.2156258239792,19.9979955476072,17.6095944021894,28.3097639151861,22.8972311748534
535.2,16.4159999999872,2.45237533180992,2.438770302051,2.45030627186316,9.05420804032305,11.244740762634,19.9979955476072,17.6517013131644,28.3097639151861,22.9027030951219
535.6,16.346999999994,2.4532459956451,2.44196876578369,2.4487168708602,9.06608269535755,11.2347878583106,19.9979955476072,17.6333826105118,28.3097639151861,22.9081235203259
536,13.628,2.45410846637911,2.45604240842047,2.45608012199547,9.1183326707699,11.2659303774601,19.9979955476072,17.6815256189869,28.3097639151861,22.9134923061849
536.4,17.8209999999947,2.45496271875729,2.45199182990529,2.4588530848014,9.10329444411559,11.2760332647361,19.9979955476072,17.6945999620849,28.3097639151861,22.9188093137408
536.8,13.9269999999938,2.4558087283985,2.4499941464148,2.45235715413008,9.09587782029231,11.2436606466694,19.9979955476072,17.6341076162797,28.3097639151861,22.9240744093564
537.2,17.652999999972,2.4566464717956,2.45501559613399,2.4624552723007,9.09648487368658,11.2873920716832,19.9979955476072,17.7095241302456,28.3658938112137,22.9292874647142
537.6,17.5469999999964,2.45747592631588,2.44414107270038,2.45194859841605,9.05619187592387,11.2367024829774,19.9979955476072,17.6141941921774,28.3658938112137,22.9344483568143
538,15.368,2.45829707020129,2.45139080113548,2.449837705056,9.08305404541561,11.2245285107499,19.9979955476072,17.5924048429595,28.3658938112137,22.9395569679718
538.4,13.2120000000132,2.45910988256874,2.46442451142249,2.47132893045043,9.1313474039835,11.3205005917888,19.9979955476072,17.7492754965261,28.3658938112137,22.9446131858142
538.8,18.0619999999752,2.4599143434101,2.45566117314961,2.45901913686824,9.09887690800464,11.2616567804994,19.9979955476072,17.6471101503197,28.3658938112137,22.9496169032777
539.2,11.6750000000411,2.46071043359236,2.45702128598156,2.46003422212104,9.10391648731397,11.2638755509582,19.9979955476072,17.6523053863915,28.3658938112137,22.9545680186033
539.6,17.0789999999931,2.46149813485748,2.45361106920185,2.46626416908172,9.09128072833896,11.289991664149,19.9979955476072,17.691433597363,28.3658938112137,22.959466435333
540,17.656,2.4622774298223,2.4622774298223,2.45901632721622,9.09206004964419,11.2544374420677,19.9979955476072,17.6248892674928,28.4636445774764,22.9643120623042
540.4,17.4899999999909,2.46304830197833,2.46944600434211,2.46918381620359,9.11853030405787,11.298613983629,19.9979955476072,17.6993970605023,28.4636445774764,22.9691048136456
540.8,15.4160000000081,2.46381073569146,2.46942739246964,2.47065943722579,9.11846157895804,11.3030337633767,19.9979955476072,17.7124953983129,28.4636445774764,22.973844608771
541.2,16.0749999999885,2.46456471620158,2.47162686486509,2.46412100424142,9.12658322067671,11.2708217531656,19.9979955476072,17.6489080578488,28.4636445774764,22.9785313723738
541.6,16.4959999999984,2.46531022962218,2.45913196188951,2.46586942156496,9.08044528073846,11.2765450304306,19.9979955476072,17.6611778300802,28.4636445774764,22.9831650344209
542,16.444,2.46604726293983,2.46109582819526,2.46666950648821,9.08769693734105,11.2779561864811,19.9979955476072,17.6540753236594,28.4636445774764,22.9877455301458
542.4,13.9189999999983,2.4667758040136,2.46848381813696,2.46837663302676,9.11497739216815,11.2835391952625,19.9979955476072,17.6661573026639,28.4636445774764,22.992272800042
542.8,16.8369999999854,2.46749584157445,2.46293016091695,2.46788382935736,9.09447028589008,11.2790917110732,19.9979955476072,17.6537369303108,28.4636445774764,22.9967467898559
543.2,18.6959999999934,2.46820736522456,2.46154949916425,2.4629469493724,9.10193449666129,11.2543650192581,19.9979955476072,17.6072777301667,28.4243594594779,23.0011674505794
543.6,17.2499999999989,2.4689103654365,2.47216412759108,2.47690292131756,9.14118361705483,11.315987836117,19.9979955476072,17.7161473212232,28.4243594594779,23.0055347384419
544,16.853,2.46960483355252,2.46612337445773,2.47964132196215,9.11884706060982,11.3263746414207,19.9979955476072,17.7328297086977,28.4243594594779,23.0098486149027
544.4,16.3410000000017,2.4702907617836,2.458146590795,2.46530376651709,9.08935175189601,11.2587996688514,19.9979955476072,17.6172126233505,28.4243594594779,23.0141090466425
544.8,17.2289999999909,2.47096814320859,2.47216351422472,2.47852357440441,9.1411813490442,11.3171044736377,19.9979955476072,17.7154668242309,28.4243594594779,23.0183160055553
545.2,16.3270000000062,2.47163697177323,2.47263638300402,2.47699357832365,9.14292984959485,11.3080779607889,19.9979955476072,17.6954716261316,28.4243594594779,23.0224694687394
545.6,16.2949999999902,2.47229724228909,2.47084091163059,2.47467963942023,9.13629083508909,11.2955027107653,19.9979955476072,17.6845100660445,28.4243594594779,23.0265694184886
546,16.42,2.47294895043258,2.47294895043258,2.47777356655074,9.10632708573651,11.3076376516283,19.9906551399861,17.7027876644328,28.542218387112,23.0306158422833
546.4,17.1379999999953,2.47359209274379,2.47458907987469,2.47190982850031,9.11236665851464,11.2789222682,19.9906551399861,17.6508515600773,28.542218387112,23.034608732781
546.8,18.3859999999732,2.47422666662532,2.48281953698514,2.476279883662,9.14267429365601,11.2969301293805,19.9906551399861,17.677824872545,28.542218387112,23.0385480878072
547.2,15.9220000000166,2.47485267034114,2.47721180195159,2.47718289854501,9.12202450651959,11.2991439520238,19.9906551399861,17.6889030923094,28.542218387112,23.0424339103452
547.6,14.8550000000045,2.47547010301529,2.46912724366723,2.46463693125827,9.09225412566793,11.2400487987584,19.9906551399861,17.570443287896,28.542218387112,23.0462662085269
548,16.165,2.47607896463067,2.46515675901061,2.47036431291275,9.07763330951005,11.264321732807,19.9906551399861,17.6105538751233,28.542218387112,23.0500449956226
548.4,18.1219999999863,2.47667925602764,2.46387767819587,2.46915406833965,9.07292325341848,11.2569839544331,19.9906551399861,17.584312565495,28.542218387112,23.0537702900311
548.8,14.3820000000066,2.47727097890272,2.47086887306633,2.47186782245927,9.09866745941974,11.2675614714123,19.9906551399861,17.5918892299466,28.542218387112,23.057442115269
549.2,17.6529999999747,2.4778541358072,2.47044928760913,2.47729728537869,9.09287446633178,11.2905388794832,19.9906551399861,17.6271811169127,28.5555524666957,23.0610604999611
549.6,16.2279999999939,2.47842873014569,2.47165294847223,2.47536501937565,9.09730472814007,11.2799886190607,19.9906551399861,17.6078660487625,28.5555524666957,23.0646254778291
550,17.884,2.47899476617464,2.47928422393204,2.47926525730623,9.1253928294106,11.2960417772996,19.9906551399861,17.6240497229812,28.5555524666957,23.0681370876818
550.4,18.3079999999872,2.47955224900092,2.47835469701493,2.48754044598316,9.12197156040795,11.3320463802342,19.9906551399861,17.681567619893,28.5555524666957,23.0715953734038
550.8,15.5780000000001,2.4801011845802,2.47009296242019,2.48045919530391,9.09156295581891,11.2981201559521,19.9906551399861,17.6232280585811,28.5555524666957,23.0750003839448
551.2,15.2960000000066,2.48064157971546,2.47634727102056,2.48348896598176,9.11458291549269,11.3102774185042,19.9906551399861,17.6475462067641,28.5555524666957,23.0783521733088
551.6,16.1380000000046,2.48117344205535,2.47705351000207,2.48581835106692,9.1171823383727,11.3192679959798,19.9906551399861,17.6612035915807,28.5555524666957,23.081650800543
552,14.33,2.4816967800926,2.4816967800926,2.47887972294743,9.11777716294946,11.2860857446344,19.9906551399861,17.6017879448129,28.6072138373836,23.0848963297268
552.4,17.4149999999894,2.48221160316236,2.48078009074232,2.48619588251487,9.11440923770954,11.3178302837354,19.9906551399861,17.6512565748178,28.6072138373836,23.08808882996
552.8,17.0919999999773,2.48271792144051,2.47752140280359,2.48608589546798,9.10243678776834,11.315790858697,19.9906551399861,17.6517577766943,28.6072138373836,23.0912283753524
553.2,14.8700000000019,2.48321574594195,2.4917992855951,2.49410956809339,9.15489386257939,11.3507945089905,19.9906551399861,17.729629477221,28.6072138373836,23.0943150450114
553.6,17.3989999999922,2.48370508851884,2.48559120912286,2.49011489252892,9.13208533160231,11.3311260181875,19.9906551399861,17.6901504390525,28.6072138373836,23.097348923031
554,14.909,2.48418596185885,2.49124401267472,2.48787006342821,9.15285378468057,11.3194500494735,19.9906551399861,17.6704764729935,28.6072138373836,23.1003300984803
554.4,12.685000000016,2.48465837948337,2.49781330830807,2.49866373848762,9.17698943823134,11.3671186370291,19.9906551399861,17.759179986495,28.6072138373836,23.1032586653911
554.8,16.8169999999807,2.48512235574561,2.47572467465535,2.48729452083921,9.09583559176024,11.3139884477345,19.9906551399861,17.6686977461163,28.6072138373836,23.1061347227467
555.2,17.8440000000025,2.4855779058288,2.47909737956738,2.48148025682609,9.11063201841725,11.286161821484,19.9906551399861,17.6233586225708,28.5996619397544,23.1089583744698
555.6,17.2729999999996,2.48602504574425,2.48682232808647,2.4917685482166,9.13902104577,11.3315956380429,19.9906551399861,17.6894080905245,28.5996619397544,23.1117297294101
556,14.385,2.48646379232944,2.47632154704084,2.48073808373405,9.10043089082036,11.2801062273986,19.9906551399861,17.5998327102238,28.5996619397544,23.1144489013326
556.4,14.8760000000073,2.48689416324604,2.48170729730728,2.48406453114188,9.12022341257649,11.2939286658825,19.9906551399861,17.622577532674,28.5996619397544,23.1171160089048
556.8,15.9000000000085,2.48731617697792,2.48540634484738,2.49585731086793,9.13381733641111,11.3462615856614,19.9906551399861,17.709720132269,28.5996619397544,23.1197311756846
557.2,15.7729999999946,2.48772985282909,2.48331741773718,2.48703187104338,9.12614057212942,11.3048873959367,19.9906551399861,17.6337069893791,28.5996619397544,23.1222945301077
557.6,16.069999999995,2.48813521092168,2.48038398958992,2.48683255119948,9.11536028385899,11.3027536113595,19.9906551399861,17.6305907602649,28.5996619397544,23.1248062054747
558,15.192,2.48853227219377,2.48853227219377,2.48535812907751,9.09246855426531,11.2948507000771,19.9906551399861,17.6075077448472,28.7658550982306,23.1272663399382
558.4,15.7409999999997,2.48892105839727,2.49487412666108,2.48502490795133,9.11564008913513,11.2921602638074,19.9906551399861,17.6011916723693,28.7658550982306,23.1296750764902
558.8,16.5539999999989,2.48930159209575,2.48851797811379,2.48539581508708,9.09241632730642,11.2926946916046,19.9906551399861,17.5994905753354,28.7658550982306,23.1320325629481
559.2,17.7089999999715,2.48967389666215,2.49886488150442,2.49303738151534,9.13022129964473,11.3262857753092,19.9906551399861,17.6558908421112,28.7658550982306,23.1343389519422
559.6,17.6470000000002,2.49003799627659,2.4910546196356,2.49161369778502,9.10168457491092,11.3187142403213,19.9906551399861,17.6344187105811,28.7658550982306,23.1365944009016
560,12.96,2.49039391592399,2.48871048357143,2.48775219710644,9.09311969363992,11.3000957282987,19.9906551399861,17.610217168421,28.7658550982306,23.1387990720404
560.4,17.4739999999934,2.49074168139171,2.50353215149494,2.49747712733626,9.14727432567828,11.343213222702,19.9906551399861,17.6883809947492,28.7658550982306,23.1409531323441
560.8,15.9189999999979,2.49108131926719,2.48771757363621,2.4870724437818,9.08949185145193,11.2949297539039,19.9906551399861,17.5968414347926,28.7658550982306,23.143056753555
561.2,16.711999999989,2.49141285693545,2.47854770419228,2.48657907783831,9.09337083698777,11.2916873037303,19.9906551399861,17.5846666302632,28.6475970054677,23.1451101121582
561.6,14.0499999999871,2.4917363225766,2.4720039669006,2.48940798113846,9.06936297554843,11.3035551475874,19.9906551399861,17.6016064030168,28.6475970054677,23.1471133893667
562,16.303,2.49205174516326,2.4558158537229,2.47404331524086,9.00997153594571,11.2328414863657,19.9906551399861,17.4641933472122,28.6475970054677,23.1490667711065
562.4,17.9929999999998,2.49235915445799,2.4753233532721,2.4835758760443,9.08154124073826,11.2751947289432,19.9906551399861,17.5287739127722,28.6475970054677,23.1509704480015
562.8,15.4010000000124,2.49265858101058,2.47415998328152,2.48783622685083,9.07727303370432,11.2936318003752,19.9906551399861,17.5409991255152,28.6475970054677,23.1528246153583
563.2,16.0040000000042,2.49295005615536,2.47065190914395,2.48541169364008,9.06440250512719,11.2817460766891,19.9906551399861,17.5187879766744,28.6475970054677,23.15462947315
563.6,14.6350000000118,2.49323361200838,2.47263870877005,2.49558152479162,9.07169173573123,11.3270499328125,19.9906551399861,17.5904762059286,28.6475970054677,23.1563852260009
564,14.916,2.49350928146464,2.49350928146464,2.48981949359151,9.04612624522407,11.3000640565752,19.9906551399861,17.5425586973236,28.9710452042376,23.1580920831695
564.4,15.870999999997,2.4937770981951,2.51282556503285,2.49817211326209,9.1162032010411,11.3371607141832,19.9906551399861,17.600705331355,28.9710452042376,23.1597502585326
564.8,16.9449999999875,2.49403709664378,2.50219402321959,2.49965710037568,9.07763335486525,11.343111456741,19.9906551399861,17.6173421202073,28.9710452042376,23.1613599705676
565.2,16.6479999999991,2.49428931202471,2.49420297649977,2.48722216567153,9.04864288027739,11.2859225127618,19.9906551399861,17.5134774904474,28.9710452042376,23.162921442336
565.6,15.4719999999993,2.49453378031882,2.49802054313304,2.49670900452294,9.06249251379219,11.328229440069,19.9906551399861,17.5841511075801,28.9710452042376,23.1644349014654
566,16.876,2.49477053827081,2.4859912250339,2.48969264275458,9.01885171767499,11.2956796407521,19.9906551399861,17.5170222717782,28.9710452042376,23.1659005801316
566.4,15.0390000000005,2.49499962338588,2.49141713143777,2.48660065889749,9.03853619797312,11.2809607986695,19.9906551399861,17.4994044985779,28.9710452042376,23.1673187150401
566.8,16.5609999999813,2.49522107392648,2.49106169569711,2.49563076167568,9.03724672349393,11.3212577748206,19.9906551399861,17.5541670445914,28.9710452042376,23.1686895474081
567.2,16.3729999999892,2.49543492890886,2.48606969842122,2.49026477887196,9.02063183242799,11.2962699336762,19.6947188694605,17.5043758328137,28.9662424383187,23.1700133229443
567.6,15.116000000014,2.49564122809972,2.5014846722941,2.49592086847572,9.07656461826341,11.3213029793208,19.6947188694605,17.5463705528868,28.9662424383187,23.1712902918306
568,16.198,2.49584001201259,2.49218948949338,2.49611775713453,9.04283731692764,11.3215948638454,19.6947188694605,17.5416499899236,28.9662424383187,23.1725207087012
568.4,16.7519999999963,2.49603132190432,2.4891111243579,2.4865014292249,9.0316675582718,11.2774019850939,19.6947188694605,17.4534154904883,28.9662424383187,23.1737048326231
568.8,16.5789999999951,2.49621519977132,2.49378526642903,2.48915773354253,9.04862754727892,11.2888951054186,19.6947188694605,17.4647142333187,28.9662424383187,23.174842927075
569.2,17.5679999999956,2.4963916883459,2.49042882274666,2.48698771340109,9.03644878867687,11.278521965079,19.6947188694605,17.4341023611268,28.9662424383187,23.175935259926
569.6,16.6789999999963,2.49656083109235,2.50516443754177,2.48771543963194,9.08991653979245,11.2813126427827,19.6947188694605,17.4389249043586,28.9662424383187,23.1769821034146
570,16.897,2.4967226722031,2.4967226722031,2.49565787474372,9.08504147730587,11.3168409879513,19.6947188694605,17.489946458961,28.8841245893447,23.177983734126
570.4,16.0750000000062,2.49687725659467,2.49112997329011,2.49164384416341,9.06469083838218,11.2981725698507,19.6947188694605,17.4506166975018,28.8841245893447,23.17894043297
570.8,17.3779999999817,2.49702462990363,2.50591970936723,2.49967874136644,9.11850753464366,11.3341602299161,19.6947188694605,17.5124819744852,28.8841245893447,23.1798524851579
571.2,16.9569999999844,2.49716483848244,2.50941249916979,2.50239295924907,9.13121705203663,11.3460424453812,19.6947188694605,17.533218076171,28.8841245893447,23.1807201801794
571.6,13.2250000000082,2.49729792939517,2.50946512443881,2.4944794464843,9.13140854417033,11.3097601230668,19.6947188694605,17.4723015794026,28.8841245893447,23.1815438117782
572,16.695,2.49742395041322,2.51500517943511,2.50361522613994,9.15156762310541,11.3507991200805,19.6947188694605,17.5374309912774,28.8841245893447,23.182323677928
572.4,13.3450000000174,2.49754295001088,2.50652007888921,2.50132635110533,9.12069215132919,11.3400616771189,19.6947188694605,17.5196152944451,28.8841245893447,23.1830600808075
572.8,16.9489999999995,2.4976549773608,2.50658667138128,2.49423304833568,9.12093446720964,11.3075652105075,19.6947188694605,17.4739258343322,28.8841245893447,23.1837533267751
573.2,16.6719999999905,2.49776008232949,2.51266264597483,2.50656376566313,9.18052453614853,11.3631475352191,19.6947188694605,17.5615152723594,28.766200741462,23.1844037263432
573.6,17.2309999999937,2.49785831547252,2.50904698602647,2.49957480682498,9.1673139864062,11.3311670022623,19.6947188694605,17.5032230354373,28.766200741462,23.1850115941512
574,15.629,2.49794972802987,2.51188448158995,2.50005780365894,9.17768135413998,11.3330800436966,19.6947188694605,17.5112373380403,28.766200741462,23.1855772489395
574.4,17.4439999999884,2.49803437192099,2.50437381886798,2.5018622859158,9.15023961877123,11.3410037968602,19.6947188694605,17.5316523099432,28.766200741462,23.1861010135216
574.8,18.1539999999868,2.49811229973989,2.49722263128466,2.48858454354672,9.12411129900795,11.28058085918,19.6947188694605,17.4271885741386,28.766200741462,23.186583214756
575.2,16.6739999999814,2.49818356475011,2.51193291134629,2.5002998417434,9.17785830211471,11.3334699490465,19.6947188694605,17.5145201964396,28.766200741462,23.1870241835183
575.6,14.8110000000076,2.49824822087955,2.5052161086939,2.49893495944299,9.15331709613405,11.3270877113917,19.6947188694605,17.4936806766491,28.766200741462,23.1874242546717
576,18.022,2.49830632271529,2.49830632271528,2.49751831116454,9.188631109302,11.3204908560872,19.6947188694605,17.4894592037652,28.5766088002616,23.1877837670377
576.4,16.4990000000049,2.49835792549823,2.50948997434296,2.51268373677293,9.22976395531343,11.3890742898134,19.6947188694605,17.6078036820412,28.5766088002616,23.188103063366
576.8,16.896999999991,2.49840308511773,2.50209711737528,2.50388917143319,9.20257344032247,11.3490749876102,19.6947188694605,17.5439083712947,28.5766088002616,23.1883824903037
577.2,15.4810000000064,2.49844185810605,2.50773003650238,2.50622908359533,9.22329100223906,11.3595632973221,19.6947188694605,17.5703521440136,28.5766088002616,23.1886223983643
577.6,15.1489999999993,2.49847430163277,2.51524907002338,2.5163301489363,9.25094558754541,11.4052479632655,19.6947188694605,17.6495337952343,28.5766088002616,23.1888231418956
578,15.366,2.49850047349907,2.51182598034129,2.50487233132816,9.23835565489511,11.3532362045578,19.6947188694605,17.5761867734955,28.5766088002616,23.1889850790477
578.4,13.4310000000104,2.49852043213198,2.51944672997958,2.50676264572057,9.26638434639939,11.3617434740156,19.6947188694605,17.6021405813029,28.5766088002616,23.1891085717398
578.8,15.9650000000123,2.49853423657841,2.50908206482301,2.50547996475758,9.2282636868833,11.35588797566,19.6947188694605,17.5870536593979,28.5766088002616,23.1891939856267
579.2,15.7369999999969,2.49854194649922,2.48274254066915,2.48931190447183,9.18850698551266,11.2825843224508,19.6947188694605,17.4603603874549,28.3989677742232,23.1892416900646
579.6,16.3419999999941,2.49854362216305,2.49606501335533,2.50470589136454,9.23781279605729,11.3523511202143,19.6947188694605,17.580574432788,28.3989677742232,23.1892520580766
580,14.395,2.49853932444019,2.48686954973958,2.49267728126073,9.20378084136027,11.2978454970166,19.6947188694605,17.4771970570748,28.3989677742232,23.1892254663169
580.4,15.2870000000027,2.49852911479623,2.49787576225209,2.49206066066206,9.24451428790123,11.2950814868285,19.6947188694605,17.4726092455525,28.3989677742232,23.1891622950353
580.8,16.1110000000088,2.49851305528566,2.50264889347672,2.51112015334321,9.26217940979037,11.3815160048065,19.6947188694605,17.6231631897557,28.3989677742232,23.1890629280401
581.2,14.6830000000139,2.49849120854537,2.48874497170555,2.4943316258028,9.21072168502523,11.3054888163653,19.6947188694605,17.4870054100153,28.3989677742232,23.1889277526611
581.6,17.4729999999902,2.49846363778801,2.5013130271851,2.50267734326767,9.2572354349113,11.3433989984577,19.6947188694605,17.5570458180192,28.3989677742232,23.1887571597118
582,15.426,2.49843040679528,2.49843040678982,2.5053852242419,9.25575782605844,11.3557731764571,19.7238124011453,17.5775277515832,28.3707680327204,23.1885515434503
582.4,17.4669999999956,2.49839157991108,2.50008038512374,2.49541998225498,9.26187038370081,11.3107224443755,19.7238124011453,17.5045183273664,28.3707680327204,23.1883113015408
582.8,15.3809999999873,2.49834722203459,2.51475946928732,2.51514827122887,9.31625094509538,11.4002776817956,19.7238124011453,17.6692461462517,28.3707680327204,23.1880368350132
583.2,17.7029999999592,2.49829739861319,2.50878318245557,2.51435066195657,9.29411101937906,11.3968139225688,19.7238124011453,17.6690766597665,28.3707680327204,23.1877285482225
583.6,15.2750000000042,2.4982421756353,2.50305770761291,2.49688511882259,9.27290025903975,11.3178145211385,19.7238124011453,17.5510097796394,28.3707680327204,23.1873868488078
584,16.215,2.49818161962312,2.50468505311857,2.50552141743751,9.27892897044941,11.3571444340413,19.7238124011453,17.618905972343,28.3707680327204,23.1870121476501
584.4,12.566000000024,2.49811579762522,2.49548813324681,2.49412911449054,9.24485779406311,11.3057034605179,19.7238124011453,17.521568878886,28.3707680327204,23.1866048588298
584.8,16.7480000000008,2.49804477720906,2.49980352768832,2.4931109140876,9.26084472960711,11.3013022284311,19.7238124011453,17.5109800659835,28.3707680327204,23.1861653995833
585.2,13.1950000000135,2.49796862645332,2.49600544602087,2.49731101184082,9.23147490314194,11.3205713893047,19.7238124011453,17.5413869696132,28.4177869664696,23.1856941902586
585.6,14.9020000000007,2.49788741394025,2.48985706472859,2.48408632652565,9.20873511798434,11.2608665834061,19.7238124011453,17.4254298104595,28.4177869664696,23.1851916542711
586,16.907,2.49780120874775,2.49275392293977,2.49112901754383,9.21944914664047,11.2930523549333,19.7238124011453,17.4768413642591,28.4177869664696,23.1846582180576
586.4,14.8540000000027,2.49771008044144,2.49593895256337,2.49772987801084,9.23122897712237,11.3232514901048,19.7238124011453,17.5201755171483,28.4177869664696,23.1840943110299
586.8,15.6799999999978,2.49761409906657,2.50641849075644,2.49729985836453,9.26998754392759,11.3215920757142,19.7238124011453,17.5201191743938,28.4177869664696,23.1835003655285
587.2,15.1579999999972,2.49751333513984,2.5018245420646,2.50117613715524,9.25299682697118,11.3394703037035,19.7238124011453,17.550576425465,28.4177869664696,23.1828768167743
587.6,13.5700000000003,2.49740785964106,2.49631932374308,2.49765250221927,9.23263577974174,11.3238141797238,19.7238124011453,17.5231763419311,28.4177869664696,23.1822241028201
588,16.027,2.49729774400473,2.49729774400473,2.49852063526677,9.242200787177,11.3280830939396,19.7238124011453,17.5293109287066,28.3995033048765,23.1815426645017
588.4,13.7580000000032,2.49718306011149,2.49862819365354,2.50628393830011,9.24712462247899,11.3636291644881,19.7238124011453,17.5867294735709,28.3995033048765,23.1808329453879
588.8,15.2570000000173,2.49706388027945,2.50439699209529,2.49759529471963,9.26847425674963,11.3245946958912,19.7238124011453,17.5303907054658,28.3995033048765,23.1800953917295
589.2,15.5630000000137,2.49694027725538,2.50942295221945,2.50422728315576,9.28707473509764,11.3550401672924,19.7238124011453,17.5922750093887,28.3995033048765,23.1793304524078
589.6,15.7569999999905,2.49681232420586,2.5012537151199,2.5052426335844,9.25684136395341,11.3600322121966,19.7238124011453,17.5908515659909,28.3995033048765,23.1785385788829
590,16.071,2.49668009470818,2.4942609229653,2.49366420650434,9.2309618750895,11.3079290344649,19.7238124011453,17.5056323746531,28.3995033048765,23.17772022514
590.4,15.5640000000016,2.49654366274125,2.49779637112202,2.50109454345243,9.24404614660478,11.342036311945,19.7238124011453,17.5685925615388,28.3995033048765,23.1768758476361
590.8,17.1629999999895,2.49640310267631,2.49580332776652,2.49466124267525,9.2366701311043,11.3132870358123,19.7238124011453,17.5098121040021,28.3995033048765,23.1760059052452
591.2,13.9030000000348,2.49625848926756,2.49279024478913,2.49130110861139,9.24741175732334,11.2984851721077,19.7340963359039,17.490085265493,28.332269202946,23.1751108592031
591.6,18.0459999999921,2.49610989764264,2.48695125761994,2.49820172486105,9.22575108261874,11.3302303020445,19.7340963359039,17.5378140982005,28.332269202946,23.1741911730514
592,16.572,2.49595740329303,2.48177128404267,2.49169999327022,9.20653512625769,11.3012029308893,19.7340963359039,17.4783816414499,28.332269202946,23.1732473125807
592.4,15.5320000000023,2.49580108206431,2.48529133101884,2.49011554285976,9.21959331431097,11.2944881796747,19.7340963359039,17.4660136509839,28.332269202946,23.1722797457725
592.8,15.4099999999919,2.49564101014629,2.48411661242827,2.49488179889535,9.21523550421092,11.3165904993805,19.7340963359039,17.4966606103697,28.332269202946,23.1712889427418
593.2,15.6589999999873,2.49547726406308,2.4770737045726,2.48197224656849,9.18910868947133,11.2585262450556,19.7340963359039,17.3927410141882,28.332269202946,23.170275375677
593.6,16.4049999999937,2.49530992066294,2.48291529716335,2.4938845538428,9.21077902941193,11.313067676567,19.7340963359039,17.4806233444668,28.332269202946,23.1692395187807
594,16.577,2.49513905710813,2.49513905710813,2.49275277888209,9.18574790601881,11.3084498071477,19.7340963359039,17.4626669979463,28.5493385671869,23.1681818482088
594.4,17.139999999993,2.49496475086458,2.49863555673452,2.48818065339476,9.19862012010645,11.2882339431866,19.7340963359039,17.4268753533728,28.5493385671869,23.1671028420089
594.8,15.072000000002,2.49478707969146,2.50015871156665,2.49888026650346,9.20422754958815,11.337313569312,19.7340963359039,17.5122809751706,28.5493385671869,23.1660029800589
595.2,15.0530000000033,2.49460612163063,2.49179352815037,2.48831674333549,9.17343148400188,11.2899332597947,19.7340963359039,17.4157447548416,28.5493385671869,23.1648827440034
595.6,14.6950000000081,2.49442195499602,2.51232124438703,2.50276098222405,9.24900339487359,11.3560282467166,19.7340963359039,17.5364974952352,28.5493385671869,23.1637426171904
596,14.175,2.49423465836281,2.51213758418133,2.50986551430739,9.24832725766787,11.3888344554347,19.7340963359039,17.6047788390814,28.5493385671869,23.1625830846071
596.4,16.4829999999923,2.49404431055664,2.50013561442683,2.49416536358454,9.20414251845407,11.3181688606854,19.7340963359039,17.4819996053866,28.5493385671869,23.1614046328148
596.8,13.8830000000391,2.49385099064259,2.51203999376262,2.50894118519127,9.24796798270811,11.3858078147435,19.7340963359039,17.6109534243059,28.5493385671869,23.160207749883
597.2,15.858000000013,2.49365477791409,2.49891432671823,2.50770728997496,9.23402052182403,11.380805242252,19.7340963359039,17.6125429235851,28.4430621686814,23.1589929253233
597.6,13.0320000000122,2.49345575188179,2.50353059839028,2.49561561487691,9.25107862857796,11.3265318982458,19.7340963359039,17.5284650255197,28.4430621686814,23.157760650022
598,16.45,2.49325399226222,2.51068811646434,2.51162129831384,9.2775271818855,11.3997898056928,19.7340963359039,17.6611466831194,28.4430621686814,23.1565114161725
598.4,17.1060000000007,2.49304957896646,2.49587456794627,2.49863431309527,9.22278796591705,11.3414641613706,19.7340963359039,17.5654476119644,28.4430621686814,23.1552457172065
598.8,16.5680000000234,2.49284259208862,2.50302771900729,2.49888830448693,9.24922038218156,11.3432449065194,19.7340963359039,17.5787143738727,28.4430621686814,23.1539640477254
599.2,18.3460000000055,2.49263311189428,2.50008507824245,2.5057960037694,9.23834669798985,11.375238409788,19.7340963359039,17.6326561093032,28.4430621686814,23.15266690343
599.6,16.1069999999962,2.49242121880887,2.4973495589151,2.48677358126369,9.22823837161124,11.2895245827083,19.7340963359039,17.485297761761,28.4430621686814,23.1513547810506
600,17.22,2.49220699340582,2.49220699340582,2.49728586889804,9.25907139870395,11.3378982378392,19.7340963359039,17.5802142365511,28.2899706125787,23.1500281782754
600.4,15.1450000000011,2.49199051639481,2.48734718501641,2.50266315178541,9.24101619182082,11.3629695898176,19.7340963359039,17.6231632429534,28.2899706125787,23.1486875936794
600.8,15.3520000000203,2.49177186860978,2.4959127962697,2.49814764618245,9.27283923315628,11.3431311175155,19.7340963359039,17.6000493447704,28.2899706125787,23.1473335266519
601.2,16.0970000000076,2.49155113099695,2.49907922180072,2.50598758088226,9.28460316775241,11.3794013081724,19.7340963359039,17.6661204559097,28.2899706125787,23.145966477324
601.6,19.5209999999862,2.49132838460272,2.49343505196325,2.49586119720804,9.26363389367131,11.3340940921777,19.7340963359039,17.5897720545001,28.2899706125787,23.1445869464946
602,17.835,2.49110371056149,2.50855666399375,2.50056015973848,9.31981385216768,11.3561155705696,19.7340963359039,17.6435123212113,28.2899706125787,23.1431954355575
602.4,14.237000000015,2.49087719008344,2.49996485211107,2.50653793119423,9.2878934700018,11.3839533123375,19.7340963359039,17.6994206178712,28.2899706125787,23.1417924464259
602.8,16.9030000000026,2.49064890444217,2.49511863129898,2.49348505210549,9.26988874381665,11.3253629797429,19.7340963359039,17.6051364782287,28.2899706125787,23.1403784814584
603.2,13.8840000000129,2.4904189349624,2.50308607034029,2.50205726557361,9.32366427329966,11.3649974029076,19.7419841568907,17.6845758397884,28.2166190824511,23.1389540433831
603.6,16.9059999999928,2.49018736300741,2.49645877723819,2.50213438708004,9.29897848376293,11.3660523024945,19.7419841568907,17.686866401776,28.2166190824511,23.1375196352217
604,16.202,2.48995426996664,2.49730505062213,2.48893993206657,9.30213074009515,11.3068215186428,19.7419841568907,17.5935565375495,28.2166190824511,23.1360757602134
604.4,13.4250000000082,2.48971973724304,2.49383412906161,2.4954132700277,9.2892020167353,11.336940675298,19.7419841568907,17.6414314522809,28.2166190824511,23.1346229217379
604.8,16.9850000000008,2.48948384624048,2.48494543255511,2.48560110770534,9.25609279886388,11.2930762551866,19.7419841568907,17.5717138843156,28.2166190824511,23.1331616232385
605.2,16.2510000000107,2.48924667835106,2.49360529933817,2.48731480910871,9.28834965630618,11.3015800800824,19.7419841568907,17.5849494443493,28.2166190824511,23.1316923681442
605.6,15.1069999999975,2.48900831494239,2.48745904983015,2.49348054622392,9.26545569048066,11.3303185782345,19.7419841568907,17.6285992564366,28.2166190824511,23.1302156597917
606,14.346,2.4887688373448,2.4887688373448,2.480357202132,9.2538217176212,11.2714093931077,19.7419841568907,17.5218416078568,28.2669695447705,23.1287320013476
606.4,17.1099999999872,2.48852832683855,2.50417553499168,2.49205440119282,9.31110740488237,11.3252942579382,19.7419841568907,17.6157891203426,28.2669695447705,23.1272418957291
606.8,12.5080000000312,2.48828686464094,2.49770682210264,2.49530193232277,9.2870552249774,11.340786473014,19.7419841568907,17.6428067849108,28.2669695447705,23.1257458455254
607.2,14.8499999999952,2.48804453189341,2.49867383232754,2.48773217193907,9.29065079403393,11.3071171473907,19.7419841568907,17.5873768513198,28.2669695447705,23.1242443529185
607.6,18.6879999999932,2.48780140964867,2.50514546670332,2.5017702627661,9.31471383670645,11.3716631922284,19.7419841568907,17.7109958205273,28.2669695447705,23.1227379196031
608,17.612,2.48755757885769,2.50725616001965,2.49883101226757,9.3225618856521,11.3590452022988,19.7419841568907,17.6944233072202,28.2669695447705,23.1212270467077
608.4,15.9229999999907,2.48731312035671,2.51117192482599,2.49216729762887,9.33712161046958,11.3294959278854,19.7419841568907,17.6499991149448,28.2669695447705,23.1197122347137
608.8,18.3779999999813,2.48706811485428,2.4983410870241,2.49121192339515,9.28941356956005,11.3258965187294,19.7419841568907,17.6452441546372,28.2669695447705,23.1181939833757
609.2,15.3400000000134,2.48682264291821,2.47829876055713,2.48358068337967,9.26986267510335,11.2919453238015,19.7419841568907,17.583854913182,28.0993438115782,23.1166727916408
609.6,17.3739999999966,2.48657678496253,2.48317351899456,2.4895585338381,9.28809628842249,11.3198705527118,19.7419841568907,17.6317672837015,28.0993438115782,23.1151491575683
610,18.07,2.48633062123443,2.48337797991949,2.4881075533446,9.28886105687039,11.3140197483135,19.7419841568907,17.618710478421,28.0993438115782,23.1136235782485
610.4,19.1419999999811,2.48608423180121,2.48476091016609,2.48068451913068,9.29403378813235,11.281010730646,19.7419841568907,17.5597741441479,28.0993438115782,23.1120965497222
610.8,14.0970000000347,2.48583769653721,2.48039826200664,2.48463555534234,9.27771567912081,11.299725269144,19.7419841568907,17.5848542487782,28.0993438115782,23.1105685668996
611.2,16.6829999999649,2.48559109511073,2.47669552826889,2.48272756435838,9.26386592306329,11.2917948267321,19.7419841568907,17.5695279382396,28.0993438115782,23.1090401234793
611.6,18.3039999999956,2.48534450697098,2.47462316401694,2.48005143806201,9.25611442339178,11.2803695009475,19.7419841568907,17.5504036643289,28.0993438115782,23.1075117118669
612,15.661,2.48509801133498,2.48509801133498,2.47805324515995,9.23769426753548,11.2720261531023,19.7419841568907,17.5268053415127,28.2745535462102,23.1059838230942
612.4,18.1069999999826,2.48485168717454,2.49627898747542,2.48183372415079,9.27925658770429,11.2899686358438,19.7419841568907,17.5503466882607,28.2745535462102,23.1044569467377
612.8,14.7060000000034,2.48460561320318,2.49022269386219,2.48127623761488,9.256743918772,11.2881778606553,19.7419841568907,17.5488259625327,28.2745535462102,23.1029315708376
613.2,15.7920000000069,2.48435986786312,2.48777963532456,2.4827885129046,9.24766249512377,11.2958025566563,19.7419841568907,17.556040391589,28.2745535462102,23.1014081818165
613.6,18.846999999993,2.48411452931223,2.48788908319019,2.48083797770226,9.24806933860292,11.2876714584443,19.7419841568907,17.5368055591846,28.2745535462102,23.0998872643982
614,15.028,2.48386967541108,2.48811761046171,2.48406019704341,9.24891882826345,11.303075131834,19.7419841568907,17.5594439699786,28.2745535462102,23.098369301527
614.4,13.4360000000099,2.48362538370993,2.50378632046759,2.49632515120973,9.30716311156368,11.3596284765591,19.7419841568907,17.6681322703175,28.2745535462102,23.096854774286
614.8,16.5579999999964,2.48338173143579,2.49420672552381,2.48642651116294,9.27155350224694,11.3153243755329,19.7419841568907,17.5914342987496,28.2745535462102,23.0953441618169
615.2,17.1310000000224,2.48313879547952,2.47624746358407,2.4897958208849,9.29970008931559,11.3313965637586,19.7419841568907,17.6305888159324,27.9860057934933,23.0938379412389
615.6,15.3140000000031,2.48289665238292,2.49062007115434,2.50485939337092,9.35367730357649,11.4006940842789,19.7419841568907,17.7535575408784,27.9860057934933,23.0923365875678
616,15.962,2.48265537832593,2.47172966602532,2.48860485302011,9.28273322191704,11.3274465066833,19.7419841568907,17.6355890352026,27.9860057934933,23.0908405736363
616.4,16.721999999993,2.48241504911375,2.48812731786823,2.49581134049877,9.34431561485257,11.3609816592589,19.7419841568907,17.7149532979166,27.9860057934933,23.0893503700128
616.8,16.9129999999895,2.48217574016416,2.49598716587565,2.50538189405192,9.37383375885537,11.4052800085559,19.7419841568907,17.7954299138324,27.9860057934933,23.0878664449222
617.2,14.9019999999838,2.48193752649474,2.47697164075127,2.47804047187262,9.30241978133567,11.2815351267747,19.7419841568907,17.5933887179766,27.9860057934933,23.0863892641651
617.6,16.931000000004,2.48170048271022,2.48350426703215,2.48641919707522,9.32695346227881,11.3204009391168,19.7419841568907,17.6708759980173,27.9860057934933,23.0849192910392
618,15.174,2.48146468298987,2.48146468298987,2.48642410651923,9.30152273909044,11.3211404243053,19.7419841568907,17.6697257310268,28.0394742018485,23.083456986259
618.4,16.8849999999986,2.48123020107493,2.47544116019072,2.47365849237954,9.27894416496454,11.2637258412172,19.7419841568907,17.5724790110897,28.0394742018485,23.0820028078776
618.8,16.1929999999877,2.4809971102561,2.49026622918281,2.48737743585255,9.33451445668931,11.3269040068424,19.7419841568907,17.6801417481191,28.0394742018485,23.0805572112072
619.2,13.3190000000144,2.48076548336109,2.48850546391763,2.48150980799649,9.32791440379937,11.3008876564865,19.7419841568907,17.6314963781164,28.0394742018485,23.0791206487411
619.6,20.3699999999811,2.48053539274227,2.48809568264008,2.48195534079193,9.32637837957251,11.3036155792343,19.7419841568907,17.6385836213582,28.0394742018485,23.0776935700755
620,16.196,2.48030691026429,2.48266659205669,2.48600769290225,9.30602797528906,11.3227665872934,19.7419841568907,17.6698113128904,28.0394742018485,23.0762764218317
620.4,17.0760000000014,2.48008010729189,2.48281009730846,2.48078523763189,9.30656589040494,11.2996692506281,19.7419841568907,17.6319875680453,28.0394742018485,23.0748696475786
620.8,16.3360000000148,2.47985505467771,2.4929437215823,2.48602160103105,9.34455076976213,11.3242053170066,19.7419841568907,17.6785189834189,28.0394742018485,23.0734736877562
621.2,15.8389999999924,2.47963182275014,2.4824540865958,2.48819799940145,9.35589527230669,11.3347993767714,19.7419841568907,17.7077094190568,27.8876354152131,23.0720889795983
621.6,17.2270000000065,2.47941048130135,2.47739082814409,2.48174093154645,9.33681281834849,11.3060575131446,19.7419841568907,17.6702320796528,27.8876354152131,23.0707159570571
622,15.349,2.47919109957531,2.48504550104397,2.49349021238306,9.36566181836896,11.3602537902085,19.7419841568907,17.7585253985887,27.8876354152131,23.0693550507269
622.4,17.2299999999971,2.47897374625593,2.49112736281759,2.49374101321044,9.38858319368135,11.3620605222859,19.7419841568907,17.7733892177008,27.8876354152131,23.0680066877691
622.8,16.2719999999844,2.47875848945528,2.48832644081743,2.48593743200459,9.37802705367423,11.3271613263755,19.7419841568907,17.7336235310519,27.8876354152131,23.0666712918378
623.2,15.1040000000131,2.47854539670186,2.49656433926272,2.49650851714325,9.40907411937192,11.3759804082972,19.7419841568907,17.8235438688177,27.8876354152131,23.0653492830047
623.6,16.5149999999995,2.47833453492905,2.49045441548238,2.48564455462059,9.38604698371639,11.3271184248844,19.7419841568907,17.7415015125169,27.8876354152131,23.0640410776863
624,17.119,2.47812597046351,2.47812597046351,2.48137134845906,9.37448924797957,11.3082798039586,19.7619750044146,17.7222121767332,27.7837960786212,23.0627470885701
624.4,16.380000000013,2.47791976901386,2.47609543557928,2.48360945629332,9.36680794861594,11.3191073731221,19.7619750044146,17.7384826929023,27.7837960786212,23.0614677245419
624.8,15.4280000000181,2.47771599565925,2.47491087715133,2.47632244028165,9.3623268889851,11.2865154074025,19.7619750044146,17.6814492749152,27.7837960786212,23.0602033906141
625.2,14.590999999988,2.47751471483819,2.47795008665639,2.48059601678436,9.37382389808272,11.3066057459471,19.7619750044146,17.7197776914186,27.7837960786212,23.058954487854
625.6,15.51599999999,2.47731599033742,2.48187720700911,2.48454377488229,9.38867978029407,11.3252053193567,19.7619750044146,17.7486318854827,27.7837960786212,23.0577214133127
626,19.736,2.47711988528085,2.47778509053238,2.47262683384243,9.3731997351431,11.2714796050169,19.7619750044146,17.6523978972437,27.7837960786212,23.0565045599551
626.4,17.0129999999975,2.47692646211867,2.46983004898063,2.47553855418639,9.34310665174746,11.2853401706988,19.7619750044146,17.6839872278639,27.7837960786212,23.0553043165898
626.8,19.2829999999785,2.47673578261654,2.47179622376442,2.47744970371087,9.35054448363734,11.2946322725194,19.7619750044146,17.6962974938895,27.7837960786212,23.0541210678008
627.2,15.9900000000046,2.47654790784486,2.4834525327726,2.47676060229203,9.36779849749209,11.2920617288939,19.7619750044146,17.6889811451887,27.863402086,23.0529551938784
627.6,16.1230000000067,2.47636289816821,2.4757422786253,2.47197660749231,9.33871474965994,11.2708118396889,19.7619750044146,17.654285650774,27.863402086,23.0518070707518
628,16.202,2.47618081323486,2.47108552354991,2.46450258885881,9.32114906534633,11.2372854044635,19.7619750044146,17.5898788663521,27.863402086,23.0506770699221
628.4,15.3330000000031,2.47600171196641,2.46946405386693,2.46865112146928,9.3150327409715,11.2567440924559,19.7619750044146,17.6047787470233,27.863402086,23.0495655583962
628.8,15.8560000000007,2.47582565254754,2.47138691416218,2.47573033213034,9.32228593689413,11.2895595975602,19.7619750044146,17.6557959577281,27.863402086,23.0484728986209
629.2,16.6130000000075,2.47565269241589,2.4667564478469,2.46758991603735,9.30481941606534,11.2529626371789,19.7619750044146,17.5904060611487,27.863402086,23.0473994484179
629.6,13.7270000000128,2.47548288825207,2.47092743569383,2.47023056629092,9.32055274423243,11.2655199457115,19.7619750044146,17.601817017666,27.863402086,23.0463455609204
630,17.518,2.47531629596975,2.47531629596975,2.47245611147807,9.32592377287271,11.2761754813216,19.7619750044146,17.6124422350803,27.8968173281787,23.045311584509
630.4,15.6510000000028,2.47515297070594,2.46527093602873,2.46624358602253,9.28807719090918,11.2483366977492,19.7619750044146,17.5583823336561,27.8968173281787,23.0442978627494
630.8,15.4570000000253,2.47499296681133,2.4614393785996,2.47095347791709,9.27364153572701,11.2703038427316,19.7619750044146,17.5882339098809,27.8968173281787,23.0433047343308
631.2,16.1820000000093,2.47483633784078,2.46432845198154,2.46872934421363,9.28452631767513,11.2606344006179,19.7619750044146,17.5725128054183,27.8968173281787,23.0423325330043
631.6,15.887999999995,2.47468313654397,2.47031859151316,2.47096795250402,9.30709457885117,11.2713105433824,19.7619750044146,17.5822481385783,27.8968173281787,23.0413815875233
632,15.93,2.47453341485614,2.47400519995694,2.47950044027201,9.32098412879801,11.3106876651609,19.7619750044146,17.6499843633104,27.8968173281787,23.0404522215835
632.4,16.6770000000026,2.47438722388894,2.47144770521522,2.4736287271762,9.31134859209926,11.2843472323559,19.7619750044146,17.6174808832976,27.8968173281787,23.0395447537645
632.8,15.6430000000092,2.4742446139215,2.47469414144371,2.48247774621091,9.32357976306101,11.3251503658972,19.7619750044146,17.6882195845005,27.8968173281787,23.0386594974722
633.2,15.8990000000223,2.47410563439151,2.47318543812056,2.47338252362815,9.28102675552454,11.2840802009631,19.7619750044146,17.6080468171075,28.0076373917079,23.0377967608814
633.6,17.0379999999973,2.47397033388654,2.48365171282751,2.47459971579242,9.3203031373472,11.2900448956074,19.7619750044146,17.6241381953238,28.0076373917079,23.0369568468797
634,13.721,2.47383876013541,2.48022486637701,2.47978835077269,9.30744334401999,11.3141185306734,19.7619750044146,17.6642440445617,28.0076373917079,23.0361400530126
634.4,13.9770000000024,2.47371095999977,2.4690019241158,2.46688870375665,9.26532744531037,11.2556511061559,19.7619750044146,17.5605165590156,28.0076373917079,23.0353466714282
634.8,15.7360000000035,2.47358697946572,2.4715624522625,2.46640470682436,9.27493623964963,11.2538188027668,19.7619750044146,17.5591203817942,28.0076373917079,23.0345769888244
635.2,14.5330000000158,2.47346686363567,2.46347520795125,2.46886224182449,9.24458755261864,11.2653968471673,19.7619750044146,17.5694247049496,28.0076373917079,23.0338312863956
635.6,14.9750000000086,2.47335065672025,2.46657590726982,2.46641175104039,9.25622342629512,11.2545677853861,19.7619750044146,17.5382149782509,28.0076373917079,23.0331098397807
636,13.883,2.47323840203038,2.47323840203038,2.47501016308305,9.27941761410423,11.2941452242064,19.7619750044146,17.6125152666543,28.0130940837535,23.0324129190123
636.4,14.4530000000057,2.4731301419695,2.47446910781559,2.47618267912959,9.28403513618849,11.2998254850136,19.7619750044146,17.6174641253575,28.0130940837535,23.0317407884664
636.8,14.7800000000105,2.47302591802591,2.46924113290051,2.46625602666347,9.26442013972345,11.2548423524309,19.7619750044146,17.5329898291594,28.0130940837535,23.0310937068126
637.2,15.5649999999956,2.47292577076522,2.46848780181054,2.47569420523659,9.26159369412896,11.298218820517,19.7619750044146,17.6032811266172,28.0130940837535,23.0304719269663
637.6,17.0379999999928,2.47282973982301,2.4654843368941,2.47299699365246,9.25032490369369,11.2862018584411,19.7619750044146,17.585290560479,28.0130940837535,23.0298756960404
638,18.185,2.47273786389753,2.46900721137613,2.47141947488366,9.26354248251423,11.2792818009851,19.7619750044146,17.574251320002,28.0130940837535,23.0293052552988
638.4,14.4490000000034,2.47265018074261,2.4731584009252,2.47575481768609,9.27911745554937,11.2993349376429,19.7619750044146,17.6044685067594,28.0130940837535,23.0287608401105
638.8,16.0950000000211,2.47256672716065,2.46460289228845,2.465089117254,9.24701778514302,11.2509098760341,19.7619750044146,17.5194926570607,28.0130940837535,23.0282426799044
639.2,14.4990000000192,2.47248753899581,2.47238487577887,2.47069404990613,9.23609705380667,11.2767321138356,19.7619750044146,17.5596196412083,28.1347726032919,23.0277509981253
639.6,17.1420000000012,2.47241265112725,2.47069977630176,2.47297652655506,9.22980202164224,11.2873777042542,19.7619750044146,17.5797707835561,28.1347726032919,23.0272860121902
640,16.894,2.47234209746256,2.47130608433169,2.46527083533903,9.23206700872568,11.2524207781673,19.7619750044146,17.5164875053593,28.1347726032919,23.0268479334462
640.4,15.9220000000025,2.47227591093131,2.46689937240525,2.4662763642593,9.21560483916644,11.2572112997807,19.7619750044146,17.5181593494579,28.1347726032919,23.0264369671289
640.8,16.4479999999941,2.47221412347874,2.4712082786818,2.46839456939797,9.23170163580837,11.2670674812564,19.7619750044146,17.5305737428633,28.1347726032919,23.0260533123213
641.2,14.5930000000064,2.47215676605956,2.47150421223271,2.47139433705696,9.23280715583658,11.280934503897,19.7619750044146,17.5478965494717,28.1347726032919,23.0256971619144
641.6,17.0029999999921,2.47210386863189,2.46228336922177,2.47102315533944,9.19836081950713,11.2794011062083,19.7619750044146,17.5463828863584,28.1347726032919,23.0253687025679
642,15.746,2.47205546015138,2.47205546015039,2.47214458787543,9.23900271078563,11.2846673910429,19.7556762485696,17.5479689390118,28.122176803817,23.0250681146722
642.4,13.4310000000127,2.47201156856539,2.47376221549822,2.47404222016028,9.245381498616,11.2934632441817,19.7556762485696,17.5638559906965,28.122176803817,23.0247955723111
642.8,17.6739999999693,2.47197222080731,2.46878930556811,2.47388593260168,9.22679586044347,11.2928696605629,19.7556762485696,17.5646702396733,28.122176803817,23.0245512432255
643.2,14.6200000000206,2.4719374427911,2.48052427789661,2.47913997430777,9.27065387370481,11.3169596150522,19.7556762485696,17.605741736881,28.122176803817,23.0243352887777
643.6,17.0859999999969,2.47190725940585,2.47495631330944,2.48161685122691,9.24984429206569,11.328358460277,19.7556762485696,17.6221837482531,28.122176803817,23.0241478639169
644,15.392,2.47188169451053,2.46468355862471,2.47022153158687,9.2114511370943,11.2764175962419,19.7556762485696,17.5410467587199,28.122176803817,23.0239891171456
644.4,14.7449999999993,2.47186077092885,2.47842296784181,2.47762320066872,9.26280048626857,11.3102696100133,19.7556762485696,17.6070161710424,28.122176803817,23.0238591904862
644.8,16.5950000000049,2.47184451044428,2.4731140524434,2.47793787696515,9.24295906905608,11.3117557047643,19.7556762485696,17.6084804279443,28.122176803817,23.0237582194493
645.2,16.0399999999944,2.47183293379518,2.46568360977745,2.47213839748889,9.24398074196178,11.2853163886481,19.7556762485696,17.5623943912502,28.034585237506,23.0236863330026
645.6,15.7240000000013,2.47182606067003,2.47252371709872,2.4800964847284,9.26962467295926,11.3216660589137,19.7556762485696,17.6335073239767,28.034585237506,23.0236436535403
646,15.133,2.47182390970286,2.46057011171058,2.47262004858206,9.22480996211526,11.2875425989464,19.7556762485696,17.5730780664513,28.034585237506,23.0236302968537
646.4,15.9540000000007,2.47182649846876,2.46755223746824,2.47413000764065,9.25098632788489,11.2944276957942,19.7556762485696,17.5946669878718,28.034585237506,23.0236463721031
646.8,14.5990000000191,2.47183384347955,2.46202162158444,2.4734125362405,9.23025175086197,11.2911300641799,19.7556762485696,17.5790372680133,28.034585237506,23.0236919817896
647.2,17.4459999999861,2.47184596017953,2.46515261706751,2.46741667196547,9.24199002167417,11.2637221301965,19.7556762485696,17.5365454822312,28.034585237506,23.0237672217282
647.6,17.7529999999982,2.47186286294143,2.4763674969837,2.47781061431283,9.28403521090995,11.3111187652579,19.7556762485696,17.6141447011423,28.034585237506,23.0238721810227
648,15.621,2.47188456506245,2.47188456506245,2.48060612623258,9.25048803163758,11.3238138999568,19.7556762485696,17.6439034300984,28.0853188739293,23.0240069420395
648.4,13.5560000000061,2.47191107876045,2.46794175347167,2.47106479365374,9.23573292051833,11.2801776440345,19.7556762485696,17.5680037424803,28.0853188739293,23.0241715803844
648.8,16.6790000000031,2.47194241517027,2.47520037166563,2.47763866713884,9.26289671355239,11.3100911711375,19.7556762485696,17.6217261002552,28.0853188739293,23.0243661648791
649.2,16.6879999999862,2.47197858434017,2.46884754552056,2.46907648445535,9.23912264940203,11.2708960026508,19.7556762485696,17.5498472598513,28.0853188739293,23.0245907575383
649.6,16.8379999999903,2.47201959522842,2.46773871445022,2.46579330901697,9.23497309133196,11.25578439844,19.7556762485696,17.5252811756433,28.0853188739293,23.0248454135491
650,17.629,2.47206545570003,2.46113873976854,2.47012465026072,9.21027412776994,11.2754165313294,19.7556762485696,17.5529237842774,28.0853188739293,23.0251301812498
650.4,16.2919999999986,2.4721161725236,2.45783311483277,2.46607277824089,9.19790354852136,11.2567669260903,19.7556762485696,17.5166688466846,28.0853188739293,23.0254451021108
650.8,15.9960000000024,2.47217175136835,2.4672154340648,2.46790037877584,9.23301482879375,11.2649404481575,19.7556762485696,17.5280253418978,28.0853188739293,23.0257902107152
651.2,14.7550000000009,2.47223219680121,2.47374651206381,2.46542208577765,9.19707953318441,11.2534446367875,19.7556762485696,17.489605913967,28.2696916672246,23.0261655347419
651.6,14.5460000000006,2.47229751228414,2.48074207967235,2.46839392022112,9.22308817690024,11.2668111633566,19.7556762485696,17.5104678909717,28.2696916672246,23.0265710949482
652,14.408,2.47236770017156,2.48827077369783,2.48055553177145,9.25107891782525,11.3221077006891,19.7556762485696,17.6057254615723,28.2696916672246,23.0270069051543
652.4,16.1199999999953,2.47244276170787,2.47366801027001,2.47346753420317,9.19678767335258,11.2895271442858,19.7556762485696,17.5496743840113,28.2696916672246,23.0274729722281
652.8,14.0040000000267,2.47252269702522,2.48426651048806,2.47366401474867,9.23619156900739,11.290180587352,19.7556762485696,17.5607604607819,28.2696916672246,23.0279692960716
653.2,16.2309999999755,2.47260750514136,2.48821616190175,2.48334356273244,9.25087587801113,11.3341003501646,19.7556762485696,17.6402962008591,28.2696916672246,23.0284958696079
653.6,13.640000000009,2.47269718395763,2.48144548526957,2.47466367737822,9.2257033507631,11.294211848528,19.7556762485696,17.5760023585305,28.2696916672246,23.0290526787692
654,13.519,2.47279173025715,2.47279173025715,2.47906584058948,9.25287998090863,11.3140146482414,19.7556762485696,17.6083870699964,28.0883630375438,23.029639702486
654.4,16.132000000006,2.47289113970315,2.46698638552541,2.48094360631987,9.23115710089681,11.3222809914358,19.7556762485696,17.6231856143341,28.0883630375438,23.0302569126773
654.8,16.298000000016,2.47299540683739,2.47066234896862,2.4748134594809,9.24491210021116,11.2939873789409,19.7556762485696,17.5754866465994,28.0883630375438,23.0309042742416
655.2,18.4999999999761,2.47310452507888,2.48070526249562,2.48863335574868,9.28249143711483,11.3567213930322,19.7556762485696,17.6937807879814,28.0883630375438,23.0315817450492
655.6,14.7630000000104,2.47321848672259,2.46927215665712,2.47752946384239,9.23971017299211,11.3057021709848,19.7556762485696,17.6060475947538,28.0883630375438,23.0322892759357
656,15.886,2.47333728293844,2.47691555453827,2.47352547615526,9.26831081993509,11.2870693549687,19.7556762485696,17.5798665196044,28.0883630375438,23.0330268106957
656.4,13.4800000000102,2.47346090377042,2.4708512059081,2.47967439286402,9.24561877945681,11.3147507733422,19.7556762485696,17.6237913267992,28.0883630375438,23.0337942860789
656.8,14.4230000000166,2.47358933813584,2.45966139610954,2.46774179868096,9.20374789894211,11.2599125858491,19.7556762485696,17.5263636057741,28.0883630375438,23.0345916317863
657.2,16.4010000000179,2.47372257382481,2.47673061537678,2.47502227444629,9.24650054421191,11.2927267312107,19.7556762485696,17.5833964663883,28.1525145776116,23.0354187704678
657.6,15.5679999999933,2.47386059749982,2.48240435590608,2.48462567054493,9.26768259952555,11.3361222547296,19.7556762485696,17.6620953971943,28.1525145776116,23.0362756177208
658,18.978,2.47400339469555,2.47793813260417,2.46861028716985,9.25100862782458,11.2626185549349,19.7556762485696,17.5325961056266,28.1525145776116,23.0371620820905
658.4,18.0679999999907,2.4741509498188,2.48907158590113,2.48394516070562,9.29257369805474,11.3321307539954,19.7556762485696,17.6527816328648,28.1525145776116,23.0380780650701
658.8,15.3150000000047,2.47430324614865,2.47679332510901,2.48306793067533,9.2467346615477,11.3276638541934,19.7556762485696,17.6424649285939,28.1525145776116,23.0390234611036
659.2,15.7389999999935,2.47446026583672,2.46613038192167,2.46544229891974,9.20692616991259,11.2467805655054,19.7556762485696,17.514704202092,28.1525145776116,23.0399981575889
659.6,15.5119999999969,2.47462198990768,2.48239009530554,2.48087101545799,9.26762935972231,11.3166697414363,19.7556762485696,17.6314363295804,28.1525145776116,23.0410020348819
660,16.732,2.47478839825992,2.47478839825992,2.47361152247169,9.24270470119061,11.2830492266892,19.7556762485696,17.5685261872018,28.1419905313626,23.0420349663025
660.4,16.6329999999918,2.47495946966636,2.46999491824847,2.46496520431131,9.22480227354548,11.2430920807433,19.7556762485696,17.5006356030242,28.1419905313626,23.0430968181412
660.8,12.5650000000274,2.4751351817755,2.46228373927505,2.47206228691404,9.19600298298818,11.2749293419724,19.7556762485696,17.5467346454185,28.1419905313626,23.0441874496672
661.2,17.0269999999889,2.47531551111263,2.4518909497249,2.45836291710561,9.15718855954041,11.2119027638476,19.7556762485696,17.4197217597827,28.1419905313626,23.0453067131375
661.6,16.5679999999872,2.4755004330812,2.46846544862628,2.4702344002714,9.21909009383861,11.2654842017542,19.7556762485696,17.4974121116878,28.1419905313626,23.0464544538073
662,15.508,2.47568992196444,2.46880039242743,2.47898891889771,9.22034102367476,11.304832230434,19.7556762485696,17.5579013065636,28.1419905313626,23.0476305099419
662.4,15.4800000000055,2.47588395092712,2.46900398296949,2.46889859956295,9.22110138252463,11.2582295330145,19.7556762485696,17.4797623018966,28.1419905313626,23.0488347128294
662.8,16.0019999999856,2.47608249201753,2.47124433116913,2.48263889462438,9.22946851276156,11.3202803934734,19.7556762485696,17.5880116543525,28.1419905313626,23.0500668867948
663.2,15.6449999999806,2.47628551616961,2.46285692076565,2.46776063382098,9.16007054934535,11.2518237910636,19.7556762485696,17.4637630774845,28.2589605256206,23.0513268492156
663.6,16.3160000000027,2.47649299320537,2.47735228205946,2.47150161834313,9.21398295122707,11.2682515122771,19.7556762485696,17.4883246377375,28.2589605256206,23.0526144105383
664,15.693,2.47670489183741,2.48273816915084,2.49007037510875,9.23401460849142,11.3522639963789,19.7556762485696,17.629615404964,28.2589605256206,23.0539293742965
664.4,16.2630000000034,2.47692117967167,2.46834989972788,2.46818694475348,9.18050051196146,11.2518420817832,19.7556762485696,17.4488800218796,28.2589605256206,23.0552715371302
664.8,16.9030000000008,2.47714182321041,2.4852635196658,2.48029071878118,9.24340711062329,11.3063487017964,19.7556762485696,17.5528754254537,28.2589605256206,23.0566406888063
665.2,17.6749999999885,2.47736678785541,2.47277254219196,2.48405599652052,9.19694958646672,11.3228271140457,19.7556762485696,17.5715861521818,28.2589605256206,23.0580366122404
665.6,16.285999999994,2.47759603791126,2.46317531544989,2.46315598139861,9.16125475040291,11.2268680435661,19.7556762485696,17.4024411044643,28.2589605256206,23.0594590835201
666,14.665,2.477829536589,2.477829536589,2.48154929359803,9.19810914569451,11.3099927016024,19.7556762485696,17.5394185726299,28.3131823445249,23.0609078719298
666.4,14.8440000000022,2.47806724600991,2.46670792963186,2.47337467081945,9.15682391878252,11.2720148598337,19.7556762485696,17.4694658922307,28.3131823445249,23.0623827399759
666.8,15.920000000008,2.47830912720949,2.48271200094017,2.47193117511124,9.21623365318739,11.2647033449225,19.7556762485696,17.4559781176267,28.3131823445249,23.0638834434147
667.2,17.8989999999811,2.47855514014166,2.47045772107197,2.48058311208806,9.17074375888064,11.3033825984813,19.7556762485696,17.5129494913021,28.3131823445249,23.0654097312808
667.6,17.2289999999837,2.47880524368323,2.46416962024875,2.47000413517142,9.14740129853905,11.2544198202157,19.7556762485696,17.4253300337988,28.3131823445249,23.0669613459171
668,17.41,2.47905939563854,2.4879192570611,2.49076516612756,9.23556384093545,11.3482404862008,19.7556762485696,17.588373211895,28.3131823445249,23.0685380230059
668.4,15.1210000000056,2.47931755274431,2.47849358920174,2.48777395217308,9.20057421777485,11.3338253188107,19.7556762485696,17.5662908910489,28.3131823445249,23.0701394916022
668.8,15.6430000000195,2.47957967067472,2.48484601747711,2.47835535330365,9.22415547215664,11.2901202451374,19.7556762485696,17.4924059936178,28.3131823445249,23.0717654741673
669.2,14.8110000000099,2.47984570404678,2.48529918585912,2.49251584914659,9.23408996858142,11.3538161425715,19.7556762485696,17.6084526623419,28.2878796048257,23.0734156866049
669.6,16.8180000000015,2.48011560642581,2.47182287200029,2.48494097168048,9.18401893676147,11.3184900980025,19.7556762485696,17.5507190657119,28.2878796048257,23.0750898382978
670,15.038,2.48038933033122,2.47372200781705,2.47802394780446,9.19107514596729,11.2861538119502,19.7556762485696,17.4984242602466,28.2878796048257,23.0767876321462
670.4,18.5849999999857,2.48066682724252,2.48080940640303,2.48951056236238,9.21740826374985,11.3376239766991,19.7556762485696,17.5842295130444,28.2878796048257,23.0785087646082
670.8,16.8449999999787,2.48094804760557,2.47969602210373,2.48009674311417,9.21327150192745,11.2938984204658,19.7556762485696,17.5120401304738,28.2878796048257,23.0802529257406
671.2,18.2819999999727,2.48123294083896,2.47995938066172,2.48249976977359,9.21425000650037,11.3039759974741,19.7556762485696,17.5281780412504,28.2878796048257,23.0820197992419
671.6,16.8009999999955,2.48152145534079,2.48506634038144,2.49585489553953,9.23322483487762,11.3639071931592,19.7556762485696,17.6302276029675,28.2878796048257,23.0838090624964
672,18.367,2.48181353849552,2.48181353849552,2.48332516952096,9.22262224630015,11.3059707966914,19.7556762485696,17.5309202545023,28.2833304600694,23.0856203866204
672.4,15.8480000000027,2.48210913668122,2.478655461461,2.48471429084933,9.2108865735502,11.3113969753879,19.7556762485696,17.5447740089285,28.2833304600694,23.0874534365089
672.8,18.8309999999757,2.4824081952769,2.4818479888239,2.49017904041135,9.22275026654017,11.3353641842509,19.7556762485696,17.5856779779062,28.2833304600694,23.0893078708846
673.2,15.3219999999997,2.48271065867019,2.4795621430937,2.47937472088034,9.21425587670952,11.2852659550697,19.7556762485696,17.5024323963707,28.2833304600694,23.0911833423482
673.6,16.1630000000059,2.4830164702652,2.47515509854241,2.48366008678382,9.19787893843889,11.3038432492312,19.7556762485696,17.5383366335697,28.2833304600694,23.0930794974297
674,14.496,2.48332557249068,2.47616590641788,2.4832083259718,9.20163518323909,11.3008493074029,19.7556762485696,17.5179610450652,28.2833304600694,23.0949959766421
674.4,16.5859999999997,2.48363790680838,2.47323873452826,2.47910523808632,9.19075757290727,11.2812306440968,19.7556762485696,17.4885418985769,28.2833304600694,23.0969324145359
674.8,15.1530000000131,2.4839534137216,2.4873380673088,2.49556594815203,9.24315184755477,11.3551738754976,19.7556762485696,17.6132610758646,28.2833304600694,23.0988884397551
675.2,17.203999999996,2.48427203278414,2.49798221739033,2.49668405600418,9.26985582040231,11.3592900653238,19.7556762485696,17.6309187995627,28.3225389056434,23.1008636750952
675.6,14.0810000000103,2.48459370260932,2.48923921809805,2.48534918688968,9.2374110966917,11.3067432404051,19.7556762485696,17.53991930609,28.3225389056434,23.1028577375624
676,15.677,2.48491836087935,2.49159293141397,2.49483173827533,9.24614557963927,11.3488941540015,19.7556762485696,17.612197333041,28.3225389056434,23.104870238434
676.4,18.7429999999848,2.48524594435494,2.47620718431565,2.48311301908727,9.18905003416352,11.2945935363045,19.7556762485696,17.5163619967869,28.3225389056434,23.1069007833211
676.8,15.2240000000234,2.48557638888509,2.48102040122384,2.48390807086136,9.20691158115958,11.2972084973483,19.7556762485696,17.5232375553657,28.3225389056434,23.1089489722318
677.2,14.6140000000104,2.48590962941718,2.49592328813377,2.49711727594458,9.26221526266745,11.3562710617542,19.7556762485696,17.6285286176718,28.3225389056434,23.111014399637
677.6,17.9559999999873,2.48624560000729,2.49179991528805,2.48775961076283,9.24691368385415,11.31269546694,19.7556762485696,17.5548638110011,28.3225389056434,23.1130966545365
678,18.342,2.48658423383081,2.48658423383081,2.49772391943523,9.27636344697631,11.3569753812885,19.7556762485696,17.6372254818413,28.1735282799044,23.1151953205278
678.4,16.0649999999956,2.48692546319318,2.4844866119318,2.50284342196478,9.26853813269787,11.3792123916308,19.7556762485696,17.6734852900905,28.1735282799044,23.1173099758756
678.8,16.2939999999923,2.48726921954099,2.48600813070209,2.49558700810598,9.27421425696207,11.345175568087,19.7556762485696,17.6302525786345,28.1735282799044,23.1194401935826
679.2,17.5239999999753,2.4876154334733,2.49331429913048,2.50259965069584,9.3014703912303,11.3760000815519,19.7556762485696,17.6957839055812,28.1735282799044,23.121585541463
679.6,17.0819999999991,2.48796403475316,2.48086982715268,2.48742062357993,9.25504548295604,11.3059449730298,19.7556762485696,17.5608373157597,28.1735282799044,23.123745582216
680,17.206,2.48831495231941,2.48384799078117,2.48924154110785,9.26615571515593,11.3131577364387,19.7556762485696,17.5832387489644,28.1735282799044,23.1259198735019
680.4,16.1210000000015,2.48866811429875,2.48109033932714,2.49579956750779,9.25586811789715,11.3418896635194,19.7556762485696,17.6333333348733,28.1735282799044,23.1281079680191
680.8,14.756000000028,2.48902344801799,2.47664008619967,2.48363226526084,9.23926616052939,11.2855224711091,19.7556762485696,17.5335512251217,28.1735282799044,23.1303094135826
681.2,16.0820000000019,2.48938088001659,2.4879722070959,2.48717424827178,9.25878323180247,11.3005352587403,19.7556762485696,17.5549581887334,28.2427789648729,23.1325237532044
681.6,15.7129999999957,2.48974033605947,2.50195365109677,2.50377668571095,9.31081402173749,11.3748738648114,19.7556762485696,17.6812030326804,28.2427789648729,23.134750525175
682,14.156,2.49010174114998,2.50632397658612,2.50070548646624,9.32707782735516,11.3598218570745,19.7556762485696,17.6653606824062,28.2427789648729,23.1369892631461
682.4,17.9869999999907,2.49046501954318,2.49880368045143,2.50038463817635,9.29909166595372,11.3572597841296,19.7556762485696,17.67100279044,28.2427789648729,23.1392394962155
682.8,15.3020000000124,2.49083009475939,2.50174407508766,2.50174538404721,9.31003410191629,11.3623302016342,19.7556762485696,17.6817781118209,28.2427789648729,23.1415007490129
683.2,16.3930000000037,2.49119688959787,2.49498568881905,2.4918740088827,9.28488332519965,11.3163858470762,19.7556762485696,17.6110828868275,28.2427789648729,23.1437725417873
683.6,14.1960000000105,2.49156532615083,2.48492270634235,2.48826067897058,9.24743476642901,11.2988625705306,19.7556762485696,17.5681972735409,28.2427789648729,23.1460543904957
684,16.308,2.4919353258177,2.4919353258177,2.48544186379448,9.2516471712652,11.2849455150702,19.7556762485696,17.5398007060329,28.3095863683179,23.1483458068935
684.4,15.67399999999,2.49230680931954,2.49177832343136,2.48243654991875,9.25106427865625,11.2701800982603,19.7556762485696,17.5066427094956,28.3095863683179,23.150646298626
684.8,18.2749999999961,2.49267969671379,2.48811557508039,2.48952240344194,9.23746582966392,11.301222443412,19.7556762485696,17.5527493655392,28.3095863683179,23.1529553693215
685.2,15.4330000000035,2.49305390740917,2.48671035886921,2.48673914670579,9.23224877428913,11.2874581601892,19.7556762485696,17.5192101276213,28.3095863683179,23.155272518686
685.6,18.9989999999943,2.49342936018091,2.48754675500692,2.48791518219968,9.23535400815348,11.2916626048337,19.7556762485696,17.5166386181407,28.3095863683179,23.1575972425985
686,16.2,2.49380597318608,2.49177135068788,2.49292622374949,9.25103839140233,11.3132665813957,19.7556762485696,17.5506634817245,28.3095863683179,23.1599290332086
686.4,19.7639999999901,2.49418366397933,2.48923618590409,2.48605160696882,9.24162624901741,11.280929576541,19.7556762485696,17.4913574807984,28.3095863683179,23.1622673790351
686.8,15.1709999999914,2.49456234952864,2.48143178907375,2.48879345715424,9.21265136948871,11.292228289328,19.7556762485696,17.4921119468155,28.3095863683179,23.1646117650656
687.2,17.3059999999992,2.49494194623153,2.49287383441944,2.4908514857523,9.20119301813219,11.3004196801144,19.7556762485696,17.5092804911037,28.4755405476069,23.1669616728578
687.6,18.0509999999858,2.49532236993128,2.48814489350915,2.48371366428517,9.1837385053983,11.2668917547775,19.7556762485696,17.432038114843,28.4755405476069,23.169316580642
688,18.037,2.49570353593356,2.49248555825175,2.48760363113271,9.19975989146772,11.2833888325417,19.7556762485696,17.4557357925031,28.4755405476069,23.1716759634251
688.4,15.5390000000036,2.49608535902311,2.49467589612013,2.48918894990509,9.20784442475764,11.2894281621823,19.7556762485696,17.4541833910877,28.4755405476069,23.1740392930955
688.8,16.9700000000055,2.49646775348075,2.50232612452585,2.49988011404711,9.23608140459268,11.3367588850096,19.7556762485696,17.5259752185784,28.4755405476069,23.1764060385294
689.2,16.7820000000024,2.49685063310061,2.49915943773669,2.50485031201208,9.22439316912214,11.3581370493202,19.7556762485696,17.5711655425684,28.4755405476069,23.1787756656984
689.6,15.693000000005,2.49723391120747,2.49605534862887,2.49742423070548,9.21293598158534,11.3233050431603,19.7556762485696,17.5080058931621,28.4755405476069,23.1811476377785
690,15.83,2.49761750067441,2.49761750067441,2.50562988561584,9.2564685450054,11.359346217822,19.7556762485696,17.5810712268203,28.3593595077182,23.1835214152598
690.4,18.7069999999891,2.49800131394061,2.49196757589394,2.50439848779867,9.23552924945758,11.3526006202844,19.7556762485696,17.563573966726,28.3593595077182,23.185896456058
690.8,15.9030000000173,2.49838526302943,2.49132322963235,2.49920361766356,9.23314122531021,11.3278912168282,19.7556762485696,17.5277528042914,28.3593595077182,23.1882722156262
691.2,15.6650000000042,2.49876925956653,2.48833675141538,2.50406972142979,9.2220729806057,11.3487844941612,19.7556762485696,17.5616960883075,28.3593595077182,23.1906481470692
691.6,16.4949999999997,2.49915321479841,2.48090440671243,2.49458371823626,9.19452782409557,11.3046346376621,19.7556762485696,17.4858209541575,28.3593595077182,23.1930237012573
692,16.001,2.49953703961092,2.49453150268124,2.50019500789892,9.24503146813276,11.3289032470292,19.7556762485696,17.5278785037305,28.3593595077182,23.1953983269427
692.4,18.0549999999934,2.49992064454816,2.49487182057318,2.50818631995623,9.2462927268568,11.3639508860061,19.7556762485696,17.5942152492674,28.3593595077182,23.1977714708759
692.8,16.1839999999883,2.50030393983143,2.49698502892303,2.50410238900873,9.25412452921008,11.3442881087113,19.7556762485696,17.5632195603288,28.3593595077182,23.2001425779235
693.2,15.7269999999975,2.50068683537839,2.50399199503614,2.5025316181046,9.24821109877074,11.3360147757507,19.7353365501496,17.5528430257178,28.4571249509592,23.2025110911875
693.6,14.801000000011,2.50106924082251,2.49684247125809,2.50384432896021,9.22180514168851,11.340804989015,19.7353365501496,17.5478957231145,28.4571249509592,23.2048764521251
694,12.819,2.50145106553251,2.49935331344679,2.50026669447499,9.23107865320249,11.3234481746072,19.7353365501496,17.5218233287132,28.4571249509592,23.2072381006694
694.4,15.8720000000044,2.50183221863217,2.50858689093628,2.51129212530861,9.26518182685036,11.3722260231181,19.7353365501496,17.6033260295498,28.4571249509592,23.2095954753516
694.8,17.5690000000126,2.50221260902018,2.5052667459994,2.50477928018325,9.25291924721129,11.3415834303847,19.7353365501496,17.5474130801312,28.4571249509592,23.2119480134239
695.2,16.6989999999864,2.5025921453902,2.51006252392035,2.50427620975255,9.27063191030432,11.3381590509913,19.7353365501496,17.5471691787833,28.4571249509592,23.214295150983
695.6,16.4269999999918,2.50297073625112,2.50715807665023,2.51311340947416,9.25990466295988,11.3770222661046,19.7353365501496,17.6072468621638,28.4571249509592,23.2166363230955
696,16.022,2.50334828994742,2.50334828994742,2.50103230601656,9.22333185404651,11.321191904581,19.7353365501496,17.5160849586241,28.5265506574099,23.2189709639228
696.4,17.0199999999873,2.50372471467974,2.51241574523224,2.50674637871196,9.25673996968883,11.34591991879,19.7353365501496,17.5611608011851,28.5265506574099,23.2212985068481
696.8,13.7870000000052,2.50409991852557,2.51036676597111,2.50483069708703,9.24919071425227,11.3361167366652,19.7353365501496,17.5474718199508,28.5265506574099,23.2236183846036
697.2,17.1489999999925,2.50447380946013,2.50364361966902,2.49366957823706,9.22441996633182,11.2844816005627,19.7353365501496,17.4499611780109,28.5265506574099,23.2259300293988
697.6,13.6040000000015,2.50484629537736,2.50498864878703,2.50521605146706,9.22937558915049,11.3356083720181,19.7353365501496,17.5271482088625,28.5265506574099,23.2282328730494
698,15.43,2.50521728411107,2.49742849721556,2.50157420430501,9.20152098054864,11.3180122313792,19.7353365501496,17.4890643972212,28.5265506574099,23.230526347107
698.4,17.4440000000043,2.50558668345623,2.50102563635565,2.4972740234286,9.21477427340744,11.2974461554117,19.7353365501496,17.4569007310324,28.5265506574099,23.2328098829901
698.8,17.5329999999858,2.5059544011904,2.51425191384692,2.51274641669653,9.26350514596941,11.3663298420833,19.7353365501496,17.5668119070107,28.5265506574099,23.2350829121148
699.2,15.947999999995,2.5063203450953,2.51241717807516,2.51644932736491,9.28915980492784,11.3819717986398,19.7353365501496,17.5977343400184,28.4270071577464,23.2373448660272
699.6,16.456999999999,2.50668442297847,2.50834173624043,2.5128943906427,9.27409167420144,11.3647921494298,19.7353365501496,17.5762239347334,28.4270071577464,23.2395951765357
700,18.187,2.50704654269509,2.50741769358278,2.52100468687516,9.27067521136698,11.400373779692,19.7353365501496,17.6396174474101,28.4270071577464,23.2418332758448
700.4,16.0649999999991,2.50740661216992,2.50835818764216,2.51128631496215,9.27415249996753,11.3553385639202,19.7353365501496,17.5664838540253,28.4270071577464,23.2440585966887
700.8,18.0409999999821,2.50776453941934,2.51190870902488,2.51482595312288,9.28727984235426,11.3702617947206,19.7353365501496,17.6015995714453,28.4270071577464,23.2462705724661
701.2,17.7719999999804,2.5081202325735,2.50888442381276,2.51477360788304,9.27609815291345,11.3689501287944,19.7353365501496,17.6002981221093,28.4270071577464,23.248468637375
701.6,17.4849999999962,2.50847359989856,2.50157258612846,2.50277963149852,9.24906409610556,11.3136643649939,19.7353365501496,17.4968424372214,28.4270071577464,23.2506522265487
702,16.24,2.50882454981911,2.50882454981911,2.50531667407302,9.23640233297158,11.3240767351326,19.7353365501496,17.5200930620672,28.5484982286823,23.2528207761922
702.4,16.4360000000083,2.50917299094056,2.50291086507032,2.50129986005988,9.21463071422124,11.3048739599176,19.7353365501496,17.4762248256324,28.5484982286823,23.2549737237181
702.8,13.2200000000345,2.50951883207172,2.50199756926763,2.49842513697956,9.2112683557481,11.290843902872,19.7353365501496,17.4378089457787,28.5484982286823,23.2571105078849
703.2,16.3350000000046,2.50986198224744,2.50730402807915,2.50752707205027,9.23080443233428,11.3309443248074,19.7353365501496,17.4957299330775,28.5484982286823,23.2592305689334
703.6,16.056000000016,2.51020235075131,2.49829502354036,2.49807754048904,9.19763719050949,11.2872236060955,19.7353365501496,17.4155773701567,28.5484982286823,23.2613333487257
704,16.643,2.51053984713845,2.48682577486473,2.49022160515792,9.15541239833236,11.2507192148617,19.7353365501496,17.3358208676542,28.5484982286823,23.263418290883
704.4,17.1339999999921,2.51087438125837,2.48413295262847,2.49680709198341,9.14549859643375,11.2794701898869,19.7353365501496,17.3601774948167,28.5484982286823,23.2654848409244
704.8,16.669000000006,2.5112058632779,2.486452124293,2.49722188024534,9.15403677921513,11.2803512311693,19.7353365501496,17.3513160408509,28.5484982286823,23.2675324464062
705.2,14.8960000000051,2.51153420370416,2.51232027649903,2.5049213360215,9.16438239656252,11.3141447106174,19.6910278783975,17.3908702292781,28.8129429976921,23.2695605570605
705.6,14.8360000000054,2.51185931340761,2.51049023600567,2.49975772964189,9.1577068181981,11.289847638775,19.6910278783975,17.3394975840211,28.8129429976921,23.2715686249356
706,15.644,2.51218110364513,2.51400144463085,2.50261752585743,9.1705149218528,11.3017983397132,19.6910278783975,17.3530376353076,28.8129429976921,23.273556104535
706.4,14.6970000000013,2.51249948608311,2.51506956785442,2.5177455092457,9.17441119644766,11.3691556140607,19.6910278783975,17.458059256552,28.8129429976921,23.2755224529577
706.8,17.2569999999991,2.51281437282067,2.50829426321638,2.5097628873915,9.14969640067222,11.3321624050822,19.6910278783975,17.387450324885,28.8129429976921,23.277467130038
707.2,16.8979999999823,2.51312567641281,2.52527624397655,2.51868586762262,9.21164286784563,11.3715125688149,19.6910278783975,17.4645837159729,28.8129429976921,23.2793895984859
707.6,16.0029999999938,2.51343330989361,2.5288232737916,2.52562410406538,9.22458163918829,11.4019072728406,19.6910278783975,17.5150862846889,28.8129429976921,23.281289324027
708,16.016,2.51373718679951,2.51373718679951,2.51269406864002,9.19514541397992,11.3426205390816,19.6295133579523,17.4191360620075,28.7327429281451,23.2831657755431
708.4,17.741999999997,2.51403722119251,2.51222782546364,2.51780977805989,9.18962423338933,11.3648092000595,19.6295133579523,17.4574964601149,28.7327429281451,23.2850184252121
708.8,15.3929999999868,2.51433332768344,2.52194714617587,2.52829017079174,9.22517710174145,11.411219260382,19.6295133579523,17.5411444705292,28.7327429281451,23.2868467486484
709.2,12.9000000000199,2.51462542145519,2.51613084941556,2.51422707688531,9.20390133163996,11.3468679298593,19.6295133579523,17.4326172020512,28.7327429281451,23.288650225043
709.6,16.0360000000019,2.51491341828597,2.51636011463546,2.51518185608043,9.20473997421818,11.3503103017579,19.6295133579523,17.4410341720452,28.7327429281451,23.2904283373037
710,14.199,2.51519723457252,2.52345589762962,2.52136626922366,9.23069605140873,11.3773628578883,19.6295133579523,17.4828854461391,28.7327429281451,23.2921805721946
710.4,16.2840000000066,2.51547678735335,2.52156368501715,2.51736375017326,9.22377441687304,11.3584603587397,19.6295133579523,17.4544003404751,28.7327429281451,23.2939064204763
710.8,16.2389999999894,2.51575199433187,2.52530870782929,2.52390474720347,9.23747355356764,11.3871431075955,19.6295133579523,17.5134150852858,28.7327429281451,23.2956053770448
711.2,16.9679999999834,2.51602277389957,2.5191960997312,2.52363592149592,9.25349512180133,11.3851133092972,19.6295133579523,17.5086323782627,28.6135665433334,23.2972769410714
711.6,17.2699999999979,2.51628904515913,2.52033606510813,2.52174040676608,9.25768243538741,11.3757593122057,19.6295133579523,17.4976298860309,28.6135665433334,23.2989206161411
712,18.518,2.51655072794746,2.53051221457677,2.53214785863023,9.29506140301793,11.4219162331609,19.6295133579523,17.5806617911227,28.6135665433334,23.3005359103918
712.4,14.3369999999951,2.51680774285874,2.53327757590235,2.52946447100925,9.30521911068466,11.409035321651,19.6295133579523,17.5686112873397,28.6135665433334,23.3021223366517
712.8,15.8279999999908,2.51706001126734,2.52663758601912,2.52411917467109,9.2808291419959,11.384164900161,19.6295133579523,17.5395147979887,28.6135665433334,23.303679412578
713.2,15.4960000000089,2.51730745535073,2.53314180312947,2.53177093520499,9.3047203909972,11.4179272203877,19.6295133579523,17.6034795098484,28.6135665433334,23.3052066607939
713.6,18.2009999999897,2.51754999811225,2.54159598899128,2.53172790990038,9.33577425283805,11.416999841627,19.6295133579523,17.6134985366084,28.6135665433334,23.3067036090254
714,12.757,2.51778756340388,2.51778756340388,2.54238240792205,9.37418801334993,11.4643258284649,19.6295133579522,17.6985530215956,28.2293737243969,23.3081697902381
714.4,14.755000000008,2.51802007594884,2.51684841380036,2.53361327961888,9.37069138596009,11.4240800171253,19.6295133579522,17.6539189751255,28.2293737243969,23.3096047427724
714.8,16.5120000000078,2.51824746136419,2.51388669097861,2.52472602174718,9.35966434500634,11.3833220187641,19.6295133579522,17.5932811706058,28.2293737243969,23.3110080104794
715.2,14.8190000000157,2.51846964618322,2.51259116589746,2.53355892169039,9.35484086590775,11.4224753692697,19.6295133579522,17.6707311510621,28.2293737243969,23.3123791428552
715.6,16.0690000000007,2.51868655787781,2.50101733170352,2.5166834670724,9.31174934407076,11.3457414310566,19.6295133579522,17.5329758355312,28.2293737243969,23.3137176951747
716,14.554,2.51889812488064,2.51754834187631,2.52414227865597,9.37329734743005,11.378730139528,19.6295133579522,17.6011951648642,28.2293737243969,23.3150232286247
716.4,14.1689999999927,2.51910427660731,2.50428313844759,2.51658624725204,9.32390854561705,11.344048920855,19.6295133579522,17.5332941787919,28.2293737243969,23.3162953104369
716.8,13.7930000000288,2.51930494347829,2.49702280262702,2.50264483609497,9.29687697472071,11.2806059858725,19.6295133579522,17.4161522154358,28.2293737243969,23.3175335140188
717.2,16.410000000008,2.51950005694075,2.52619565493258,2.51812509219978,9.32006683658252,11.3497968342728,19.6295133579522,17.5236983803509,28.4881190799068,23.3187374190848
717.6,15.2509999999992,2.51968954949024,2.51328267881051,2.51073661398103,9.27242610840619,11.3159278054491,19.6295133579522,17.4561505728616,28.4881190799068,23.3199066117864
718,16.127,2.51987335469225,2.52182699574992,2.50522656645932,9.30394924272588,11.2905448663409,19.6295133579522,17.4069370615524,28.4881190799068,23.3210406848406
718.4,15.7079999999948,2.52005140720358,2.51714070616594,2.51445824609847,9.28665979325154,11.3316163792924,19.6295133579522,17.4614362625298,28.4881190799068,23.3221392376584
718.8,15.4039999999917,2.52022364279353,2.51964312023082,2.51044994681456,9.29589212103738,11.313037181518,19.6295133579522,17.416276424565,28.4881190799068,23.3232018764718
719.2,11.717000000031,2.52038999836498,2.51707519952036,2.5148684471973,9.28641811509258,11.3324499310961,19.6295133579522,17.4466046168058,28.4881190799068,23.3242282144594
719.6,16.0860000000048,2.52055041197524,2.49976439991015,2.50529353666152,9.22255219518777,11.2888246707484,19.6295133579522,17.3499267470672,28.4881190799068,23.3252178718719
720,17.153,2.52070482285671,2.52070482285671,2.5099433845201,9.28059673388168,11.309314959641,19.6295133579522,17.3778806638884,28.547094287966,23.3261704761556
720.4,16.1629999999927,2.52085317143741,2.51820227176965,2.51828523926011,9.27138297460514,11.3464565585466,19.6295133579522,17.4272713536951,28.547094287966,23.3270856620753
720.8,17.4499999999937,2.52099539936123,2.52345631757671,2.52044111019741,9.29072704056423,11.3557429835705,19.6295133579522,17.4438059664511,28.547094287966,23.3279630718354
721.2,16.1779999999919,2.52113144950803,2.52118956212687,2.51819884242354,9.28238142110355,11.3452323651642,19.6295133579522,17.4206090203621,28.547094287966,23.328802355201
721.6,16.1809999999938,2.52126126601353,2.51234844554779,2.51840289580242,9.24983066906637,11.3457622169351,19.6295133579522,17.4179149334541,28.547094287966,23.3296031696158
722,15.832,2.52138479428891,2.52485514454542,2.52480529768358,9.29587716717935,11.3742344308185,19.6295133579522,17.4701594950327,28.547094287966,23.3303651803209
722.4,13.3870000000066,2.5215019810403,2.53036266717167,2.53031999484655,9.31615447058812,11.39872492818,19.6295133579522,17.5171905973798,28.547094287966,23.3310880604707
722.8,17.2479999999835,2.52161277428793,2.53228556448513,2.53309467413649,9.32323409148025,11.4108902004365,19.6295133579522,17.5372374569106,28.547094287966,23.3317714912477
723.2,16.0350000000036,2.5217171233851,2.52803675991485,2.52866003263653,9.33979170781239,11.3905991274132,19.6295133579522,17.5063253026398,28.448672963741,23.3324151619768
723.6,16.6079999999977,2.52181497903688,2.52361745014881,2.53069469369466,9.32346463798429,11.3994695556857,19.6295133579522,17.5368731024636,28.448672963741,23.3330187702365
724,17.792,2.52190629331857,2.52468782373483,2.53509561150986,9.32741911621874,11.4190177607669,19.6295133579522,17.5736130001724,28.448672963741,23.3335820219708
724.4,13.6290000000054,2.52199101969388,2.52049151428599,2.52411143657306,9.31191591752514,11.3692862915939,19.6295133579522,17.49393852341,28.448672963741,23.3341046315971
724.8,13.6190000000227,2.5220691130329,2.51487294289112,2.52058236332809,9.29115819463296,11.3531560178062,19.6295133579522,17.4611594215935,28.448672963741,23.3345863221147
725.2,18.3179999999909,2.52214052962968,2.51096083630695,2.51404255910445,9.27670497891462,11.3234858028494,19.6295133579522,17.4050315135049,28.448672963741,23.3350268252103
725.6,17.4479999999966,2.52220522721968,2.50877996636709,2.513088318425,9.26864778951648,11.3189942444562,19.6295133579522,17.3904882692064,28.448672963741,23.3354258813629
726,16.592,2.52226316499683,2.52226316499133,2.52247539940512,9.27362836242781,11.3610998394346,19.6138920763176,17.4561870388114,28.5862066442722,23.3357832399456
726.4,15.7049999999912,2.5223143036303,2.51574303313896,2.51461769860109,9.24965573319857,11.3255560754837,19.6138920763176,17.3881307499745,28.5862066442722,23.3360986593277
726.8,16.262000000023,2.52235860528104,2.5104060099549,2.50753251061252,9.23003305057859,11.2935129451649,19.6138920763176,17.3174698501978,28.5862066442722,23.336371906973
727.2,15.4070000000074,2.52239603361796,2.51212599568851,2.51185753867192,9.23635693807123,11.312880246905,19.6138920763176,17.3389583042539,28.5862066442722,23.3366027595378
727.6,14.4070000000076,2.52242655383379,2.51049948597134,2.51264790688317,9.23037673471485,11.3163486170796,19.6138920763176,17.334396746279,28.5862066442722,23.3367910029664
728,17.526,2.52245013266069,2.50670629920362,2.51804870818988,9.21643028975963,11.3406018266895,19.6138920763176,17.3646929180589,28.5862066442722,23.3369364325852
728.4,15.0780000000066,2.52246673838544,2.51068726466162,2.51817982049145,9.23106714236627,11.3411425468463,19.6138920763176,17.3534986248516,28.5862066442722,23.3370388531941
728.8,16.7099999999861,2.5224763408644,2.51151758705998,2.51619433381903,9.23411999642619,11.3321717384533,19.6138920763176,17.3302530019827,28.5862066442722,23.337098079157
729.2,15.6709999999919,2.52247891153806,2.51767969787651,2.5199191598822,9.23058924807798,11.3489395082969,19.6138920763176,17.3573525136215,28.6673052684854,23.3371139344899
729.6,16.3040000000008,2.52247442344529,2.52985672640513,2.52865465815918,9.27523398533531,11.3882950094631,19.6138920763176,17.4314599899531,28.6673052684854,23.3370862529468
730,19.03,2.52246285123723,2.53037019794205,2.53363037601497,9.27711653014508,11.410739035192,19.6138920763176,17.4756041508102,28.6673052684854,23.3370148781037
730.4,18.0609999999975,2.52244417119082,2.5293223760421,2.53226356023735,9.27327489231807,11.4046395965351,19.6138920763176,17.4720803330232,28.6673052684854,23.3368996634412
730.8,14.8450000000177,2.522418361222,2.5421590296938,2.53766429521271,9.32033801844913,11.4290410286217,19.6138920763176,17.5275626589615,28.6673052684854,23.3367404724241
731.2,15.2299999999994,2.52238540089851,2.53345078001028,2.53421145052724,9.28841089286357,11.4135896585695,19.6138920763176,17.505019956071,28.6673052684854,23.3365371785793
731.6,18.964999999984,2.52234527145236,2.53210316992161,2.52873181420626,9.28347013919837,11.3890312497773,19.6138920763176,17.4739007878942,28.6673052684854,23.3362896655717
732,17.253,2.52229795579189,2.52229795579189,2.53337865090783,9.32113660718309,11.4101026019215,19.6138920763176,17.5277363601442,28.4408999144708,23.3359978272779
732.4,16.4009999999919,2.52224343851345,2.50959449159004,2.52848121597148,9.27419103323217,11.3882091070425,19.6138920763176,17.479722350011,28.4408999144708,23.3356615678572
732.8,16.8480000000046,2.52218170591275,2.52273866864608,2.53430035650006,9.32276525882952,11.4146046053635,19.6138920763176,17.536729520065,28.4408999144708,23.3352808018211
733.2,14.9110000000087,2.52211274599575,2.54112220689064,2.54893386797507,9.39070151152617,11.4807238765038,19.6138920763176,17.6678195464754,28.4408999144708,23.3348554541003
733.6,17.0979999999855,2.52203654848919,2.53454951190819,2.53762119403256,9.36641215757887,11.4300003622929,19.6138920763176,17.6011136749014,28.4408999144708,23.3343854601088
734,16.64,2.5219531048507,2.53824411895015,2.53471363710386,9.38006555521529,11.4171559225517,19.6138920763176,17.592860572078,28.4408999144708,23.3338707658067
734.4,15.0740000000112,2.52186240827855,2.52403200463143,2.53125986050017,9.32754477402152,11.4018723789295,19.6138920763176,17.5695518218159,28.4408999144708,23.33331132776
734.8,16.1039999999932,2.52176445372092,2.51769084514089,2.5210433483364,9.3041110580628,11.3561469239978,19.6138920763176,17.4935474382648,28.4408999144708,23.332707113198
735.2,15.4650000000094,2.52165923788479,2.52588934165221,2.52566675357122,9.3284469305395,11.3772897154861,19.6138920763176,17.5301770868696,28.4590759161683,23.3320581000685
735.6,16.4640000000004,2.52154675924444,2.52240384229419,2.51980910380238,9.31557451556407,11.3512404998036,19.6138920763176,17.4845096454667,28.4590759161683,23.3313642770907
736,16.061,2.52142701804945,2.52686744282801,2.51649996193074,9.33205918890754,11.336692373016,19.6138920763176,17.4579416831774,28.4590759161683,23.3306256438053
736.4,14.8899999999947,2.52130001633235,2.52417557379111,2.52575032825493,9.3221177567788,11.3787468526659,19.6138920763176,17.5225080027351,28.4590759161683,23.3298422106221
736.8,16.6019999999876,2.52116575791576,2.5170668204288,2.51930377090904,9.29586418050804,11.3501074250787,19.6138920763176,17.473163448026,28.4590759161683,23.3290139988654
737.2,15.6950000000189,2.52102424841917,2.52505565033677,2.52025997602839,9.32536799708651,11.354840265025,19.6138920763176,17.4799530759526,28.4590759161683,23.3281410408168
737.6,16.0100000000125,2.52087549526518,2.52697840067752,2.52521550869474,9.33246897107557,11.3776146039723,19.6138920763176,17.5157540506704,28.4590759161683,23.3272233797549
738,14.123,2.5207195076854,2.5207195076854,2.52749611194066,9.36254192114304,11.3883598932307,19.6138920763176,17.5368036764873,28.2974021012902,23.3262610699932
738.4,16.3509999999985,2.52055629672584,2.51881553167983,2.52958677374368,9.35547010886299,11.3982719843899,19.6138920763176,17.5700035898451,28.2974021012902,23.3252541769149
738.8,13.9940000000187,2.52038587525181,2.51338844681073,2.52549919621931,9.33531264610617,11.3803664113107,19.6138920763176,17.5437208526299,28.2974021012902,23.3242027770049
739.2,15.4860000000017,2.52020825795245,2.50901757850448,2.51736136775761,9.31907821874353,11.3442288266119,19.6138920763176,17.4819793762244,28.2974021012902,23.3231069578798
739.6,17.2940000000009,2.52002346134473,2.51774083051821,2.52377185643662,9.35147841734485,11.3736730281764,19.6138920763176,17.5308099084452,28.2974021012902,23.3219668183144
740,14.899,2.519831503777,2.5246849335669,2.53014415386265,9.37727044049533,11.4029696041852,19.6138920763176,17.5824143488287,28.2974021012902,23.3207824682661
740.4,15.1190000000097,2.51963240543211,2.51515291816175,2.51960590107897,9.341866305465,11.3560735132007,19.6138920763176,17.5044682847762,28.2974021012902,23.3195540288961
740.8,15.3220000000025,2.51942618832999,2.52067085680819,2.5249259109434,9.36236122040421,11.3806722096866,19.6138920763176,17.5556293308454,28.2974021012902,23.3182816325885
741.2,16.6159999999818,2.51921287632978,2.51843114674916,2.51600992942745,9.31914665241991,11.3411251004119,19.6138920763176,17.4799942563302,28.4033623801025,23.3169654229659
741.6,16.3810000000073,2.51899249513158,2.52330696216025,2.51723042329512,9.3371890114198,11.3472883634313,19.6138920763176,17.4939348409367,28.4033623801025,23.3156055549027
742,17.607,2.51876507227751,2.52965902138085,2.52575634016183,9.3606940302082,11.3864072329273,19.6138920763176,17.5557236138869,28.4033623801025,23.3142021945351
742.4,14.7480000000015,2.51853063715253,2.5306292711024,2.52095031876239,9.36428432071754,11.3654463621795,19.6138920763176,17.5288702288474,28.4033623801025,23.3127555192694
742.8,19.8759999999821,2.51828922098457,2.54035423776067,2.52869131637241,9.40027037123762,11.401074442797,19.6138920763176,17.6017544242074,28.4033623801025,23.3112657177857
743.2,17.2609999999986,2.51804085684432,2.53420181938691,2.53001550640284,9.37750409900257,11.4077948678822,19.6138920763176,17.615473817094,28.4033623801025,23.3097329900404
743.6,16.9789999999912,2.51778557964445,2.52576707095864,2.51738519662611,9.34629234335036,11.3516122512403,19.6138920763176,17.5230585359014,28.4033623801025,23.3081575472651
744,18.797,2.51752342613838,2.51752342613838,2.52378925779047,9.36883240018988,11.3812800320993,19.6138920763176,17.5833291148339,28.2425476115971,23.3065396119623
744.4,15.0160000000049,2.5172544349185,2.51818427951903,2.52012413095305,9.37129173165039,11.3655613788258,19.6138920763176,17.5478785993594,28.2425476115971,23.3048794178992
744.8,17.4349999999932,2.51697864641401,2.51158567988408,2.51023162109869,9.34673538654791,11.3217738901805,19.6138920763176,17.4738999778218,28.2425476115971,23.3031772100972
745.2,14.2680000000148,2.51669610288813,2.50941005937864,2.51926560918535,9.33863892807201,11.3633698540401,19.6138920763176,17.5428364940371,28.2425476115971,23.3014332448202
745.6,14.0119999999926,2.51640684843494,2.50185720498856,2.5098007981341,9.31053137356464,11.3215454936632,19.6138920763176,17.4657717920661,28.2425476115971,23.2996477895585
746,14.6,2.51611092897562,2.50214089016195,2.50311266747032,9.31158709317237,11.2922610790938,19.6138920763176,17.4020616223229,28.2425476115971,23.2978211230104
746.4,17.0239999999927,2.51580839225425,2.50588245923516,2.51162065053221,9.32551114773993,11.3315513913734,19.6138920763176,17.4635008452997,28.2425476115971,23.2959535350609
746.8,14.8560000000159,2.51549928783313,2.51719222927878,2.51857723198713,9.36759986831479,11.3638678791305,19.6138920763176,17.5243676749559,28.2425476115971,23.2940453267575
747.2,16.3009999999845,2.51518366708755,2.51529859167089,2.51691100582338,9.33483787148725,11.3572998586185,19.6138920763176,17.5074560446138,28.3203480991853,23.2920968102827
747.6,17.2769999999908,2.51486158320009,2.50987051182607,2.51514363073647,9.31469304833477,11.3502937632584,19.6138920763176,17.4949867152065,28.3203480991853,23.2901083089238
748,15.732,2.51453309115444,2.5185194672669,2.51409835408744,9.34679126405567,11.3465647409382,19.6138920763176,17.4936627437571,28.3203480991853,23.2880801570402
748.4,13.5680000000035,2.51419824772871,2.51665749849153,2.51590985225965,9.33988107983443,11.3557484831165,19.6138920763176,17.5022885210341,28.3203480991853,23.2860127000264
748.8,14.5470000000038,2.51385711148824,2.52027272909728,2.51850544361027,9.35329801239442,11.3684922509242,19.6138920763176,17.5317096743918,28.3203480991853,23.2839062942739
749.2,17.3610000000029,2.51350974277788,2.51408524644949,2.51387065099718,9.33033487492001,11.3486163435704,19.6138920763176,17.4937869447144,28.3203480991853,23.2817613071286
749.6,14.4009999999971,2.5131562037139,2.51137602676639,2.51428206979848,9.3202803523342,11.3515381151422,19.6138920763176,17.5031730999914,28.3203480991853,23.279578116846
750,16.491,2.51279655817525,2.51279655817525,2.51470380918685,9.34400782001518,11.3545254801471,19.6138920763176,17.5126562613946,28.264411952861,23.2773571125432
750.4,14.9810000000122,2.51243087179444,2.50993167593122,2.51503897397562,9.33335455721738,11.3571407279753,19.6138920763176,17.5204152863594,28.264411952861,23.2750986941484
750.8,18.7569999999804,2.51205921194787,2.5141383077949,2.51697466348976,9.34899720878911,11.3670027343582,19.6138920763176,17.5333586404546,28.264411952861,23.2728032723468
751.2,12.5910000000361,2.51168164774574,2.51022231094953,2.51038587801001,9.33443530363714,11.3383830151709,19.6138920763176,17.4857323390391,28.264411952861,23.270471268524
751.6,17.0199999999986,2.5112982500214,2.49950479657893,2.50609162512378,9.29458148508419,11.3201396474904,19.6138920763176,17.4431577694663,28.264411952861,23.2681031147062
752,16.173,2.51090909132023,2.50361926987724,2.51088810909264,9.30988143865566,11.3429774617984,19.6138920763176,17.478617069176,28.264411952861,23.2656992534982
752.4,19.9859999999841,2.51051424588812,2.51064633933066,2.51163769792116,9.33601208250381,11.3475533894247,19.6138920763176,17.4891330696179,28.264411952861,23.2632601380172
752.8,16.1219999999901,2.51011378965935,2.51415052140806,2.51783532726539,9.34904262595448,11.3767640649591,19.6138920763176,17.5509087697388,28.264411952861,23.260786231825
753.2,14.9060000000069,2.50970780024408,2.5031267562941,2.50943376402249,9.34021314258849,11.3400246521427,19.6138920763176,17.4780649000691,28.1670830696059,23.2582780088567
753.6,15.8790000000033,2.50929635691533,2.50242794664803,2.51171850724227,9.33760559144309,11.3515900022994,19.6138920763176,17.5094900651716,28.1670830696059,23.2557359533463
754,15.566,2.50887954059552,2.49901316916256,2.51482333170062,9.32486362802931,11.3668809003786,19.6138920763176,17.5350181486344,28.1670830696059,23.2531605597499
754.4,18.3369999999906,2.5084574338425,2.50290843590984,2.51233628565298,9.33939849789768,11.3569134374097,19.6138920763176,17.5192620333032,28.1670830696059,23.2505523326661
754.8,16.4749999999922,2.50803012083516,2.50529631305902,2.51064244347815,9.34830866654002,11.3505455651584,19.6138920763176,17.5150956132515,28.1670830696059,23.247911786753
755.2,16.6320000000055,2.50759768735854,2.50370653563858,2.50899890342271,9.34237654188077,11.3444192030869,19.6138920763176,17.4974463373363,28.1670830696059,23.2452394466427
755.6,17.814999999991,2.50716022078853,2.49908706639505,2.50462740336978,9.32513936951957,11.3259707966392,19.6138920763176,17.468577319336,28.1670830696059,23.2425358468537
756,16.824,2.50671781007606,2.50671781007606,2.50902015184851,9.31169792569425,11.3471697973017,19.6138920763176,17.5012921125803,28.2938721506206,23.2398015316989
756.4,16.398000000001,2.50627054573091,2.50447018358819,2.50372438955837,9.30334867360824,11.3245665530097,19.6138920763176,17.4705852124157,28.2938721506206,23.2370370551924
756.8,16.9770000000006,2.50581851980505,2.52233316840191,2.51398673877074,9.36970425538455,11.3723515023455,19.6138920763176,17.5503985471271,28.2938721506206,23.2342429809528
757.2,16.7389999999902,2.50536182587547,2.52548951815778,2.51837489641119,9.38142913935685,11.3935863023598,19.6138920763176,17.5968601159861,28.2938721506206,23.2314198821042
757.6,16.4759999999999,2.50490055902673,2.51988787608129,2.51192098547953,9.36062073455978,11.3657827280271,19.6138920763176,17.5578478665125,28.2938721506206,23.2285683411738
758,17.22,2.50443481583292,2.51687198682971,2.51490210273422,9.34941761884599,11.380682239164,19.6138920763176,17.5931082348273,28.2938721506206,23.2256889499876
758.4,14.1590000000014,2.50396469433934,2.51827841022794,2.51144499085601,9.35464205607116,11.3664602624255,19.6138920763176,17.5763779897106,28.2938721506206,23.2227823095629
758.8,16.1550000000027,2.50349029404364,2.52736315560656,2.51372280404247,9.38838913536247,11.3782065228801,19.6138920763176,17.5993532565809,28.2938721506206,23.2198490299989
759.2,17.5749999999967,2.50301171587661,2.5044755081311,2.51319617014822,9.37090585846885,11.3772727470782,19.6138920763176,17.6107111779836,28.089954327326,23.2168897303639
759.6,12.9220000000182,2.50252906218259,2.49776961793788,2.50280982350348,9.34581467051595,11.3317103863676,19.6138920763176,17.5288319269286,28.089954327326,23.2139050385802
760,15.017,2.50204243669944,2.49206173594477,2.49867235271858,9.32445769392145,11.3144443953648,19.6138920763176,17.5028333702373,28.089954327326,23.2108955913069
760.4,15.6199999999889,2.50155194453808,2.48945350701303,2.4983043355523,9.31469857761255,11.3142566678765,19.6138920763176,17.4959895365447,28.089954327326,23.2078620338199
760.8,14.0480000000082,2.50105769216174,2.48787788370546,2.49405359447824,9.30880312459825,11.2964940309858,19.6138920763176,17.4608692711004,28.089954327326,23.2048050198891
761.2,17.3469999999655,2.50055978736476,2.49642955312664,2.50113957560672,9.3408005982483,11.3300928308342,19.6138920763176,17.5169428597684,28.089954327326,23.2017252116536
761.6,17.368999999992,2.50005833925103,2.50375512879347,2.50673949873307,9.36821044103175,11.3569786873644,19.6138920763176,17.568505778167,28.089954327326,23.1986232794949
762,17.191,2.49955345821206,2.49955345821206,2.49525564832434,9.32820955917818,11.3064724699784,19.6138920763176,17.4741844908759,28.1630673977855,23.1954999019065
762.4,14.9019999999982,2.49904525590472,2.50273566231064,2.50159511513336,9.34008538707618,11.3367344737345,19.6138920763176,17.5281451406694,28.1630673977855,23.1923557653627
762.8,16.3969999999967,2.49853384522859,2.50467211477069,2.50571283355275,9.34731213163306,11.3569446207942,19.6138920763176,17.5712896798495,28.1630673977855,23.1891915641837
763.2,18.5069999999765,2.49801934030297,2.51247436431624,2.50668722429301,9.37642974004217,11.3629209455748,19.6138920763176,17.596283829234,28.1630673977855,23.1860080003997
763.6,18.3249999999934,2.4975018564436,2.51834212500227,2.50988799436061,9.39832793195426,11.3790017264519,19.6138920763176,17.6267977757045,28.1630673977855,23.182805783612
764,18.238,2.49698151013896,2.51294912644541,2.50302111382429,9.37820152876592,11.3494460300615,19.6138920763176,17.5828480279625,28.1630673977855,23.1795856308522
764.4,16.0540000000065,2.49645841902635,2.51513330350734,2.50729327021628,9.38635276925294,11.3704053059087,19.6138920763176,17.6281584272095,28.1630673977855,23.1763482664392
764.8,14.5879999999985,2.4959327018676,2.51130560447163,2.50650970667065,9.37206798625809,11.3684479720915,19.6138920763176,17.6309352339383,28.1630673977855,23.1730944218345
765.2,13.2060000000216,2.49540447852444,2.49295177625623,2.49992491514685,9.37807820527162,11.3401822276626,19.6138920763176,17.5847112222356,27.9393209432925,23.1698248354948
765.6,16.4980000000007,2.49487386993368,2.49776631476263,2.50203930797941,9.39618971431295,11.3513827416694,19.6138920763176,17.6145883811708,27.9393209432925,23.1665402527234
766,16.726,2.49434099808198,2.49554047027677,2.49958659803969,9.38781645019289,11.3418701981554,19.6138920763176,17.6014319073315,27.9393209432925,23.1632414255189
766.4,18.3849999999921,2.49380598598042,2.48821458354607,2.49249602789517,9.36025765850755,11.3113142505235,19.6138920763176,17.5549702390357,27.9393209432925,23.1599291124225
766.8,15.5679999999879,2.49326895763877,2.48835093770015,2.49831634962466,9.36077060060807,11.3393557013722,19.6138920763176,17.6079725736531,27.9393209432925,23.1566040783634
767.2,18.1729999999915,2.49273003803947,2.49164218720311,2.49188425592693,9.37315174473037,11.3117918075097,19.6138920763176,17.5540199314381,27.9393209432925,23.1532670945023
767.6,14.0960000000077,2.49218935311145,2.49520434966607,2.49354060631218,9.38655201924659,11.3209478363835,19.6138920763176,17.5725200420746,27.9393209432925,23.1499189380732
768,14.668,2.49164702970354,2.49164702970354,2.49514655987818,9.38068347725492,11.3298827593749,19.6138920763176,17.5878280628493,27.9169427732348,23.1465603922234
768.4,17.5529999999888,2.49110319555782,2.48249598646493,2.48503212600499,9.34623114950355,11.2855976686043,19.6138920763176,17.5087656676443,27.9169427732348,23.1431922458519
768.8,15.6350000000105,2.49055797928263,2.48082712710295,2.48752603676066,9.33994814021045,11.2985722257031,19.6138920763176,17.5319581911941,27.9169427732348,23.1398152934464
769.2,15.6520000000197,2.49001151032537,2.48083865325185,2.48659975106986,9.3399915344606,11.2960173646427,19.6138920763176,17.519297873794,27.9169427732348,23.1364303349187
769.6,15.6700000000027,2.48946391894517,2.48935711150066,2.48885005416964,9.37206227304985,11.3078978570272,19.6138920763176,17.5414571405607,27.9169427732348,23.1330381754379
770,16.297,2.48891533618522,2.49647877991527,2.49839484294041,9.39887430397999,11.352931763363,19.6138920763176,17.6257631715116,27.9169427732348,23.1296396252637
770.4,19.4429999999806,2.48836589384505,2.49557005384808,2.49682327522423,9.39545308440028,11.3474604905414,19.6138920763176,17.6184212255378,27.9169427732348,23.1262354995763
770.8,16.6829999999911,2.48781572445256,2.49703248671772,2.49468912567154,9.40095892840355,11.3394327635296,19.6138920763176,17.6123751213138,27.9169427732348,23.1228266183071
771.2,17.5059999999982,2.48726496123585,2.48523869505629,2.49896102338653,9.40512578974422,11.3605271284713,19.6553170279673,17.6589366650283,27.7727776699168,23.1194138059662
771.6,13.7730000000103,2.48671373809494,2.48565122109806,2.4951786040407,9.40668695138317,11.3450081065524,19.6553170279673,17.6415791708341,27.7727776699168,23.1159978914699
772,17.293,2.4861621895733,2.48614797361833,2.49459443411832,9.40856685931669,11.3440294710228,19.6553170279673,17.6462174291252,27.7727776699168,23.1125797079665
772.4,15.8659999999975,2.48561045082927,2.48278488559343,2.48881423728309,9.39583960459501,11.3194191088442,19.6553170279673,17.6102135386928,27.7727776699168,23.1091600926613
772.8,15.4650000000156,2.48505865760727,2.47687451514587,2.48215171680303,9.37347242608861,11.290788245384,19.6553170279673,17.5552948026572,27.7727776699168,23.10573988664
773.2,18.3949999999661,2.48450694620899,2.46918341532345,2.48280961469218,9.34436626359597,11.2954527599392,19.6553170279673,17.5666962166404,27.7727776699168,23.1023199346916
773.6,17.1409999999964,2.48395545346435,2.4699868357695,2.48024448647311,9.34740672420531,11.2854529051733,19.6553170279673,17.5401116917215,27.7727776699168,23.0989010851301
774,15.333,2.48340431670241,2.48340431670241,2.47948572771027,9.35338559079735,11.2836695808559,19.6553170279673,17.5381954102598,27.9057958212678,23.0954841896154
774.4,17.4289999999934,2.48285367372219,2.4889488948467,2.4830826782175,9.37426844783881,11.3017092943999,19.6553170279673,17.5642323704673,27.9057958212678,23.0920701029729
774.8,14.5660000000242,2.48230366276333,2.48196536966954,2.47882011704915,9.34796600351848,11.2839748253579,19.6553170279673,17.5295004638149,27.9057958212678,23.0886596830128
775.2,15.5689999999908,2.48175442247677,2.47510291217028,2.47834789449528,9.32211954321421,11.2834896636678,19.6553170279673,17.5321191936363,27.9057958212678,23.0852537903487
775.6,15.235,2.48120609189524,2.47645512084343,2.4822588001257,9.32721244292215,11.3029602888497,19.6553170279673,17.5627739207972,27.9057958212678,23.0818532882148
776,16.768,2.48065881040373,2.47817289736621,2.4755316014693,9.33368220141789,11.2739858723836,19.6553170279673,17.5114012679675,27.9057958212678,23.0784590422831
776.4,15.5729999999957,2.48011271770998,2.48800864424196,2.48456781409436,9.37072712901331,11.3167992151715,19.6553170279673,17.5850416364176,27.9057958212678,23.0750719204797
776.8,17.7719999999867,2.47956795381477,2.49343280420762,2.49268945236487,9.39115644828433,11.355454846266,19.6553170279673,17.6518112701216,27.9057958212678,23.0716927928009
777.2,16.957999999998,2.47902465898229,2.47707389156215,2.48988039585406,9.38310078712361,11.3443153326676,19.6771259065809,17.6507410218889,27.7465122335361,23.068322531128
777.6,17.9839999999837,2.47848297371045,2.48179722489188,2.49613962622613,9.40099266868395,11.3744904433833,19.6771259065809,17.7160146543002,27.7465122335361,23.0649620090427
778,16.333,2.47794303870112,2.48346588152861,2.4901293797423,9.40731350289677,11.3487510253611,19.6771259065809,17.6848920393118,27.7465122335361,23.0616121016409
778.4,14.837000000011,2.47740499483041,2.48506828277421,2.4882868589853,9.41338336316221,11.3419956228981,19.6771259065809,17.6821658644213,27.7465122335361,23.0582736853478
778.8,17.5549999999874,2.47686898311892,2.47796043427058,2.48485777137324,9.38645899117783,11.3279993228767,19.6771259065809,17.6710969310395,27.7465122335361,23.0549476377309
779.2,18.5509999999724,2.47633514470203,2.47426130199374,2.47908249914825,9.37244676041769,11.3032951304273,19.6771259065809,17.6334160532145,27.7465122335361,23.0516348373139
779.6,15.2730000000029,2.47580362080011,2.46373943146148,2.47080157936527,9.33259014894981,11.2671508709416,19.6771259065809,17.5663921822695,27.7465122335361,23.0483361633904
780,17.656,2.47527455268888,2.47527455268888,2.46594613706598,9.31830305334655,11.2466117637054,19.6771259065809,17.5219113724674,27.9191611463772,23.0450524958369
780.4,16.6649999999987,2.47474808166967,2.47873970334024,2.46905693046557,9.33134779776078,11.2623963792776,19.6771259065809,17.5418556858728,27.9191611463772,23.041784714926
780.8,13.4830000000106,2.47422434903982,2.46900293754374,2.46417119188542,9.2946932236843,11.2416966065536,19.6771259065809,17.4976358197063,27.9191611463772,23.03853370114
781.2,14.5990000000042,2.47370349606308,2.47289902912756,2.46558353572681,9.3093602682197,11.249718656838,19.6771259065809,17.5021116670453,27.9191611463772,23.0353003349838
781.6,15.8089999999998,2.47318566394003,2.46617820227318,2.46501689788014,9.2840593571227,11.24870314266,19.6771259065809,17.4975452674565,27.9191611463772,23.0320854967982
782,15.31,2.47267099377864,2.47054808666648,2.47121872353353,9.3005100199555,11.2785689323752,19.6771259065809,17.5403985555069,27.9191611463772,23.0288900665738
782.4,17.3399999999986,2.47215962656483,2.48401208925963,2.4806209809192,9.35119597571652,11.3230417375034,19.6771259065809,17.6222570732909,27.9191611463772,23.0257149237642
782.8,18.921999999967,2.47165170313314,2.48583655761612,2.48291513563538,9.35806428413856,11.3350662705454,19.6771259065809,17.6429661633801,27.9191611463772,23.0225609470999
783.2,12.9200000000114,2.47114736413746,2.47265553533959,2.4770347806885,9.35347656853223,11.3097596790387,19.6860623565211,17.612840007876,27.7847424564251,23.0194290144028
783.6,13.9680000000079,2.4706467500219,2.46555100426045,2.47398321651798,9.32660179198961,11.2973525308854,19.6860623565211,17.5897220453093,27.7847424564251,23.0163200024003
784,17.591,2.4701500009917,2.47036566898663,2.48261173218379,9.34481454061471,11.3382741630396,19.6860623565211,17.6752159003421,27.7847424564251,23.0132347865405
784.4,16.9429999999897,2.46965725698426,2.47624253683882,2.48176083812933,9.36704535480061,11.335895634476,19.6860623565211,17.67277393193,27.7847424564251,23.0101742408069
784.8,15.7190000000168,2.4691686576403,2.4730804705445,2.47530528602541,9.35508399885378,11.307900214897,19.6860623565211,17.6347453765244,27.7847424564251,23.0071392375348
785.2,14.9200000000183,2.46868434227514,2.47266016275062,2.47269114819125,9.35349407294398,11.2974354274866,19.6860623565211,17.6185912123258,27.7847424564251,23.004130647227
785.6,17.8589999999921,2.46820444985005,2.47750103076762,2.47832554046953,9.3718059424791,11.324645965105,19.6860623565211,17.6797295559248,27.7847424564251,23.0011493383707
786,16.965,2.46772911894382,2.46772911894382,2.4710680815764,9.32890634771863,11.2929331110508,19.6860623565211,17.6350587962405,27.8024181910125,22.998196177255
786.4,17.490999999995,2.46725848772437,2.47375226923804,2.47401600723775,9.35167602879168,11.3078430698791,19.6860623565211,17.660533611671,27.8024181910125,22.9952720277886
786.8,15.2840000000205,2.46679269392056,2.48039996198785,2.47456505550446,9.37680670566187,11.3117763184955,19.6860623565211,17.6748028397417,27.8024181910125,22.9923777513188
787.2,17.0169999999967,2.46633187479417,2.4728911715837,2.46736053744368,9.34842076900163,11.2802477743036,19.6860623565211,17.6201320552509,27.8024181910125,22.9895142064504
787.6,15.2689999999976,2.46587616711193,2.4787073282872,2.47365435411624,9.37040793962508,11.3104150366184,19.6860623565211,17.6773874134221,27.8024181910125,22.986682248866
788,12.913,2.46542570711785,2.47684822095247,2.47611774673261,9.36337984319304,11.3230575516397,19.6860623565211,17.7051542441228,27.8024181910125,22.9838827311472
788.4,16.3059999999903,2.46498063050557,2.47192823520717,2.46544325761727,9.34478052210157,11.2756011763369,19.6860623565211,17.6296239384894,27.8024181910125,22.9811165025955
788.8,16.8009999999844,2.464541072391,2.47828981487532,2.46874483773589,9.36882958830263,11.2920432607823,19.6860623565211,17.6653417000191,27.8024181910125,22.9783844090559
789.2,19.1759999999691,2.46410716728506,2.46826346730143,2.47386726794468,9.38625025980665,11.3168015892273,19.6860623565211,17.7019125209921,27.6385468179714,22.9756872927393
789.6,15.2780000000046,2.46367904906661,2.46924054145799,2.47163200459285,9.38996585284497,11.3078860961421,19.6860623565211,17.6970617593808,27.6385468179714,22.9730259920477
790,17.712,2.46325685095562,2.45687011395376,2.46602762204829,9.34292390213199,11.2835347964856,19.6860623565211,17.6634937545299,27.6385468179714,22.970401341399
790.4,17.0439999999969,2.4628407054864,2.45200696656699,2.45702885097626,9.32443044751206,11.2436264734195,19.6860623565211,17.6028267027514,27.6385468179714,22.9678141710536
790.8,14.5650000000324,2.46243074448118,2.45989355457489,2.46237022757851,9.35442136611488,11.2693198014287,19.6860623565211,17.6314281997524,27.6385468179714,22.9652653069418
791.2,15.9010000000187,2.46202709902378,2.45128148366854,2.45728203789856,9.32167159938492,11.2472622637027,19.6860623565211,17.5881504950528,27.6385468179714,22.962755570492
791.6,17.5389999999915,2.46162989943349,2.45547909838358,2.45639723164723,9.33763418309267,11.2444218136909,19.6860623565211,17.5838251101828,27.6385468179714,22.9602857784606
792,16.626,2.46123927523921,2.46123927523921,2.46817173743714,9.38314924791725,11.2995162857716,19.6860623565211,17.6845320926424,27.5690011484047,22.9578567427621
792.4,15.307999999999,2.4608553551537,2.45181920702955,2.46340794894194,9.34723648363383,11.2788801581787,19.6860623565211,17.6459260448212,27.5690011484047,22.9554692703014
792.8,18.429999999961,2.46047826704819,2.46083201957194,2.46704352234445,9.38159663954373,11.2966799346476,19.6860623565211,17.6809031483513,27.5690011484047,22.9531241628065
793.2,18.1449999999833,2.46010813792701,2.46569075948368,2.47506889631988,9.40011994290855,11.3345651395348,19.6860623565211,17.7472397393062,27.5690011484047,22.9508222166628
793.6,16.8889999999916,2.45974509390264,2.46129870037718,2.46138193805284,9.38337579839703,11.2729948677633,19.6860623565211,17.6552563828458,27.5690011484047,22.9485642227484
794,13.721,2.45938926017082,2.46982762865835,2.47114115371117,9.41589120955276,11.318783173822,19.6860623565211,17.7457175646976,27.5690011484047,22.9463509662709
794.4,16.2250000000031,2.45904076098596,2.46101557877024,2.46866111817326,9.38229643471229,11.3084919631209,19.6860623565211,17.7251616089392,27.5690011484047,22.9441832266053
794.8,15.9229999999886,2.45869971963679,2.46840869414434,2.46753120056347,9.41048170936645,11.304361230218,19.6860623565211,17.7344197846386,27.5690011484047,22.9420617771334
795.2,16.1009999999752,2.45836625842217,2.46288346922253,2.47281075184608,9.42324851743469,11.3295725456627,19.6909146089487,17.7863163528473,27.4700239427966,22.9399873850841
795.6,14.5810000000042,2.45804049862722,2.46143631963307,2.46263017033117,9.41771157247003,11.2839254546027,19.6909146089487,17.7257887987521,27.4700239427966,22.9379608113758
796,17.852,2.45772256049961,2.47450838452661,2.47160275333929,9.46772665343801,11.326015063275,19.6909146089487,17.801331515196,27.4700239427966,22.9359828104596
796.4,19.7039999999899,2.45741256322615,2.46951861964962,2.47635310879493,9.44863529362868,11.3487376783364,19.6909146089487,17.8465767468815,27.4700239427966,22.934054130164
796.8,17.2009999999881,2.45711062490956,2.48335670984553,2.47973872134967,9.5015812671399,11.3651843763396,19.6909146089487,17.8904783574373,27.4700239427966,22.932175511541
797.2,16.4429999999816,2.45681686254553,2.49771797996714,2.48763661664162,9.55652898150523,11.4022909825851,19.6909146089487,17.9867534133919,27.4700239427966,22.9303476887144
797.6,16.8060000000006,2.456531392,2.48871732816146,2.47676184382466,9.52209155080919,11.3533250353176,19.6909146089487,17.9216757011622,27.4700239427966,22.9285713887283
798,14.151,2.45625432798671,2.45625432798671,2.47431291215122,9.54492110782495,11.3429521873754,19.6909146089487,17.9170287309806,27.0468572460374,22.926847331398
798.4,20.2619999999912,2.45598578404498,2.44867622016412,2.47437546890063,9.51547283755056,11.3440658165677,19.6909146089487,17.9336576726862,27.0468572460374,22.9251762291623
798.8,15.2209999999845,2.45572587251774,2.44681780215294,2.46514797800146,9.50825108811688,11.3025587280931,19.6909146089487,17.8807744098662,27.0468572460374,22.9235587869372
799.2,13.0120000000121,2.45547470452984,2.45221203349365,2.46449047275623,9.52921288836606,11.3003146378638,19.6909146089487,17.8912876550532,27.0468572460374,22.9219957019712
799.6,18.1850000000004,2.4552323899666,2.43872105984984,2.45386994617103,9.47678742182105,11.2523571192069,19.6909146089487,17.8030944589148,27.0468572460374,22.9204876637022
800,15.331,2.4549990374526,2.44898184493967,2.45423011290376,9.51666048507466,11.2547218163504,19.6909146089487,17.8011932604189,27.0468572460374,22.9190353536161
800.4,14.8130000000045,2.4547747543308,2.44616307410701,2.45902904007423,9.50570683711067,11.2774158213835,19.6909146089487,17.8417478934996,27.0468572460374,22.9176394451069
800.8,13.9920000000074,2.4545596466418,2.42411769238073,2.4379384500982,9.42003923055557,11.181344939469,19.6909146089487,17.6704306526096,27.0468572460374,22.9163006033387
801.2,16.2139999999879,2.45435381910352,2.45209783770382,2.43243853960106,9.41084890400497,11.156743895209,19.6909146089487,17.6097999232172,27.3857609391043,22.9150194851091
801.6,17.6849999999971,2.454157375091,2.4534105432789,2.44311000794939,9.41588690600988,11.2062881520532,19.6909146089487,17.6705118500391,27.3857609391043,22.9137967387142
802,17.619,2.45397041661659,2.45176679376907,2.4360892643731,9.40957839823532,11.1746522739833,19.6909146089487,17.6051858213538,27.3857609391043,22.9126330038159
802.4,15.8950000000061,2.45379304431031,2.45362844364801,2.44272185942177,9.41672318073686,11.2056167994883,19.6909146089487,17.6509964659713,27.3857609391043,22.9115289113103
802.8,16.8659999999922,2.45362535740057,2.44501216920718,2.44152503694159,9.38365498271016,11.2006368481892,19.6909146089487,17.6204633081714,27.3857609391043,22.9104850831985
803.2,15.9750000000095,2.45346745369509,2.4387943141899,2.43295644383474,9.35979162245799,11.1618068191898,19.6909146089487,17.5374849635555,27.3857609391043,22.9095021324581
803.6,15.8060000000036,2.45331942956214,2.44087000303857,2.4427312034235,9.36775786011222,11.207101790044,19.6909146089487,17.6092921905592,27.3857609391043,22.9085806629178
804,16.994,2.45318137991205,2.45318137991205,2.44494947760931,9.37475002450085,11.2176999181521,19.6909146089486,17.6074578401405,27.5033618354882,22.907721269133
804.4,16.761999999994,2.453053398179,2.45816994880038,2.44344263916333,9.39381367250137,11.2111763017513,19.6909146089486,17.5868993981613,27.5033618354882,22.9069245362635
804.8,17.0539999999961,2.45293557630306,2.45609296268364,2.45329694670726,9.38587654000549,11.256750981776,19.6909146089486,17.667029838171,27.5033618354882,22.9061910399527
805.2,15.6789999999958,2.45282800471255,2.45416835794022,2.45209996112375,9.37852172779583,11.2515876675268,19.6909146089486,17.6490522733435,27.5033618354882,22.9055213462092
805.6,16.1589999999921,2.45273077230667,2.45652443977935,2.45343422716447,9.38752541519537,11.2580075369847,19.6909146089486,17.6567455742254,27.5033618354882,22.90491601129
806,18.076,2.4526439664384,2.46720292204578,2.46350900416058,9.42833287554401,11.3045041187054,19.6909146089486,17.7375465772877,27.5033618354882,22.9043755815854
806.4,15.1069999999972,2.45256767289771,2.47396903181351,2.46373243609466,9.45418933615074,11.3057638565108,19.6909146089486,17.7541376999789,27.5033618354882,22.9039005935061
806.8,18.9489999999855,2.45250197589502,2.4716667046107,2.4665952673365,9.44539107028353,11.3191031731645,19.6909146089486,17.7819681939479,27.5033618354882,22.9034915733722
807.2,15.2449999999815,2.452446958045,2.45689648775937,2.47583139318042,9.48355367879481,11.3616572915245,19.6909146089486,17.8742113987974,27.2289924644825,22.9031490373041
807.6,17.5949999999907,2.45240270035058,2.45739556254573,2.47366249578031,9.48548009390827,11.3518407358412,19.6909146089486,17.8775565026328,27.2289924644825,22.902873491115
808,13.75,2.45236928218735,2.44623689707411,2.45776054429024,9.44240794841452,11.2789678356405,19.6909146089486,17.7620506711821,27.2289924644825,22.9026654302058
808.4,16.1960000000045,2.45234678128813,2.45729365750318,2.4626797005394,9.48508674321321,11.3016115830738,19.6909146089486,17.8043826036035,27.2289924644825,22.9025253394621
808.8,17.2810000000025,2.45233527372795,2.45469589473895,2.46313734996648,9.47505944953516,11.3037471675577,19.6909146089486,17.8216054669764,27.2289924644825,22.9024536931527
809.2,15.611000000013,2.45233483390924,2.44506003760889,2.45674738766878,9.43786530285889,11.2744239152993,19.6909146089486,17.7801458462651,27.2289924644825,22.90245095483
809.6,16.1010000000055,2.45234553454734,2.43772446312901,2.44703110261445,9.40955018470417,11.2298015939662,19.6909146089486,17.6936058445579,27.2289924644825,22.9025175772334
810,16.844,2.45236744665629,2.45236744665629,2.43962442199996,9.38766993245008,11.1957445085188,19.6909146089486,17.623084296268,27.4563972668002,22.9026540021937
810.4,14.8100000000043,2.45240063953496,2.45809468776889,2.44422422598072,9.40959382858642,11.2167523772474,19.6909146089486,17.6558635472845,27.4563972668002,22.9028606605397
810.8,16.1679999999998,2.45244518075338,2.45345465693389,2.44539483826326,9.39183177664971,11.2219885387278,19.6909146089486,17.6541587056151,27.4563972668002,22.9031379720075
811.2,16.9640000000053,2.45250113613949,2.44119753037676,2.43696154470202,9.34491145946988,11.1831178043261,19.6909146089486,17.5708401645121,27.4563972668002,22.9034863451509
811.6,13.6140000000052,2.45256856976605,2.45034875444455,2.44482130748884,9.37994237261604,11.2189802879518,19.6909146089486,17.6218343322097,27.4563972668002,22.9039061772547
812,13.568,2.45264754393799,2.4480089596524,2.44515972523919,9.37098563114229,11.2202923793831,19.6909146089486,17.6251564755087,27.4563972668002,22.9043978542499
812.4,14.6480000000057,2.45273811917992,2.44833294326176,2.44519730674029,9.37222584136949,11.2201885963099,19.6909146089486,17.6067634895903,27.4563972668002,22.9049617506302
812.8,16.1809999999965,2.45284035422406,2.45332403161919,2.45292123288823,9.39133174255372,11.2553183366929,19.6909146089486,17.6659467890292,27.4563972668002,22.905598229372
813.2,16.2100000000055,2.45295430599834,2.4519879699412,2.44914809393256,9.3794247791744,11.2376571082453,19.6909146089486,17.6341547432458,27.4762810019098,22.9063076418551
813.6,15.4379999999936,2.45308002961495,2.4580805589062,2.45695832983861,9.40273035024905,11.2731083590221,19.6909146089486,17.6942009947557,27.4762810019098,22.9070903277869
814,15.543,2.45321757835908,2.4590063314614,2.46164189621255,9.40627164578171,11.2941754876292,19.6909146089486,17.7288308046425,27.4762810019098,22.9079466151273
814.4,14.0070000000059,2.45336700367797,2.45864636779251,2.45641162321146,9.40489470095289,11.2697210292453,19.6909146089486,17.6916568304977,27.4762810019098,22.9088768200168
814.8,14.3840000000103,2.45352835517033,2.46387363837491,2.4617580135486,9.42489022777806,11.2937544567111,19.6909146089486,17.7383933909421,27.4762810019098,22.9098812467066
815.2,15.444000000009,2.453701680576,2.46121600639871,2.4585904448873,9.41472416680343,11.2786914999388,19.6909146089486,17.7170243242785,27.4762810019098,22.9109601874904
815.6,15.2909999999999,2.45388702576594,2.46219575615738,2.45976452481396,9.41847193770465,11.2835093400058,19.6909146089486,17.7249570346231,27.4762810019098,22.9121139226388
816,17.296,2.45408443473252,2.45408443473252,2.46503102690365,9.41806727754176,11.3070615962586,19.6909146089486,17.7752934315644,27.3869413293925,22.9133427203358
816.4,16.4859999999968,2.45429394958012,2.4601463241287,2.4646515560377,9.4413310582635,11.3046775615046,19.6909146089486,17.7738039563892,27.3869413293925,22.9146468366174
816.8,16.2069999999937,2.45451561051602,2.45944635941754,2.45721709238329,9.43864479586423,11.2698991706288,19.6909146089486,17.716207851333,27.3869413293925,22.9160265153125
817.2,14.1590000000228,2.45474945584165,2.45133245504612,2.45490698922108,9.40750597432572,11.2585889316562,19.6909146089486,17.6942893768977,27.3869413293925,22.9174819879858
817.6,14.4880000000074,2.45499552194407,2.45571273799971,2.45843698522438,9.42431623519847,11.2740246485449,19.6909146089486,17.732479484084,27.3869413293925,22.9190134738835
818,17.255,2.45525384328782,2.45990533837754,2.46559041175673,9.4404062245515,11.3060361062272,19.6909146089486,17.7844165561584,27.3869413293925,22.9206211798805
818.4,12.2180000000115,2.45552445240706,2.45249709753529,2.45641915297812,9.41197553582982,11.2631534600684,19.6909146089486,17.7119882275488,27.3869413293925,22.9223053004303
818.8,15.149999999997,2.45580737989802,2.45970490170377,2.45633397260708,9.43963700648721,11.2618978384074,19.6909146089486,17.7147657731724,27.3869413293925,22.9240660175172
819.2,16.6370000000023,2.45610265441176,2.45272549667184,2.4565104537001,9.41986425914414,11.2618042837792,19.6909146089486,17.707399159918,27.3665543552507,22.9259035006102
819.6,16.4619999999964,2.45641030264725,2.44659472217408,2.45126916385894,9.39631858978544,11.2368374138174,19.6909146089486,17.6677583797096,27.3665543552507,22.9278179066199
820,15.055,2.45673034934475,2.44911917653509,2.45658930624101,9.40601393377781,11.2602473761331,19.6909146089486,17.7019718389496,27.3665543552507,22.9298093798573
820.4,17.7900000000032,2.45706281727953,2.44638522446083,2.4520105802892,9.39551399912736,11.2382460217089,19.6909146089486,17.6558996989521,27.3665543552507,22.9318780519946
820.8,15.176000000014,2.45740772725585,2.44895782201642,2.45073331695971,9.4053942404344,11.2313409277841,19.6909146089486,17.6412756534477,27.3665543552507,22.9340240420291
821.2,15.1510000000114,2.45776509810133,2.45305013225458,2.45852520420715,9.42111104486365,11.2659577558461,19.6909146089486,17.6880463717496,27.3665543552507,22.9362474562481
821.6,15.2360000000052,2.45813494666156,2.45617352547868,2.46336320951173,9.4331066555583,11.28699515928,19.6909146089486,17.7234884894262,27.3665543552507,22.9385483881978
822,15.007,2.45851728779507,2.45851728779507,2.46023013451133,9.42003798812831,11.2714708266982,19.6909146089486,17.7009462071126,27.4306710021085,22.9409269186527
822.4,15.1950000000013,2.45891213436861,2.45216003935726,2.45788239828153,9.39567959858944,11.2595092309247,19.6909146089486,17.6725541084143,27.4306710021085,22.9433831155885
822.8,17.1069999999825,2.45931949725272,2.45407293912024,2.45634374214831,9.4030090522094,11.2512180688024,19.6909146089486,17.6555426863147,27.4306710021085,22.9459170341568
823.2,16.2860000000016,2.45973938531761,2.46211600575073,2.46350513396676,9.43382681117996,11.2827364457908,19.6909146089486,17.713374200018,27.4306710021085,22.9485287166625
823.6,13.9160000000123,2.46017180542943,2.45416926425504,2.46015261194085,9.40337813093563,11.2660617168044,19.6909146089486,17.6736447797718,27.4306710021085,22.9512181925426
824,16.954,2.46061676244675,2.44290010149363,2.44862047767548,9.36019928414294,11.2118994322889,19.6909146089486,17.5738753658033,27.4306710021085,22.9539854783483
824.4,16.921000000001,2.4610742592174,2.44974926396819,2.4583971037896,9.38644248813322,11.255270203122,19.6909146089486,17.6423240495711,27.4306710021085,22.9568305777291
824.8,17.8239999999913,2.46154429657565,2.45712321978342,2.46664353729759,9.41469648669044,11.2915871540386,19.6909146089486,17.7005993904091,27.4306710021085,22.9597534814185
825.2,14.7529999999977,2.46202687333966,2.46328516108429,2.46356242300601,9.41746692641167,11.2760089971283,19.6909146089486,17.6778790744765,27.491371459473,22.9627541672231
825.6,18.6339999999865,2.46252198630926,2.46048757784689,2.46237370685499,9.40677139345901,11.2690573539855,19.6909146089486,17.6571401000418,27.491371459473,22.9658326000128
826,17.109,2.46302963026402,2.45417403418116,2.45779163336272,9.38263387596823,11.2465419054845,19.6909146089486,17.6148853595498,27.491371459473,22.9689887317144
826.4,17.5299999999999,2.46354979796169,2.45949708897208,2.46626988083424,9.40298462269985,11.283748665449,19.6909146089486,17.6803642234668,27.491371459473,22.9722225013069
826.8,18.4189999999848,2.46408248013689,2.45732356255761,2.4673439932872,9.39467494201596,11.2870360045052,19.6909146089486,17.6818385308363,27.491371459473,22.9755338348186
827.2,15.6209999999985,2.46462766550013,2.46340551839366,2.46773509469647,9.41792706841967,11.2871603085081,19.6909146089486,17.6787626663738,27.491371459473,22.9789226453275
827.6,14.2810000000069,2.46518534073714,2.46758737020646,2.47015139903014,9.4339148443217,11.2965082415538,19.6909146089486,17.7108256591839,27.491371459473,22.9823888329632
828,16.815,2.46575549050851,2.46575549050851,2.46333370253285,9.39412752502851,11.2635928850885,19.6909146089486,17.6336000218393,27.587311354534,22.9859322849112
828.4,17.577999999993,2.46633809744968,2.47313063478263,2.47179601737927,9.42222562562819,11.3005068377599,19.6909146089486,17.7058205154361,27.587311354534,22.9895528754196
828.8,16.7409999999962,2.46693314217112,2.47351973255921,2.47808847553111,9.42370802489567,11.3274526869573,19.6909146089486,17.7540699521225,27.587311354534,22.9932504658081
829.2,16.7309999999883,2.46754060325896,2.46897346998129,2.46481163466193,9.40638750362594,11.2649144735359,19.6909146089486,17.645140083126,27.587311354534,22.9970249044786
829.6,15.1190000000075,2.46816045727583,2.47180844907942,2.46708343528878,9.41718831306597,11.2734094058367,19.6909146089486,17.6524791472931,27.587311354534,23.0008760269289
830,14.922,2.46879267876208,2.47137124343369,2.47410153136488,9.4155226306386,11.303548606083,19.6909146089486,17.6970667955609,27.587311354534,23.0048036557682
830.4,16.195999999997,2.46943724023718,2.46892063492437,2.4705406663991,9.40618621064926,11.2853157192168,19.6909146089486,17.6668177294107,27.587311354534,23.0088076007344
830.8,14.6029999999993,2.4700941122016,2.46633970545998,2.47251069461469,9.39635328900927,11.292312297496,19.6909146089486,17.6868930009781,27.587311354534,23.0128876587148
831.2,17.7529999999917,2.47076326313888,2.46517803081792,2.4658114316622,9.38482674781993,11.2596823848735,19.6909146089486,17.6289476624176,27.6081844721051,23.0170436137671
831.6,16.7050000000009,2.47144465951798,2.46241603561679,2.46139419327956,9.3743119508694,11.2374458888078,19.6909146089486,17.579820666853,27.6081844721051,23.021275237145
832,17.916,2.47213826579605,2.46204130220898,2.46832576018268,9.37288535690135,11.2669838787547,19.6909146089486,17.6166479119636,27.6081844721051,23.0255822873234
832.4,15.3660000000025,2.47284404442141,2.46268841609075,2.47017759943534,9.37534889162,11.273291302502,19.6909146089486,17.623471091591,27.6081844721051,23.0299645100281
832.8,19.3419999999777,2.47356195583686,2.45518958512493,2.46401435857562,9.34680116462195,11.2429878430147,19.6909146089486,17.5578201751669,27.6081844721051,23.0344216382661
833.2,17.1529999999899,2.4742919584833,2.45673345906569,2.46687285514688,9.35267862631979,11.2538167462849,19.6909146089486,17.5606115514898,27.6081844721051,23.0389533923587
833.6,17.9699999999944,2.47503400880365,2.46083853692879,2.47162339114318,9.36830648120486,11.2732347676861,19.6909146089486,17.5853461417011,27.6081844721051,23.0435594799765
834,16.009,2.47578806124706,2.47578806124706,2.47440696509476,9.37131715867471,11.2836391371533,19.6909146089486,17.6000324778484,27.7669799804061,23.048239596177
834.4,14.9850000000091,2.47655406827345,2.47890298953768,2.47857041859956,9.38310774018482,11.3002943145166,19.6909146089486,17.6249303814469,27.7669799804061,23.0529934234438
834.8,15.3339999999996,2.47733198035831,2.47742983355129,2.48002325225107,9.37753157145344,11.3045509418419,19.6909146089486,17.6281679894214,27.7669799804061,23.0578206317281
835.2,13.3090000000112,2.47812174599783,2.47508044515691,2.48007304037475,9.36863870048549,11.3023759079523,19.6909146089486,17.6252604559337,27.7669799804061,23.0627208784924
835.6,14.1600000000076,2.47892331171436,2.47494981941919,2.47935604538904,9.36814425783251,11.2966725040975,19.6909146089486,17.6084544567329,27.7669799804061,23.0676938087565
836,17.344,2.47973662206208,2.47407998742614,2.47808382743832,9.36485178235403,11.2884069645572,19.6909146089486,17.5927312558844,27.7669799804061,23.0727390551448
836.4,15.979999999997,2.48056161963304,2.46954479531978,2.47427642653664,9.34768523879178,11.2685639277888,19.6909146089486,17.5460180890685,27.7669799804061,23.0778562379371
836.8,17.1149999999904,2.48139824506351,2.4729130934279,2.48118018336429,9.36043487207029,11.2974655406988,19.6909146089486,17.5962297694597,27.7669799804061,23.0830449651196
837.2,15.6220000000114,2.48224643704056,2.47793065367307,2.48004975957801,9.32752866505732,11.2897458620306,19.6909146089486,17.5732151285926,27.9214761535624,23.08830483244
837.6,14.2870000000071,2.48310613230901,2.47880861455823,2.47776904368542,9.33083352159599,11.2767599685201,19.6909146089486,17.5423734966779,27.9214761535624,23.0936354234627
838,14.859,2.48397726567863,2.48302596216663,2.48062413370402,9.34670863523144,11.2871142757002,19.6909146089486,17.5542799264121,27.9214761535624,23.0990363096279
838.4,13.8350000000047,2.48485977003167,2.47198087293972,2.47442703968435,9.30513225527125,11.2562508988665,19.6909146089486,17.4855730252994,27.9214761535624,23.104507050311
838.8,17.3499999999978,2.48575357633063,2.47976157974804,2.48346095267883,9.33442071242862,11.2946381708579,19.6909146089486,17.5418278618941,27.9214761535624,23.1100471928857
839.2,14.3120000000185,2.48665861362638,2.47757917472122,2.48966820489416,9.32620561350473,11.3201208721081,19.6909146089486,17.5818460710475,27.9214761535624,23.1156562727873
839.6,15.4940000000022,2.4875748090666,2.4691060765058,2.47916123477165,9.29431082808406,11.2695793966545,19.6909146089486,17.4993720927179,27.9214761535624,23.1213338135797
840,15.42,2.48850208790439,2.48850208790439,2.48563035624008,9.32960007897678,11.2961791955838,19.6909146089486,17.528445031418,28.0343699878475,23.1270793270234
840.4,16.0700000000031,2.48944037350732,2.4844881931615,2.48538787878291,9.31455165571354,11.2922389324595,19.6909146089486,17.5076246845182,28.0343699878475,23.1328923131455
840.8,16.9329999999959,2.49038958736667,2.49310274750591,2.49434519720558,9.34684833220925,11.3300561853208,19.6909146089486,17.5798582877982,28.0343699878475,23.1387722603122
841.2,19.6379999999698,2.491349649107,2.50372697403032,2.51110656148146,9.38667943586915,11.4032607762008,19.6909146089486,17.7013346367672,28.0343699878475,23.1447186453027
841.6,16.512999999995,2.49232047649603,2.4944482794449,2.49831555950979,9.35189284269823,11.3422288130941,19.6909146089486,17.6030761645392,28.0343699878475,23.1507309333851
842,16.395,2.49330198545473,2.5024209584544,2.50008264938002,9.38178307549257,11.3472723711495,19.6909146089486,17.6239194730302,28.0343699878475,23.1568085783945
842.4,16.8959999999909,2.49429409006782,2.50688153871293,2.51109730712698,9.39850615968627,11.3942428744181,19.6909146089486,17.7038657025538,28.0343699878475,23.1629510228131
842.8,15.4,2.49529670259443,2.50068480645307,2.50004235119542,9.37527409809309,11.3410414890912,19.6909146089486,17.6190285140732,28.0343699878475,23.1691576978512
843.2,17.7109999999721,2.49630973347915,2.49511270753205,2.5107760943668,9.40702123929089,11.3866517975237,19.6909146089486,17.7071218279505,27.8775024385431,23.1754280235316
843.6,19.2879999999834,2.4973330913633,2.48732305638136,2.50630865828566,9.37765286102088,11.3632861118353,19.6909146089486,17.6747336844116,27.8775024385431,23.1817614087743
844,16.038,2.49836668309651,2.48826644030272,2.49653184611854,9.38120958715922,11.3158372464666,19.6909146089486,17.5887545281153,27.8775024385431,23.1881572514845
844.4,13.4330000000031,2.49941041374858,2.48986371771525,2.5051277631153,9.38723160872939,11.3516379700081,19.6909146089486,17.6465009567443,27.8775024385431,23.1946149386409
844.8,18.0519999999801,2.50046418662164,2.47093442878539,2.48836647600639,9.31586480334605,11.2725183581019,19.6909146089486,17.498032249856,27.8775024385431,23.2011338463876
845.2,14.1170000000179,2.50152790326254,2.48612449650456,2.49668931799082,9.373134075884,11.3070150622159,19.6909146089486,17.5509892037326,27.8775024385431,23.2077133401258
845.6,12.8650000000136,2.50260146347561,2.48186871104169,2.50516633432036,9.35708900340361,11.3421609531645,19.6909146089486,17.6039227338422,27.8775024385431,23.214352774609
846,15.012,2.50368476533561,2.5036847653356,2.49311579441379,9.33178215904171,11.2843458318028,19.6909146089486,17.4936315739364,28.1988159935615,23.2210514940391
846.4,16.0400000000112,2.50477770520102,2.52163037567909,2.51045014617018,9.39866938412495,11.359498990198,19.6909146089486,17.6278405603792,28.1988159935615,23.2278088321643
846.8,17.0499999999806,2.50588017772761,2.51680871828666,2.51125563010105,9.38069800967131,11.359810626253,19.6909146089486,17.618358126794,28.1988159935615,23.2346241123791
847.2,17.1719999999815,2.50699207588223,2.51737819588147,2.50361491005874,9.38282057754918,11.3218984978029,19.6909146089486,17.5487254253739,28.1988159935615,23.2414966478257
847.6,14.6840000000063,2.50811329095698,2.52071602409056,2.52112616818587,9.39526139524427,11.3976902215754,19.6909146089486,17.6791450374755,28.1988159935615,23.2484257414973
848,16.869,2.50924371258358,2.51429031984478,2.51502016386031,9.3713113864132,11.366670659548,19.6909146089486,17.6266289770311,28.1988159935615,23.255410686343
848.4,15.6250000000013,2.51038322874802,2.51688137405548,2.50996075987243,9.38096881365454,11.3403715533883,19.6909146089486,17.5833413400748,28.1988159935615,23.2624507653748
848.8,17.668000000006,2.51153172580558,2.51324495532683,2.51322137962568,9.36741508361447,11.351641535713,19.6909146089486,17.5994601395566,28.1988159935615,23.2695452517754
849.2,14.7010000000143,2.512689088496,2.51003264980351,2.50295454426236,9.34537746246889,11.3017968154651,19.6909146089486,17.4985191339545,28.2291851603578,23.2766934090089
849.6,16.011999999997,2.51385519995906,2.5108225234239,2.51192145036811,9.34831832745355,11.3387779614357,19.6909146089486,17.5566717746801,28.2291851603578,23.2838944909322
850,15.948,2.51502994175032,2.51222222474707,2.52030581735489,9.35352970874804,11.3730820053406,19.6909146089486,17.6108046629143,28.2291851603578,23.2911477419082
850.4,16.1600000000009,2.51621319385725,2.51223554948043,2.50863871002827,9.35357931952216,11.3168840058133,19.6909146089486,17.5099427481233,28.2291851603578,23.2984523969214
850.8,14.4040000000158,2.51740483471553,2.51751757432014,2.51872055837277,9.37324540470122,11.3587789420101,19.6909146089486,17.5771505363265,28.2291851603578,23.3058076816942
851.2,15.5369999999943,2.51860474122575,2.51958127380351,2.52446972358784,9.38092899026839,11.3810899916065,19.6909146089486,17.6133963683811,28.2291851603578,23.3132128128052
851.6,16.7579999999977,2.51981278877028,2.51606804543113,2.51733128635062,9.36784850493913,11.3452801607827,19.6909146089486,17.5467922609902,28.2291851603578,23.3206669978096
852,18.106,2.52102885123051,2.52102885123051,2.52629090879685,9.34861101337819,11.3819983214785,19.6909146089486,17.6028247890295,28.3430475437589,23.3281694353604
852.4,13.7890000000052,2.52225280100428,2.51918286821523,2.51430472584933,9.34176564263253,11.3243305659309,19.6909146089486,17.499246381131,28.3430475437589,23.3357193153315
852.8,16.2610000000131,2.5234845090237,2.51782354823278,2.51528830402887,9.33672494119334,11.3250738993835,19.6909146089486,17.4914467948885,28.3430475437589,23.3433158189431
853.2,14.3229999999882,2.52472384477315,2.5143459116183,2.52047676896393,9.32382898725027,11.3447208236457,19.6909146089486,17.5135167867829,28.3430475437589,23.3509581188874
853.6,15.7760000000013,2.52597067630761,2.52214371678983,2.5212786857503,9.35274521614276,11.3445955668984,19.6909146089486,17.5129095870296,28.3430475437589,23.358645379457
854,14.589,2.52722487027131,2.515549217653,2.525104453024,9.32829114961029,11.3580504096197,19.6909146089486,17.5264402808113,28.3430475437589,23.3663767566743
854.4,18.5989999999916,2.52848629191655,2.50613634039528,2.51747371702884,9.29338582595398,11.3199604996249,19.6909146089486,17.4449398683687,28.3430475437589,23.3741513984228
854.8,18.9059999999564,2.52975480512291,2.52407743150546,2.5292334612774,9.35991591816723,11.3690366823916,19.6909146089486,17.5232395490479,28.3430475437589,23.3819684445793
855.2,16.8909999999956,2.53103027241672,2.53394183810226,2.53295741585441,9.32843153420658,11.3819506265952,19.6909146089486,17.529995612689,28.5498501340616,23.389827027149
855.6,17.7229999999957,2.53231255499073,2.5344847589545,2.52516977205489,9.33043023832931,11.3431257064281,19.6909146089486,17.4595811896545,28.5498501340616,23.3977262704001
856,13.681,2.53360151272419,2.53954687229748,2.53665839851362,9.34906585854298,11.3908678982675,19.6909146089486,17.5431746547312,28.5498501340616,23.4056652910023
856.4,15.4630000000072,2.53489700420311,2.51592335830713,2.52549572550444,9.26209845876187,11.3368776838495,19.6909146089486,17.4380509287675,28.5498501340616,23.4136431981646
856.8,16.159000000001,2.53619888674083,2.5276839990304,2.52691502760782,9.30539397965181,11.3393667442252,19.6909146089486,17.4261415058312,28.5498501340616,23.4216590937761
857.2,15.216000000008,2.53750701639891,2.52621071226852,2.53651263192836,9.29997023452798,11.3785231352842,19.6909146089486,17.4825862635921,28.5498501340616,23.429712072548
857.6,18.9399999999924,2.53882124800825,2.51794089929126,2.52336101169759,9.26952581666524,11.3156196422521,19.6909146089486,17.3571792548628,28.5498501340616,23.4378012221563
858,12.669,2.54014143519048,2.54014143519048,2.53170755688263,9.2955363633798,11.3491144056588,19.6877484727357,17.4022492615139,28.7209806044167,23.445925623387
858.4,17.0040000000052,2.54146743037969,2.53149148136906,2.5400672965999,9.2638822361038,11.3826284331628,19.6877484727357,17.4509167989811,28.7209806044167,23.4540843502822
858.8,16.2320000000129,2.54279908484441,2.53295998613681,2.53416333632804,9.26925616500372,11.3522062870008,19.6877484727357,17.3909515217855,28.7209806044167,23.4622764702876
859.2,17.9249999999855,2.54413624870979,2.54667724389815,2.54701040997246,9.31945386917874,11.4057586638171,19.6877484727357,17.4811698756869,28.7209806044167,23.4705010444019
859.6,16.5450000000008,2.54547877098023,2.54320627229223,2.54771859572419,9.30675200056145,11.4049181456803,19.6877484727357,17.4727285942069,28.7209806044167,23.4787571273268
860,14.446,2.54682649956207,2.54799133943888,2.54848532763925,9.32426274427308,11.4043253721152,19.6877484727357,17.4685026757041,28.7209806044167,23.4870437676195
860.4,14.8150000000014,2.54817928128672,2.54242514184978,2.55703127422487,9.30389348790868,11.4385178669558,19.6877484727357,17.5284860035985,28.7209806044167,23.4953600078452
860.8,16.3449999999923,2.54953696193402,2.52871424741713,2.54313265879868,9.25371907005639,11.3723052598516,19.6877484727357,17.409160779884,28.7209806044167,23.5037048847325
861.2,17.9119999999942,2.55089938625577,2.54911653237569,2.5434557980766,9.28033788836591,11.3697001233913,19.6877484727357,17.3944694233608,28.8696633675653,23.5120774293286
861.6,14.5720000000036,2.55226639799967,2.54519590761365,2.54910849979124,9.26606442457438,11.3908995262158,19.6877484727357,17.4219645333574,28.8696633675653,23.520476667157
862,17.586,2.55363783993346,2.54463476322862,2.54421091497933,9.26402151699011,11.3649433861172,19.6877484727357,17.3688517200388,28.8696633675653,23.5289016183762
862.4,15.6470000000009,2.55501355386929,2.54378444927824,2.5532158267966,9.26092585593636,11.4010738175259,19.6877484727357,17.4196006075862,28.8696633675653,23.5373512979391
862.8,17.9949999999851,2.55639338068841,2.53357507278212,2.54626487280149,9.22375750277942,11.3659434545732,19.6877484727357,17.3429097053936,28.8696633675653,23.5458247157542
863.2,15.3070000000009,2.55777716036609,2.54512780191135,2.55010079865332,9.26581647830696,11.3789602206151,19.6877484727357,17.3541673368498,28.8696633675653,23.5543208768484
863.6,17.2649999999898,2.55916473199677,2.54267943475825,2.56045335390872,9.25690292956685,11.421024824793,19.6877484727357,17.4157671947182,28.8696633675653,23.5628387815301
864,15.918,2.56055593381957,2.56055593381957,2.55541069515712,9.25469617233081,11.394402728042,19.6877484727357,17.3665374319215,29.079565998608,23.5713774255538
864.4,16.7999999999997,2.56195060324386,2.5682658323016,2.56305637793952,9.28256229586607,11.4243463183209,19.6877484727357,17.4116848357185,29.079565998608,23.5799358002868
864.8,16.2150000000029,2.56334857687531,2.5503398404713,2.5595549080808,9.21777183150404,11.4045908015773,19.6877484727357,17.3698791328121,29.079565998608,23.5885128928753
865.2,16.4290000000015,2.56474969054196,2.55944214116129,2.56109637716095,9.2506705572231,11.4073027095717,19.6877484727357,17.3688687286253,29.079565998608,23.5971076864134
865.6,17.6369999999899,2.5661537793207,2.55809857025077,2.56659599476779,9.24581444750151,11.4276280196883,19.6877484727357,17.3891045392578,29.079565998608,23.6057191601117
866,14.402,2.56756067756391,2.54616678384148,2.55853709321282,9.20268902440388,11.3875844071448,19.6877484727357,17.3086956399512,29.079565998608,23.6143462894684
866.4,14.981000000003,2.56897021892634,2.55640546132523,2.55923338517675,9.23969499176711,11.3865165386963,19.6877484727357,17.2995506607393,29.079565998608,23.6229880464398
866.8,17.9639999999622,2.57038223639222,2.54738655091491,2.56894977695681,9.20709766610414,11.4255603431832,19.6877484727357,17.3587921903438,29.079565998608,23.6316433996136
867.2,17.0530000000069,2.57179656230262,2.55641684409512,2.56033958796759,9.17889152335609,11.3830907692648,19.6877484727356,17.2705341207463,29.2723272741183,23.6403113143817
867.6,16.8069999999953,2.573213028383,2.56549731938266,2.56910604175055,9.21149524283063,11.4178737864594,19.6877484727356,17.3234986303209,29.2723272741183,23.6489907531146
868,16.631,2.57463146577101,2.55468955647485,2.56448703340146,9.17268964523411,11.3931590704444,19.6877484727356,17.2602056574254,29.2723272741183,23.6576806753368
868.4,19.2349999999872,2.57605170504444,2.56617262314237,2.56726119455158,9.21391994127917,11.4012912778998,19.6877484727356,17.2676990161811,29.2723272741183,23.666380037903
868.8,15.5280000000167,2.57747357624949,2.56700481285838,2.58261350306015,9.21690794346971,11.4652528835473,19.6877484727356,17.3723402868492,29.2723272741183,23.6750877951748
869.2,16.7789999999848,2.57889690892911,2.55346892326474,2.57400676202375,9.16830692500158,11.422839228501,19.6877484727356,17.2871211605277,29.2723272741183,23.6838028991988
869.6,15.763,2.58032153215164,2.56125992634749,2.57703101157591,9.19628075576392,11.432050364349,19.6877484727356,17.3034112019887,29.2723272741183,23.6925242998851
870,16.857,2.58174727453961,2.58174727453411,2.57635970612236,9.16465945663103,11.4248642550224,19.590820794836,17.2755206177183,29.6082823951131,23.7012509451866
870.4,15.3140000000018,2.58317396429869,2.57766218190595,2.56768486204084,9.15015823757092,11.3822028035152,19.590820794836,17.1871190188068,29.6082823951131,23.7099817812794
870.8,13.1650000000168,2.5846014292469,2.58843901414863,2.58424332642442,9.18841372388425,11.4513859454719,19.590820794836,17.2928952631501,29.6082823951131,23.7187157527429
871.2,15.6539999999971,2.58602949684393,2.56919863694691,2.57902087541292,9.12011443424803,11.4240363570196,19.590820794836,17.2300851584856,29.6082823951131,23.727451802742
871.6,15.931000000003,2.58745799422066,2.56259483585751,2.56200237174763,9.09667233025101,11.3444738239831,19.590820794836,17.0753454135739,29.6082823951131,23.7361888732089
872,16.07,2.58888674820887,2.57891585493638,2.5854496910359,9.1546085129744,11.4440854458142,19.590820794836,17.2311331330947,29.6082823951131,23.7449259050253
872.4,14.8090000000074,2.59031558537105,2.57559577004467,2.58363347843717,9.14282291037117,11.4318404087724,19.590820794836,17.2015406996399,29.6082823951131,23.7536618382063
872.8,15.139000000013,2.59174433203043,2.58391817743885,2.58622630836966,9.17236570504334,11.4391069967642,19.590820794836,17.2117811008658,29.6082823951131,23.7623956120834
873.2,15.7620000000102,2.59317281430113,2.59543736955598,2.59754581624744,9.15821934424727,11.4849544854299,19.5524051704865,17.2808502080453,29.7862157905482,23.7711261654894
873.6,16.8149999999912,2.59460085811844,2.59612310366363,2.58970981768755,9.1606390147981,11.4461060893169,19.5524051704865,17.2028578206653,29.7862157905482,23.7798524369423
874,16.854,2.59602828926928,2.60186492628397,2.59957402897437,9.18089951948592,11.4854921931145,19.5524051704865,17.2714867629642,29.7862157905482,23.7885733648311
874.4,15.7919999999969,2.59745493342279,2.59600231141552,2.60121687287994,9.16021278917762,11.4885420163139,19.5524051704865,17.2684689959552,29.7862157905482,23.7972878876003
874.8,15.9280000000138,2.59888061616096,2.59661096631823,2.58934102881586,9.1623604792623,11.4319083719296,19.5524051704865,17.164125338538,29.7862157905482,23.8059949439367
875.2,15.3180000000203,2.60030516300949,2.59444044292827,2.59670263511322,9.15470160468097,11.4602222941513,19.5524051704865,17.2021196222938,29.7862157905482,23.8146934729543
875.6,16.1439999999977,2.60172839946875,2.5897868787752,2.59865625541801,9.13828111164723,11.4646613988445,19.5524051704865,17.1966110971877,29.7862157905482,23.8233824143817
876,15.869,2.60315015104475,2.60315015103925,2.59353830756079,9.14049444902259,11.4379156523072,19.5175422967497,17.1456059153587,29.9326625011209,23.8320607087478
876.4,13.7640000000044,2.60457024328033,2.61779908055105,2.61487013563781,9.19193153529028,11.5278002869168,19.5175422967497,17.3020761741959,29.9326625011209,23.8407272975688
876.8,13.149000000006,2.60598850178638,2.60280627688612,2.59423828583374,9.1392869966647,11.4326937345289,19.5175422967497,17.1282068761956,29.9326625011209,23.8493811235351
877.2,18.1319999999943,2.60740475227315,2.60734276733954,2.59628110095743,9.15521606852058,11.4375528043927,19.5175422967497,17.1259530091385,29.9326625011209,23.8580211306982
877.6,19.5949999999782,2.60881882058168,2.61495397811041,2.61945108678855,9.18194146881055,11.535454643286,19.5175422967497,17.277511637435,29.9326625011209,23.8666462646576
878,14.179,2.61023053271523,2.60352698408231,2.60381415191301,9.14181763060586,11.4624584581183,19.5175422967497,17.1499418279275,29.9326625011209,23.875255472748
878.4,14.1520000000018,2.61163971487086,2.61148865339994,2.61010630600423,9.16977360316998,11.4860240601909,19.5175422967497,17.1888894521065,29.9326625011209,23.883847704226
878.8,16.3109999999942,2.61304619347102,2.62008414524346,2.62141482791085,9.19995512975266,11.5316484835584,19.5175422967497,17.2622066997153,29.9326625011209,23.8924219104577
879.2,15.5229999999961,2.61444979519521,2.60422320291595,2.61043115350808,9.19865620739753,11.4792207601243,19.5175422967497,17.1700047076342,29.7556632642408,23.9009770451047
879.6,16.2559999999947,2.61585034701166,2.61263247254307,2.62903855577566,9.22835949095961,11.5569187745185,19.5175422967497,17.313598595983,29.7556632642408,23.9095120643115
880,16.306,2.61724767620909,2.59534522501944,2.6195512689893,9.16729734906487,11.5111149131555,19.5175422967497,17.2231417230014,29.7556632642408,23.9180259268918
880.4,16.251999999996,2.61864161042847,2.60306549305978,2.61156241356005,9.19456693619264,11.4719365163704,19.5175422967497,17.1543472252481,29.7556632642408,23.9265175945149
880.8,20.2299999999834,2.62003197769477,2.61430489166507,2.63382049578243,9.23426682199053,11.5656171912933,19.5175422967497,17.3146340798999,29.7556632642408,23.9349860318915
881.2,16.5869999999856,2.62141860644884,2.61020487792747,2.6219823840109,9.21978472353769,11.5095732088542,19.5175422967497,17.2145374909502,29.7556632642408,23.9434302069598
881.6,15.4950000000034,2.62280132557914,2.61078569290629,2.62021565610785,9.22183628244567,11.4977751022938,19.5175422967497,17.1919368248789,29.7556632642408,23.9518490910706
882,16.852,2.6241799644536,2.62417996445056,2.6246376789896,9.18327917559577,11.5131452630681,19.4683891213164,17.208024478042,30.0338942372309,23.9602416591726
882.4,17.8339999999961,2.62555435295138,2.62685321014301,2.6145397648017,9.19263415956457,11.464847382241,19.4683891213164,17.1191672830823,30.0338942372309,23.9686068899965
882.8,15.5510000000047,2.62692432149468,2.63001437090263,2.62775964006564,9.20369659513219,11.5188104648243,19.4683891213164,17.2019132772443,30.0338942372309,23.9769437662396
883.2,16.3170000000105,2.62828970108046,2.61812925061514,2.62102965362854,9.16210479155388,11.4853300763135,19.4683891213164,17.1377090667681,30.0338942372309,23.985251274749
883.6,12.7270000000209,2.62965032331216,2.62552445186774,2.61323980258578,9.18798418953052,11.4472446549768,19.4683891213164,17.0514903051414,30.0338942372309,23.9935284067045
884,17.317,2.63100602043136,2.63112004656161,2.63594639865286,9.20756589083278,11.5427436003377,19.4683891213164,17.2026743462649,30.0338942372309,24.001774157801
884.4,17.2739999999922,2.63235662534944,2.61423315967349,2.61979490904978,9.14847047862739,11.4680922660696,19.4683891213164,17.0538388216621,30.0338942372309,24.0099875284304
884.8,17.3419999999968,2.63370197167906,2.62515102681358,2.62590889210498,9.18667739404775,11.4909412225351,19.4683891213164,17.0916909051543,30.0338942372309,24.0181675238619
885.2,16.2559999999853,2.63504189376569,2.64373071127327,2.64524373306202,9.20544472337412,11.5716257670471,19.4337682028382,17.2268406724565,30.1847970790095,24.0263131544229
885.6,16.2600000000039,2.63637622671897,2.63712929781963,2.62338292837914,9.18245866568508,11.4721231083501,19.4337682028382,17.0399985279627,30.1847970790095,24.0344234356776
886,14.449,2.63770480644407,2.64417116045806,2.63522784726491,9.20697836316838,11.520051288789,19.4337682028382,17.1211235944002,30.1847970790095,24.0424973886059
886.4,15.323000000002,2.63902746967284,2.6390449157439,2.64746338953308,9.1891288287383,11.5696722932732,19.4337682028382,17.2007793559063,30.1847970790095,24.0505340397809
886.8,15.4029999999869,2.64034405399493,2.62705588029275,2.62339203152271,9.14738312345087,11.4606666953069,19.4337682028382,17.0001675219205,30.1847970790095,24.0585324215452
887.2,15.6350000000115,2.64165439788879,2.63906636827491,2.64054554796405,9.18920352624344,11.5317893096601,19.4337682028382,17.1223802067935,30.1847970790095,24.0664915721868
887.6,15.8260000000076,2.64295834075247,2.63827946824936,2.63863242278274,9.18646354797821,11.5196438265478,19.4337682028382,17.0795670678366,30.1847970790095,24.0744105361131
888,15.32,2.64425572293438,2.64425572292889,2.6352654171806,9.19989593293136,11.5011807664568,19.4138087347148,17.0421948245997,30.2090005596776,24.0822883640249
888.4,15.4130000000073,2.64554638576384,2.63964231335357,2.65056000985718,9.18384495585645,11.5641688115064,19.4138087347148,17.1421700805153,30.2090005596776,24.0901241130879
888.8,15.4779999999904,2.64683017158148,2.62542331170191,2.63181790514197,9.13437419766498,11.4786854420798,19.4138087347148,16.9811118115009,30.2090005596776,24.0979168471042
889.2,17.4969999999844,2.64810692376945,2.6335424314186,2.63652098238214,9.16262224334863,11.4955015059605,19.4138087347148,17.006020782692,30.2090005596776,24.1056656366817
889.6,15.8059999999975,2.64937648678156,2.65179773016126,2.66260949223834,9.22613608854931,11.6055410693032,19.4138087347148,17.1931311659269,30.2090005596776,24.1133695594026
890,15.91,2.65063870617307,2.64778410018934,2.64683747111168,9.21217186499299,11.53313261639,19.4138087347148,17.0572899765887,30.2090005596776,24.1210276999905
890.4,17.837999999998,2.65189342863042,2.66115755453388,2.6648620038758,9.25870079453894,11.6080084380225,19.4138087347148,17.198141810213,30.2090005596776,24.1286391504756
890.8,16.1389999999928,2.65314050200068,2.66346033819989,2.67261442712598,9.26671264070784,11.6381292866406,19.4138087347148,17.2473710391681,30.2090005596776,24.1362030103593
891.2,18.1629999999626,2.65437977532082,2.64450453784752,2.65357960251314,9.23993536062039,11.5516436295861,19.4138087347148,17.1055264959988,30.0809260861728,24.1437183867766
891.6,16.6849999999947,2.65561109884669,2.66069179601882,2.6767701325559,9.29649386412375,11.6489951111379,19.4138087347148,17.2927981591817,30.0809260861728,24.151184394657
892,15.008,2.65683432408189,2.64881725500071,2.66527367749191,9.25500405388744,11.5954034273531,19.4138087347148,17.1876737265644,30.0809260861728,24.158600156884
892.4,18.2659999999977,2.65804930380623,2.65107186737422,2.65103789751598,9.26288170064369,11.5299551123597,19.4138087347148,17.0802254576214,30.0809260861728,24.1659648044529
892.8,16.7769999999966,2.65925589210409,2.65196729836954,2.6702724103788,9.26601034890207,11.6100970589483,19.4138087347148,17.2210516985321,30.0809260861728,24.1732774766269
893.2,14.7360000000147,2.66045394439239,2.63083736815282,2.64648789219773,9.19218208104219,11.5032294676358,19.4138087347148,17.0319172335756,30.0809260861728,24.180537321091
893.6,16.0450000000029,2.66164331744837,2.64252978332488,2.65235146814915,9.23303554105831,11.5252813867906,19.4138087347148,17.050715130126,30.0809260861728,24.1877434941048
894,16.624,2.66282386943705,2.66282386943705,2.66671883954681,9.24135779168165,11.584286863518,19.4138087347148,17.1456314093492,30.2846441803413,24.194895160653
894.4,15.8490000000034,2.66399545993837,2.66802051846408,2.65219439946465,9.25939281590081,11.5178142065926,19.4138087347148,17.0191835151257,30.2846441803413,24.201991494594
894.8,14.031000000027,2.66515794997411,2.6751937446023,2.67355363987655,9.28428757143637,11.6071955743476,19.4138087347148,17.1794030043376,30.2846441803413,24.2090316788066
895.2,14.7150000000246,2.6663112020344,2.66044854190722,2.67011090021552,9.23311419291138,11.5889060856331,19.4138087347148,17.1392779762086,30.2846441803413,24.2160149053351
895.6,13.610000000008,2.667455080104,2.65976207509346,2.65685644956329,9.23073180273121,11.5280817846136,19.4138087347148,17.0288389299515,30.2846441803413,24.2229403755315
896,14.041,2.66858944968815,2.66100549011449,2.66976243408045,9.23504708742755,11.580797739492,19.4138087347148,17.1080109402962,30.2846441803413,24.2298073001963
896.4,18.1310000000025,2.66971417783819,2.65259132195733,2.65566970189917,9.20584562977498,11.5164311487054,19.4138087347148,16.9861734353963,30.2846441803413,24.2366148997175
896.8,17.7889999999835,2.67082913317673,2.66048203413353,2.66108003600821,9.23323042802933,11.5366814791636,19.4138087347148,17.0112793665571,30.2846441803413,24.2433624042061
897.2,16.219000000014,2.67193418592258,2.67107789834629,2.68050172524099,9.22600190358098,11.6176767536646,19.4138087347148,17.1453472580242,30.4290807665169,24.2500490536309
897.6,17.4369999999915,2.67302920791519,2.65459685428625,2.65205720197112,9.16907576751992,11.4912547551687,19.4138087347148,16.9045427185368,30.4290807665169,24.2566740979501
898,15.833,2.67411407263881,2.66382933619364,2.66476085224261,9.20096510167414,11.5431761161877,19.4138087347148,16.9906136137331,30.4290807665169,24.2632367972411
898.4,18.4339999999941,2.67518865524623,2.6658675928132,2.68004040086909,9.20800531546338,11.6062547864307,19.4138087347148,17.0823321254581,30.4290807665169,24.2697364218278
898.8,15.3360000000003,2.67625283258217,2.65455998653568,2.65611006164932,9.16894842494518,11.4995719701544,19.4138087347148,16.8915642452701,30.4290807665169,24.2761722524053
899.2,14.8470000000076,2.67730648320619,2.65684696624958,2.67183544548468,9.17684773750619,11.5646195282413,19.4138087347148,16.9961448722863,30.4290807665169,24.2825435801629
899.6,15.333000000003,2.67834948741532,2.64651362810099,2.66861070992262,9.1411560051579,11.5476628631624,19.4138087347148,16.9393159671975,30.4290807665169,24.2888497069038
900,16.389,2.67938172726616,2.67938172726071,2.65576140326572,9.12438939385122,11.4891093428638,19.3261056974735,16.8238690941167,30.8636012417595,24.2950899451633
900.4,16.3920000000004,2.68040308659665,2.69442528448596,2.68372365706756,9.17561885197407,11.6071275488982,19.3261056974735,17.024949223042,30.8636012417595,24.3012636183233
900.8,15.4409999999943,2.68141345104735,2.68720754995989,2.67209882057315,9.15103951723905,11.5539467469273,19.3261056974735,16.9044165129261,30.8636012417595,24.3073700607258
901.2,16.1800000000049,2.68241270808235,2.69377322532547,2.67302531286796,9.17339832414574,11.5550822566314,19.3261056974735,16.9055603385281,30.8636012417595,24.3134086177822
901.6,15.6260000000054,2.68340074700967,2.69578470633324,2.69572126286463,9.18024823873107,11.6503327224803,19.3261056974735,17.0704497553622,30.8636012417595,24.3193786460814
902,17.556,2.68437745900131,2.68887920848279,2.67928125883155,9.15673219743512,11.5764736072059,19.3261056974735,16.9320914296322,30.8636012417595,24.3252795134945
902.4,16.6929999999964,2.68534273711271,2.70689638635571,2.69612741738967,9.21808804868177,11.6464696423576,19.3261056974735,17.065429529432,30.8636012417595,24.3311105992769
902.8,17.2309999999907,2.68629647630189,2.69937913329198,2.6946830359297,9.19248873096315,11.6374750256263,19.3261056974735,17.0442645497014,30.8636012417595,24.3368712941681
903.2,17.6979999999667,2.68723857344806,2.67913082706768,2.67992956864215,9.20355025944845,11.5710543228011,19.3261056974735,16.9258989266451,30.5952743759286,24.3425610004885
903.6,14.2080000000095,2.68816892736973,2.68677797762574,2.70491416167085,9.22982032203426,11.6762347649063,19.3261056974735,17.1214108702308,30.5952743759286,24.3481791322334
904,15.639,2.68908743884242,2.67080265085554,2.69157186567649,9.17494068668568,11.6159945425561,19.3261056974735,17.0079884457769,30.5952743759286,24.3537251151644
904.4,17.1689999999956,2.68999401061579,2.67921319602366,2.68316853068201,9.20383321943625,11.5771264881005,19.3261056974735,16.9434406597715,30.5952743759286,24.3591983868983
904.8,17.4189999999787,2.6908885474304,2.69791326817568,2.71279682909514,9.26807310356869,11.7023701496058,19.3261056974735,17.1592611903963,30.5952743759286,24.3645983969925
905.2,15.2250000000034,2.69177095603385,2.69018475190543,2.69326738000417,9.24152352741302,11.6155854614062,19.3261056974735,17.0185533448685,30.5952743759286,24.3699246070281
905.6,14.9170000000046,2.69264114519652,2.69321507974341,2.6972741762715,9.25193353586716,11.6303596432398,19.3261056974735,17.0455546784796,30.5952743759286,24.3751764906898
906,16.74,2.69349902572675,2.69349902572675,2.7103686756224,9.24357985995236,11.6843400963413,19.3261056974735,17.1432127234612,30.6261527406124,24.3803535338436
906.4,15.70599999999,2.69434451048554,2.70175395179164,2.69737399010335,9.27190920686877,11.6258875209359,19.3261056974735,17.0444499900078,30.6261527406124,24.3854552346106
906.8,15.0990000000116,2.6951775144007,2.70816404907173,2.71053063165632,9.29390744988003,11.6801863498718,19.3261056974735,17.1467533350107,30.6261527406124,24.3904811034387
907.2,16.2859999999965,2.69599795448052,2.69845776586002,2.7038583227838,9.2605973193941,11.6490701703369,19.3261056974735,17.0914547180351,30.6261527406124,24.3954306631709
907.6,15.634999999996,2.6968057498269,2.71217762724716,2.70034175861302,9.30768129202158,11.6315963929485,19.3261056974735,17.0729131335236,30.6261527406124,24.4003034491111
908,13.908,2.69760082164796,2.70389324177354,2.71029958225351,9.27925084597923,11.6721952375707,19.3261056974735,17.1340311344106,30.6261527406124,24.4050990090863
908.4,17.1979999999929,2.69838309327009,2.69210448307668,2.69178048420846,9.23879405300353,11.5902001893862,19.3261056974735,16.9970331542229,30.6261527406124,24.4098169035063
908.8,14.3130000000084,2.69915249014951,2.7018553533784,2.69845130581618,9.27225719795997,11.6167151464407,19.3261056974735,17.0422755348529,30.6261527406124,24.4144567054203
909.2,15.4120000000136,2.69990893988327,2.69886089467193,2.69909646418031,9.22132714070956,11.6173220882678,19.3261056974735,17.0303738663034,30.761172850841,24.4190180005704
909.6,13.1680000000159,2.70065237221969,2.69680618837385,2.67852619231074,9.21430672739739,11.526668656184,19.3261056974735,16.8582484713701,30.761172850841,24.4235003874423
910,14.942,2.70138271906829,2.69851766290172,2.69142204411302,9.22015440429902,11.5800765125007,19.3261056974735,16.9434004751227,30.761172850841,24.4279034773125
910.4,16.7719999999921,2.70209991450914,2.67937475596464,2.68937348356251,9.15474791831099,11.569214804708,19.3261056974735,16.8979893458217,30.761172850841,24.4322268942928
910.8,18.0019999999755,2.70280389480171,2.68706083806971,2.68190936374582,9.18100932276542,11.5351020527766,19.3261056974735,16.8245108237175,30.761172850841,24.436470275372
911.2,15.7690000000185,2.70349459839309,2.69095593699512,2.70172427014733,9.19431789361748,11.6183482150192,19.3261056974735,16.9613233607348,30.761172850841,24.4406332704539
911.6,16.2919999999974,2.70417196592573,2.68628531781789,2.68783569586799,9.17835956561772,11.5566922529541,19.3261056974735,16.828974120779,30.761172850841,24.4447155423926
912,16.633,2.7048359402446,2.7048359402446,2.69744773607185,9.21971064959989,11.5961223380821,19.3261056974735,16.8917510284772,30.8346807324533,24.4487167670248
912.4,13.7180000000079,2.70548646640374,2.6911506804145,2.70805100645668,9.17306303821587,11.6398387727814,19.3261056974735,16.9620287583865,30.8346807324533,24.4526366331989
912.8,14.8270000000048,2.70612349167237,2.69641271880766,2.69957961999944,9.19099923563551,11.6016057189055,19.3261056974735,16.8955873786084,30.8346807324533,24.4564748428011
913.2,18.2049999999965,2.70674696554029,2.70283748482862,2.70846363075724,9.21289870939779,11.6379978101198,19.3261056974735,16.9616420545197,30.8346807324533,24.4602311107779
913.6,16.6909999999995,2.70735683972286,2.69328812759351,2.70468586289775,9.18034874609415,11.6200197311852,19.3261056974735,16.9177666078154,30.8346807324533,24.4639051651567
914,18.66,2.7079530681653,2.70543022551806,2.70383590639273,9.22173633189104,11.6146629356846,19.3261056974735,16.9046756801977,30.8346807324533,24.4674967470619
914.4,17.1309999999917,2.70853560704654,2.70999456384495,2.72474850188104,9.23729434709437,11.7028172953777,19.3261056974735,17.0660245657602,30.8346807324533,24.471005610729
914.8,14.250000000006,2.70910441478238,2.70485688004963,2.71444524059029,9.21978202507248,11.6569327458829,19.3261056974735,16.9793525014689,30.8346807324533,24.4744315235153
915.2,16.0050000000126,2.70965945202822,2.71494731377663,2.72173467485073,9.27754841263018,11.6866403706182,19.3116316798984,17.0468055130014,30.7570016405219,24.4777742659069
915.6,18.8699999999965,2.7102006816811,2.71425927679033,2.73368819038126,9.27519724492327,11.736403847572,19.3116316798984,17.1437084397886,30.7570016405219,24.4810336315238
916,16.795,2.71072806888129,2.72297023461822,2.72491438724762,9.3049644277185,11.6972183082755,19.3116316798984,17.0912185886754,30.7570016405219,24.4842094271211
916.4,14.9400000000036,2.71124158101327,2.72777662901315,2.73026164198898,9.3213888925554,11.7186925037543,19.3116316798984,17.1376928265237,30.7570016405219,24.4873014725872
916.8,15.8070000000072,2.71174118770609,2.70715400966912,2.72183268947748,9.25091704642101,11.6810792198367,19.3116316798984,17.0843860250817,30.7570016405219,24.4903096009393
917.2,15.7549999999926,2.71222686083332,2.6985681253235,2.70187451138181,9.22157726613226,11.5940419596438,19.3116316798984,16.9247749915187,30.7570016405219,24.4932336583158
917.6,15.5540000000018,2.71269857451227,2.70325264139599,2.71528359775245,9.23758524699869,11.6502310549201,19.3116316798984,17.0250612086273,30.7570016405219,24.4960735039651
918,14.047,2.71315630510279,2.71315630509729,2.71060561923786,9.240070054536,11.6288515571419,19.2928132688433,16.9733932212257,30.861381934635,24.4988290102324
918.4,17.1729999999866,2.71360003120544,2.71861337014785,2.7054533219536,9.25865492679884,11.6054822102932,19.2928132688433,16.9258857402761,30.861381934635,24.5015000625428
918.8,13.7869999999891,2.71402973365915,2.70293123018538,2.70921687774942,9.20524699317332,11.6203998896119,19.2928132688433,16.9379256897156,30.861381934635,24.5040865593814
919.2,18.017,2.71444539553832,2.70501541936492,2.70785913760582,9.21234501918446,11.6133905367545,19.2928132688433,16.9166235650281,30.861381934635,24.5065884122707
919.6,14.680000000003,2.71484700214934,2.70951356557672,2.7122651285358,9.22766414622279,11.631139625034,19.2928132688433,16.9460642865574,30.861381934635,24.5090055457453
920,15.021,2.71523454102662,2.69271187983929,2.70370494622203,9.17044342769782,11.593327318902,19.2928132688433,16.8657751408811,30.861381934635,24.5113378973228
920.4,16.6159999999984,2.71560800192807,2.7007023026453,2.6981909153144,9.19765603846935,11.568622716953,19.2928132688433,16.8173263442707,30.861381934635,24.5135854174728
920.8,16.3479999999923,2.71596737683,2.70127213346653,2.71193911598994,9.19959668475556,11.6265430617062,19.2928132688433,16.9102500413483,30.861381934635,24.5157480695825
921.2,17.9489999999643,2.71631265992154,2.71343559593029,2.71547747062868,9.19217095799992,11.6407260127151,19.2687031525858,16.9212015498395,31.0253896180853,24.5178258299193
921.6,16.7899999999935,2.71664384759851,2.72642298628123,2.71657373662586,9.23616769504545,11.6444790063072,19.2687031525858,16.9321449497116,31.0253896180853,24.5198186875909
922,16.867,2.71696093845675,2.71629040970959,2.71631074101766,9.20184206880569,11.6424457548441,19.2687031525858,16.9161503995939,31.0253896180853,24.5217266445024
922.4,18.3409999999947,2.71726393328495,2.714184849962,2.70987581627766,9.19470916865831,11.6140014225047,19.2687031525858,16.8613043287861,31.0253896180853,24.5235497153105
922.8,15.0950000000125,2.71755283505693,2.72771275087819,2.72053395895331,9.24053696649181,11.6588537805252,19.2687031525858,16.9452308911673,31.0253896180853,24.5252879273755
923.2,15.3309999999961,2.71782764892348,2.71349899726787,2.72229641484101,9.1923857395613,11.6656203409876,19.2687031525858,16.9506284624064,31.0253896180853,24.5269413207093
923.6,13.9100000000171,2.71808838220357,2.70243943909495,2.7028836232586,9.15491982380567,11.5816916813599,19.2687031525858,16.7974174059144,31.0253896180853,24.5285099479223
924,15.52,2.71833504437518,2.71833504436973,2.7096632842819,9.16148623860816,11.6100397314702,19.2471985655737,16.8472822821211,31.185511338877,24.5299938741662
924.4,17.2689999999896,2.71856764706552,2.7226769093767,2.71643537394423,9.17611943718816,11.6383920606816,19.2471985655737,16.8764693589236,31.185511338877,24.5313931770747
924.8,16.9199999999755,2.71878620404084,2.72944837575145,2.71542739038879,9.19894101546859,11.6334499208806,19.2471985655737,16.8672777265375,31.185511338877,24.5327079467016
925.2,15.7119999999922,2.7189907311957,2.73166420547118,2.72245545715285,9.20640892989157,11.6629746963207,19.2471985655737,16.9194805198198,31.185511338877,24.5339382854564
925.6,16.3959999999913,2.71918124654175,2.72978372238763,2.72397182795467,9.20007121963489,11.6689257395484,19.2471985655737,16.9235044314824,31.185511338877,24.5350843080366
926,13.993,2.71935777019606,2.73616429129538,2.72844982367579,9.22157537320269,11.6876027189384,19.2471985655737,16.9664082755092,31.185511338877,24.536146141358
926.4,16.9880000000127,2.71952032436894,2.74978937432355,2.74249843369545,9.26749539727072,11.7473132834228,19.2471985655737,17.0775277854393,31.185511338877,24.5371239244828
926.8,19.3839999999778,2.71966893335132,2.74954164657261,2.73121440588735,9.26666049121824,11.6985527091333,19.2471985655737,17.0012688994493,31.185511338877,24.5380178085439
927.2,12.4870000000275,2.71980362350163,2.71154914500138,2.72443662469467,9.24577244580641,11.6691363141273,19.2471985655737,16.9646436043667,30.8240782588928,24.5388279566682
927.6,17.3489999999842,2.71992442323226,2.70396015090378,2.72811539127766,9.21989568356946,11.6845470008664,19.2471985655737,16.9945891482494,30.8240782588928,24.5395545438964
928,13.888,2.7200313629955,2.69424122607529,2.7135304887308,9.18675633680608,11.6217750877621,19.2471985655737,16.8788473369236,30.8240782588928,24.5401977571011
928.4,16.4670000000051,2.72012447526914,2.70329247388773,2.71887796019855,9.21761905518192,11.6444120242138,19.2471985655737,16.9165013830018,30.8240782588928,24.5407577949014
928.8,14.6930000000336,2.72020379454151,2.71624108944415,2.72819239278908,9.26177092059937,11.6840767426229,19.2471985655737,16.9886976393766,30.8240782588928,24.5412348675769
929.2,13.8200000000174,2.72026935729616,2.70696405179812,2.71498287566018,9.23013830969705,11.6273172870349,19.2471985655737,16.8803723170456,30.8240782588928,24.5416291969774
929.6,17.1439999999997,2.7203212019961,2.71516470786311,2.72840748431452,9.2581007016098,11.6846617046663,19.2471985655737,16.9877275434588,30.8240782588928,24.5419410164318
930,14.359,2.72035936906757,2.72035936906757,2.73505814466175,9.27419558499197,11.7130342247836,19.2471985655737,17.0432946361263,30.8294550508106,24.542170570654
930.4,15.1760000000047,2.7203839008835,2.71582380186587,2.72124212430473,9.25873301861352,11.6537963099835,19.2471985655737,16.9465338896158,30.8294550508106,24.5423181156469
930.8,18.8589999999773,2.7203948417464,2.71953944575295,2.72762734657033,9.27140031857572,11.6811098853702,19.2471985655737,17.0016730110428,30.8294550508106,24.5423839186041
931.2,18.7469999999941,2.72039223787101,2.72264001639696,2.7277461300981,9.28197072295119,11.6816260320095,19.2471985655737,17.0013396356402,30.8294550508106,24.5423682578089
931.6,15.0720000000029,2.72037613736649,2.71912761322177,2.72143152582896,9.26999630722125,11.6546296009401,19.2471985655737,16.9643182507865,30.8294550508106,24.5422714225326
932,17.872,2.72034659021816,2.70440862135463,2.71617505115394,9.21981661003052,11.6322027850619,19.2471985655737,16.9137999783127,30.8294550508106,24.5420937129292
932.4,16.6380000000088,2.72030364826898,2.7043150431925,2.71044397437333,9.21949758520313,11.60778121886,19.2471985655737,16.8674153348651,30.8294550508106,24.5418354399289
932.8,14.7500000000084,2.72024736520056,2.7110526980374,2.71687710398975,9.24246746540584,11.6354923128442,19.2471985655737,16.908992182902,30.8294550508106,24.5414969251293
933.2,17.3479999999943,2.72017779651383,2.72079068017189,2.72035884160197,9.2367105634756,11.6506020904358,19.2471985655737,16.925984455105,30.9594769825807,24.5410785006849
933.6,10.9710000000179,2.72009499950943,2.72018488267625,2.710178779103,9.23465396420538,11.607239018873,19.2471985655737,16.849148831957,30.9594769825807,24.5405805091944
934,16.442,2.71999903326759,2.72528852963873,2.72234018476993,9.25198014447866,11.6595985090835,19.2471985655737,16.9424662399837,30.9594769825807,24.5400033035863
934.4,15.3759999999907,2.71988995862782,2.71179343598595,2.71740326699459,9.20616615555031,11.6387651775531,19.2471985655737,16.8902978718031,30.9594769825807,24.5393472470027
934.8,17.1599999999993,2.71976783816822,2.71720567773467,2.71398475934537,9.22453997272665,11.6244715039211,19.2471985655737,16.8626047346384,30.9594769825807,24.5386127126807
935.2,16.8599999999876,2.71963273618439,2.72654206912625,2.73120052838184,9.25623573882132,11.6985970690256,19.2471985655737,16.9993322796111,30.9594769825807,24.5378000838333
935.6,17.1829999999944,2.71948471866814,2.73339984725935,2.72462353857447,9.27951695342766,11.6708492036403,19.2471985655737,16.9513166696613,30.9594769825807,24.5369097535273
936,15.657,2.7193238532858,2.7193238532858,2.73467038978558,9.31363671691843,11.7143465744398,19.2471985655737,17.0386001034717,30.6872136647205,24.5359421245602
936.4,16.6719999999964,2.7191502093563,2.71148351242544,2.73868005533104,9.28678368636746,11.7320219845306,19.2471985655737,17.0803216087854,30.6872136647205,24.5348976093354
936.8,13.0720000000283,2.71896385782888,2.71581115363814,2.73032901794109,9.30160578195846,11.6967820307935,19.2471985655737,17.0385927758677,30.6872136647205,24.5337766297358
937.2,13.8320000000357,2.71876487126058,2.72800433821853,2.73729507020056,9.34336722624797,11.7271969072765,19.2471985655737,17.1081874836296,30.6872136647205,24.5325796169954
937.6,15.8229999999982,2.71855332379343,2.73724651001521,2.74453486148104,9.37502150327922,11.7588238040789,19.2471985655737,17.1722661918132,30.6872136647205,24.5313070115705
938,14.905,2.71832929113137,2.73612531949705,2.73372850702232,9.37118144533099,11.7131680339015,19.2471985655737,17.1108593445457,30.6872136647205,24.5299592630083
938.4,17.1179999999986,2.71809285051694,2.72672973987893,2.73584250347585,9.33900174918987,11.7229056277661,19.2471985655737,17.1434583142976,30.6872136647205,24.5285368298147
938.8,18.5049999999804,2.71784408070764,2.71587502567858,2.717903892062,9.30182454258175,11.6467505011554,19.2471985655737,17.0155618426233,30.6872136647205,24.5270401793204
939.2,15.5330000000073,2.7175830619522,2.70959064356862,2.71203808898193,9.31018714485026,11.6223585303545,19.2471985655737,16.9714177935376,30.588705070231,24.5254697875466
939.6,15.1340000000023,2.71730987596643,2.71038865649984,2.72232315537811,9.31292912720519,11.6672167901447,19.2471985655737,17.0444598488385,30.588705070231,24.5238261390677
940,14.832,2.71702460590901,2.71043449439221,2.71423199270966,9.31308662677334,11.6333542428541,19.2471985655737,16.9936722713297,30.588705070231,24.5221097268748
940.4,15.701000000002,2.71672733635701,2.71580624366011,2.71774780893506,9.33154402405514,11.6492729463151,19.2471985655737,17.0202463277713,30.588705070231,24.5203210522365
940.8,14.5620000000167,2.71641815328112,2.7144030778856,2.72399760505251,9.32672272900567,11.6769478493272,19.2471985655737,17.0664241131567,30.588705070231,24.5184606245592
941.2,15.1810000000184,2.71609714402087,2.70397267108543,2.706173441524,9.29088372153898,11.6014550999971,19.2471985655737,16.9240696652883,30.588705070231,24.5165289612464
941.6,13.8990000000129,2.71576439725945,2.70475238190087,2.71156010835395,9.29356281759649,11.6254974249117,19.2471985655737,16.968404776134,30.588705070231,24.5145265875568
942,15.442,2.71542000299855,2.71542000299658,2.71207377949058,9.28678217901885,11.6286828629186,19.2481406983891,16.9642364455368,30.7317698834355,24.5124540364612
942.4,15.7839999999982,2.71506405253288,2.71570191037064,2.70104822459738,9.2877463069897,11.5824202954018,19.2481406983891,16.876813527383,30.7317698834355,24.510311848499
942.8,16.8039999999923,2.71469663842462,2.70181173106311,2.7060249984854,9.24024165963709,11.6048082668145,19.2481406983891,16.9030795128116,30.7317698834355,24.5081005716333
943.2,16.8779999999773,2.71431785447768,2.6868795801372,2.69241111806716,9.18917345178708,11.5474992196677,19.2481406983891,16.7827707509217,30.7317698834355,24.5058207611056
943.6,15.6989999999924,2.71392779571184,2.69604068746605,2.69531273928267,9.22050459326346,11.5610516087406,19.2481406983891,16.799918591142,30.7317698834355,24.5034729792891
944,15.566,2.71352655833673,2.69158141824799,2.70084143453033,9.20525381737609,11.5859079015175,19.2481406983891,16.8235328272929,30.7317698834355,24.5010577955419
944.4,16.5120000000069,2.71311423972572,2.69320334146719,2.69275942541113,9.21080082212348,11.5524084662734,19.2481406983891,16.7445830813395,30.7317698834355,24.4985757860592
944.8,16.4750000000142,2.71269093838968,2.69953938657351,2.71104633743804,9.23247020318202,11.6320724399847,19.2481406983891,16.8816244739988,30.7317698834355,24.4960275337248
945.2,16.341000000012,2.71225675395063,2.70668801923988,2.70759177157345,9.17842144475784,11.6184899851,19.2481406983891,16.8486063929599,30.9945991708429,24.4934136279618
945.6,13.9320000000074,2.71181178711528,2.71523312240545,2.7000518491172,9.20739802336056,11.5874029531914,19.2481406983891,16.788739970798,30.9945991708429,24.4907346645834
946,15.387,2.71135613964853,2.7063995645909,2.70647374440092,9.17744329052758,11.616264065225,19.2481406983891,16.8327118395726,30.9945991708429,24.4879912456425
946.4,15.9000000000064,2.71088991434684,2.70017155315116,2.69687791015653,9.15632400623977,11.5764055670881,19.2481406983891,16.7488123124999,30.9945991708429,24.4851839792812
946.8,18.3499999999886,2.71041321501155,2.72165530386564,2.71495576169879,9.22917574122733,11.6553715354026,19.2481406983891,16.8916579703014,30.9945991708429,24.4823134795795
947.2,13.3150000000113,2.70992614642214,2.71106233739491,2.72221321539639,9.19325482609877,11.6879282385875,19.2481406983891,16.9556512595556,30.9945991708429,24.4793803664043
947.6,14.606000000006,2.70942881430943,2.70398049837981,2.70069295305287,9.1692401991368,11.5969490657471,19.2481406983891,16.79110799302,30.9945991708429,24.4763852652573
948,18.348,2.70892132532878,2.70892132532878,2.71518655387705,9.20767135535183,11.6606416270356,19.2481406983891,16.9006434428883,30.9216315683971,24.473328807123
948.4,15.0810000000069,2.70840378703313,2.71396185449121,2.72347919887827,9.2248042028623,11.6977451717152,19.2481406983891,16.9797487201706,30.9216315683971,24.4702116283165
948.8,15.1650000000123,2.70787630784619,2.71572413903093,2.71528824308953,9.23079423908986,11.6640782932491,19.2481406983891,16.919379794397,30.9216315683971,24.4670343703308
949.2,16.2659999999884,2.70733899703542,2.71296766915331,2.72114370045162,9.22142494936679,11.6907781604575,19.2481406983891,16.9849937625787,30.9216315683971,24.4637976796844
949.6,14.2480000000028,2.7067919646852,2.71006281037603,2.71553737867722,9.21155128315696,11.6682636773004,19.2481406983891,16.9450851800814,30.9216315683971,24.4605022077684
950,16.902,2.7062353216698,2.71236466973806,2.71126607483287,9.21937534372072,11.6515079659177,19.2481406983891,16.9311482231183,30.9216315683971,24.4571486106934
950.4,14.6730000000058,2.7056691796265,2.70663275878255,2.71460326467591,9.19989247730337,11.667476618759,19.2481406983891,16.9571738430732,30.9216315683971,24.4537375491372
950.8,15.3619999999897,2.70509365092867,2.69696325156805,2.69371861596469,9.16702565176408,11.5793556431819,19.2481406983891,16.8004381674918,30.9216315683971,24.4502696881911
951.2,16.0909999999812,2.70450884865884,2.70291372025495,2.69502729955419,9.14893171841149,11.5866511884527,19.24203126129,16.8045367901493,31.051144729615,24.4467456972078
951.6,13.1420000000133,2.70391488658188,2.70250932911972,2.70366442624508,9.14756291893555,11.6254867142627,19.24203126129,16.8752503721998,31.051144729615,24.4431662496486
952,16.79,2.70331187911812,2.71033427284144,2.70116724552439,9.17404910503687,11.616476232489,19.24203126129,16.8574366850355,31.051144729615,24.4395320229304
952.4,15.5590000000022,2.70269994131661,2.71543244998759,2.71054201246773,9.19130562131,11.6585522533312,19.24203126129,16.9410583245194,31.051144729615,24.4358436982737
952.8,16.5170000000148,2.70207918882839,2.71736548381071,2.70550693444683,9.19784863240377,11.638677605534,19.24203126129,16.9035494288721,31.051144729615,24.4321019605504
953.2,14.8510000000266,2.70144973787978,2.72011773485392,2.70661354490028,9.20716456308908,11.6452466563165,19.24203126129,16.9162641643404,31.051144729615,24.4283074981318
953.6,15.4940000000117,2.70081170524584,2.71465968925709,2.71377156936123,9.18868994952403,11.6778829735073,19.24203126129,16.980805922074,31.051144729615,24.4244610027371
954,14.432,2.70016520822381,2.70016520822381,2.71851034807028,9.23369406696865,11.7001420470636,19.24203126129,17.0370330679374,30.7348200537634,24.4205631692824
954.4,17.4430000000051,2.69951036460668,2.70014881650437,2.71175190341233,9.23363801257538,11.6729418691788,19.24203126129,16.9997648953807,30.7348200537634,24.4166146957295
954.8,16.8199999999974,2.69884729265687,2.70165989147368,2.71078125259708,9.23880540156934,11.6706747939151,19.24203126129,17.0083184866966,30.7348200537634,24.4126162829358
955.2,17.5849999999786,2.69817611107998,2.7090320928944,2.71152460588805,9.26401595250589,11.6758110056467,19.24203126129,17.0272643352046,30.7348200537634,24.4085686345043
955.6,17.7949999999905,2.69749693899862,2.7023703104344,2.71162352313869,9.24123480526754,11.678196745206,19.24203126129,17.0463388797609,30.7348200537634,24.4044724566342
956,14.841,2.69680989592644,2.70805359463214,2.71010389765863,9.26066980406606,11.6736343875649,19.24203126129,17.0457224789232,30.7348200537634,24.4003284579723
956.4,15.9690000000033,2.69611510174218,2.71379417414825,2.71018948948748,9.28030073437264,11.6760085929644,19.24203126129,17.0669242441723,30.7348200537634,24.3961373494645
956.8,13.7840000000214,2.69541267666392,2.71056607745195,2.70758527469586,9.26926168490207,11.6668156196338,19.24203126129,17.0554433107914,30.7348200537634,24.3918998442081
957.2,17.9479999999913,2.69470274122346,2.70053322268994,2.70633476533566,9.29467446344617,11.663475344592,19.24203126129,17.0678632226106,30.5373368570789,24.3876166573053
957.6,18.2189999999881,2.69398541624079,2.69804929038806,2.70388484573847,9.28612528436508,11.6549853893121,19.24203126129,17.060926344633,30.5373368570789,24.3832885057164
958,14.093,2.69326082279874,2.70352379285868,2.70927679032004,9.30496738483852,11.6803216553194,19.24203126129,17.1181968065536,30.5373368570789,24.3789161081149
958.4,16.501999999993,2.69252908221779,2.70796383578367,2.70750549522146,9.32024909040865,11.6747999287117,19.24203126129,17.1153110520037,30.5373368570789,24.3745001847422
958.8,12.7790000000143,2.69179031603104,2.71328650680118,2.7095199272037,9.3385686185552,11.6856237896716,19.24203126129,17.1503253687677,30.5373368570789,24.3700414572639
959.2,15.5460000000049,2.69104464595933,2.71378566405871,2.70581960347557,9.3402866141628,11.6718206483466,19.24203126129,17.1457497711222,30.5373368570789,24.3655406486269
959.6,18.1679999999864,2.69029219388651,2.71613757950601,2.70069331210643,9.34838141864977,11.6518799987412,19.24203126129,17.1248263584742,30.5373368570789,24.3609984829166
960,15.478,2.68953308183495,2.68953308183495,2.69966426018695,9.33392171839665,11.6496317857161,19.24203126129,17.1311543897525,30.2850681535941,24.3564156852164


==> figures/csvFiles/powerTrackingSwitch.csv <==
time,wind,rotorSpeedMPC,rotorSpeedBLC,powerMPC,powerBLC,powerRef,pitchAngleMPC,pitchAngleBLC,generatorTorqueMPC,generatorTorqueBLC
2,7.8,9.56545678440994,10.0829648611047,1.80286297773955,1.76111491524976,2.48563284395778,0.526300000000001,1.08610998387542,19.8094686004738,18.3575728587172
2.00666666666667,7.82699999999923,9.55526763572046,10.0847057063733,1.80094256354909,1.76202725342478,2.48551379238654,0.526300000000001,1.08610998387542,19.8094686004738,18.3639123537125
2.01333333333333,7.89300000000045,9.54058460877734,10.0783235944662,1.79817515930761,1.75868407011815,2.4853986190776,0.526300000000001,1.08610998387542,19.8094686004738,18.3406764831001
2.02,8.14700000000018,9.55656143044747,10.076658506643,1.80118641333763,1.75781253242033,2.48528732052372,0.526300000000001,1.08610998387542,19.8094686004738,18.3346166827649
2.02666666666667,8.0029999999988,9.54445416867546,10.0799630927458,1.79890448007479,1.75954249519996,2.48517989282022,0.526300000000001,1.08610998387542,19.8094686004738,18.3466441329872
2.03333333333333,8.619,9.53048111266425,10.0784939559753,1.79627088860747,1.75877325671771,2.48507633166834,0.526300000000001,1.08610998387542,19.8094686004738,18.3412965409308
2.04,8.2059999999989,9.53219192778831,10.0796064143196,1.79659333690434,1.75935571813481,2.48497663237864,0.526300000000001,1.08610998387542,19.8094686004738,18.3453457678407
2.04666666666667,7.00600000000123,9.53164009660676,10.0873063867426,1.79648932974299,1.76339079887679,2.48488078987441,0.526300000000001,1.08610998387542,19.8094686004738,18.3733850792121
2.05333333333333,6.6100000000013,9.53494052290017,10.0770141288793,1.74036887039434,1.7579986474758,2.484788798695,0.5263,1.08610998387542,19.1839987392164,18.3359108245556
2.06,7.88400000000112,9.53523251851271,10.0755715891639,1.74042216701147,1.75724377510274,2.48470065299927,0.5263,1.08610998387542,19.1839987392164,18.3306615739251
2.06666666666667,8.377,9.52867554160276,10.082491033127,1.73922535215242,1.76086664711132,2.4846163465689,0.5263,1.08610998387542,19.1839987392164,18.355847547291
2.07333333333333,8.23000000000175,9.54458186635134,10.0856784689739,1.7421286605022,1.76253719380466,2.48453587281177,0.5263,1.08610998387542,19.1839987392164,18.3674552610056
2.08,7.86099999999988,9.54653840364707,10.0874739649898,1.7424857782624,1.76347868483078,2.4844592247653,0.5263,1.08610998387542,19.1839987392164,18.3739955504565
2.08666666666667,7.25000000000047,9.53580520349645,10.0751346292829,1.74052669656945,1.75701515926957,2.48438639509979,0.5263,1.08610998387542,19.1839987392164,18.3290716710708
2.09333333333333,8.42399999999901,9.55214856302416,10.073221335166,1.74350977486882,1.75601436418186,2.48431737612172,0.5263,1.08610998387542,19.1839987392164,18.3221108558659
2.1,8.597,9.53800513218815,10.0781507212742,1.75925853031161,1.75859357170012,2.48425215977703,0.526300000000001,1.08610998387542,19.3859876948523,18.340047294314
2.10666666666667,7.1150000000022,9.54697625199617,10.0811098609954,1.76091322841986,1.76014309770674,2.48419073765445,0.526300000000001,1.08610998387542,19.3859876948523,18.3508188597354
2.11333333333333,8.36000000000076,9.54889097663859,10.0781243242791,1.76126639405709,1.758579753253,2.48413310098866,0.526300000000001,1.08610998387542,19.3859876948523,18.3399512208344
2.12,7.16200000000053,9.54891613125415,10.0805882903672,1.76127103375599,1.75986991604587,2.48407924066359,0.526300000000001,1.08610998387542,19.3859876948523,18.3489200607625
2.12666666666667,8.21199999999754,9.54612203633037,10.0658259762766,1.76075567071508,1.75214961498024,2.4840291472156,0.526300000000001,1.08610998387542,19.3859876948523,18.2952179996395
2.13333333333333,8.279,9.53013663779896,10.067383207376,1.75780720839649,1.75296293840096,2.48398281083662,0.526300000000001,1.08610998387542,19.3859876948523,18.3008791517925
2.14,7.67900000000147,9.55718048307253,10.0893103464402,1.76279537047342,1.76444196140498,2.48394022137733,0.526300000000001,1.08610998387542,19.3859876948523,18.3806859738425
2.14666666666667,7.51699999999989,9.56296491563501,10.0952876822494,1.76386229297844,1.76757981065767,2.48390136835023,0.526300000000001,1.08610998387542,19.3859876948523,18.4024714227566
2.15333333333333,6.91700000000152,9.52881615301213,10.0784767451646,1.8409137738491,1.75876424648404,2.48386624093275,0.526300000000001,1.08610998387542,20.305342452072,18.3412338989697
2.16,7.908,9.53397268835779,10.0638089242033,1.84190998752253,1.75109650651128,2.48383482797026,0.526300000000001,1.08610998387542,20.305342452072,18.2878865178278
2.16666666666667,8.755,9.52482762824835,10.0762806122143,1.8401432132614,1.75761477559909,2.4838071179791,0.526300000000001,1.08610998387542,20.305342452072,18.3332415404843
2.17333333333333,8.84399999999946,9.49325286319622,10.0732337769927,1.83404314595428,1.75602087095443,2.48378309914952,0.526300000000001,1.08610998387542,20.305342452072,18.3221561165946
2.18,9.08299999999829,9.50975850466094,10.0815208307417,1.83723194320157,1.76035837015041,2.4837627593486,0.526300000000001,1.08610998387542,20.305342452072,18.3523150809246
2.18666666666667,8.29899999999829,9.49765462728563,10.0820222382784,1.83489354205925,1.76062103910745,2.48374608612316,0.526300000000001,1.08610998387542,20.305342452072,18.3541406423817
2.19333333333333,8.08299999999983,9.47894653516393,10.0709686266989,1.8312792437124,1.75483651737956,2.48373306670258,0.526300000000001,1.08610998387542,20.305342452072,18.3139169012761
2.2,8.228,9.48669897502,10.0804013609421,1.69393374459906,1.75977201539901,2.4837236880016,0.526300000000001,1.08610998387542,18.7670978569303,18.348239560542
2.20666666666667,6.83699999999986,9.46431636211769,10.0783028146715,1.68993713172166,1.75867319181537,2.48371793662306,0.526300000000001,1.08610998387542,18.7670978569303,18.3406008524468
2.21333333333333,9.37099999999988,9.49559233823902,10.0703284097078,1.69552173301308,1.75450187089869,2.48371579886062,0.526300000000001,1.08610998387542,18.7670978569303,18.3115885238319
2.22,8.49499999999838,9.50009140822438,10.0740091493598,1.6963250816265,1.75642640354617,2.48371726070141,0.526300000000001,1.08610998387542,18.7670978569303,18.3249768672364
2.22666666666667,8.66499999999968,9.48768867575943,10.0611242798284,1.69411046439211,1.7496955009483,2.48372230782863,0.526300000000001,1.08610998387542,18.7670978569303,18.2781307834939
2.23333333333333,7.408,9.51317937907223,10.062219729361,1.6986620542158,1.75026708075266,2.48373092562412,0.526300000000001,1.08610998387542,18.7670978569303,18.2821112253015
2.24,8.42399999999801,9.51681949990255,10.0779998471576,1.69931202988438,1.75851459224639,2.48374309917087,0.526300000000001,1.08610998387542,18.7670978569303,18.3394981821211
2.24666666666667,8.60599999999966,9.51514721708113,10.0689869828059,1.69901342904238,1.75380083442134,2.4837588132555,0.526300000000001,1.08610998387542,18.7670978569303,18.3067104264254
2.25333333333333,8.42199999999495,9.53868410983819,10.0768556341725,1.75468666106727,1.75791569757785,2.48377805237061,0.526300000000001,1.08610998387542,19.3342320646613,18.3353340422033
2.26,8.0470000000007,9.53747123686798,10.075516711982,1.75446354727108,1.75721506247037,2.48380080071722,0.526300000000001,1.08610998387542,19.3342320646613,18.3304618964576
2.26666666666667,8.179,9.54800938487323,10.0808132487599,1.75640209010615,1.75998773843813,2.48382704220705,0.526300000000001,1.08610998387542,19.3342320646613,18.3497390188437
2.27333333333333,7.99600000000124,9.53865754699605,10.08222224164,1.75468177470514,1.76072582079815,2.48385676046476,0.526300000000001,1.08610998387542,19.3342320646613,18.3548688546696
2.28,7.8610000000009,9.5293203978502,10.0707840631153,1.75296416136666,1.75474004017082,2.48388993883019,0.526300000000001,1.08610998387542,19.3342320646613,18.3132456547881
2.28666666666667,8.12100000000144,9.54151100025638,10.0781532032889,1.75520668110902,1.75859487100282,2.48392656036053,0.526300000000001,1.08610998387542,19.3342320646613,18.3400563277714
2.29333333333333,7.61000000000004,9.52980158004478,10.0650995259062,1.75305267713767,1.7517702845963,2.48396660783243,0.526300000000001,1.08610998387542,19.3342320646613,18.2925773642196
2.3,7.262,9.53391854863412,10.0660480037743,1.77293319542026,1.75226556194072,2.48401006374404,0.526300000000001,1.08610998387542,19.5450485380822,18.2960251040502
2.30666666666667,9.39699999999686,9.529268112812,10.0663820312845,1.77206839759341,1.75244000706321,2.48405691031708,0.526300000000001,1.08610998387542,19.5450485380822,18.297239379426
2.31333333333333,7.58100000000215,9.51699152531661,10.0627175411996,1.76978543604029,1.75052686839515,2.48410712949876,0.526300000000001,1.08610998387542,19.5450485380822,18.2839202250605
2.32,7.54300000000559,9.5068719705792,10.0544250379688,1.76790359758895,1.74620270138161,2.48416070296374,0.526300000000001,1.08610998387542,19.5450485380822,18.2537977470143
2.32666666666667,7.91399999999966,9.50917729924211,10.0484376226831,1.76833229788589,1.74308496490996,2.48421761211603,0.526300000000001,1.08610998387542,19.5450485380822,18.2320639282826
2.33333333333333,7.818,9.49770586392944,10.0491987127736,1.76619906291423,1.74348106982565,2.48427783809075,0.526300000000001,1.08610998387542,19.5450485380822,18.2348259036691
2.34,7.43400000000159,9.49723072458637,10.0485801683521,1.76611070571781,1.74315914740875,2.48434136175601,0.526300000000001,1.08610998387542,19.5450485380822,18.2325812067456
2.34666666666667,7.59399999999896,9.50359002961283,10.0552292852999,1.76729328588395,1.74662176797028,2.48440816371459,0.526300000000001,1.08610998387542,19.5450485380822,18.2567180841216
2.35333333333333,8.22299999999971,9.50546812798188,10.0550321614001,1.69494023666821,1.74651904704716,2.48447822430567,0.526300000000001,1.08610998387542,18.7411699363939,18.2560022774326
2.36,7.57099999999997,9.51905175626406,10.0543043053108,1.69736236231478,1.74613979738823,2.48455152360652,0.526300000000001,1.08610998387542,18.7411699363939,18.2533593696271
2.36666666666667,7.574,9.5249201936703,10.0658198661544,1.69840877586878,1.75214642423114,2.48462804143405,0.526300000000001,1.08610998387542,18.7411699363939,18.2951957886489
2.37333333333333,7.19000000000297,9.53644624025646,10.0630567102817,1.70046400974738,1.75070388159287,2.48470775734645,0.526300000000001,1.08610998387542,18.7411699363939,18.2851527837456
2.38,8.95599999999674,9.53827655949167,10.0629640227968,1.70079037786265,1.75065550657632,2.48479065064474,0.526300000000001,1.08610998387542,18.7411699363939,18.2848159483155
2.38666666666667,7.93699999999619,9.54409184669606,10.0667643344142,1.70182731409112,1.75263967822853,2.48487670037422,0.526300000000001,1.08610998387542,18.7411699363939,18.2986291984669
2.39333333333333,9.56599999999946,9.55773799725171,10.0589260785479,1.70426058821723,1.74854890663747,2.48496588532597,0.526300000000001,1.08610998387542,18.7411699363939,18.2701446737655
2.4,8.683,9.56254535342431,10.0672072654094,1.81820527165481,1.75287103337949,2.4850581840383,0.526300000000001,1.08610998387542,19.984128963349,18.3002394891384
2.40666666666667,9.23799999999767,9.57243499906118,10.0708291006,1.82008567118937,1.754763582359,2.48515357479813,0.526300000000001,1.08610998387542,19.984128963349,18.3134094522364
2.41333333333333,8.10500000000157,9.53862640049012,10.0690617447618,1.81365736472103,1.75383990048264,2.48525203564235,0.526300000000001,1.08610998387542,19.984128963349,18.3069822810938
2.42,8.79899999999983,9.5524798671882,10.0750828903372,1.81629143810319,1.75698809095284,2.48535354435919,0.526300000000001,1.08610998387542,19.984128963349,18.3288834206019
2.42666666666667,7.52700000000033,9.55596451645801,10.0810710347051,1.81695400308334,1.76012276079007,2.48545807848949,0.526300000000001,1.08610998387542,19.984128963349,18.3506775076703
2.43333333333333,7.55,9.53147132138189,10.0805585881079,1.81229691077568,1.75985435982322,2.48556561532803,0.526300000000001,1.08610998387542,19.984128963349,18.3488119314423
2.44,6.49600000000221,9.56297343758658,10.0958115898549,1.81828666681183,1.7678550172475,2.48567613192475,0.526300000000001,1.08610998387542,19.984128963349,18.4043815109509
2.44666666666667,8.37800000000064,9.54463770894071,10.0917597146251,1.81480034415908,1.76572732694455,2.485789605086,0.526300000000001,1.08610998387542,19.984128963349,18.3896115655326
2.45333333333333,6.87599999999922,9.51129864738508,10.0808650047127,1.83599992881545,1.76001484646234,2.48590601137578,0.526300000000001,1.08610998387542,20.2884402655163,18.3499274382975
2.46,7.3310000000013,9.53120659198464,10.0876420446518,1.8398428304236,1.76356683668359,2.48602532711688,0.526300000000001,1.08610998387542,20.2884402655163,18.3746078584934
2.46666666666667,8.353,9.50669246096298,10.084854791064,1.83511078020845,1.76210540002987,2.48614752839212,0.526300000000001,1.08610998387542,20.2884402655163,18.3644553142129
2.47333333333333,7.8119999999997,9.50377022333598,10.0938436951605,1.83454669024828,1.76682143780771,2.48627259104548,0.526300000000001,1.08610998387542,20.2884402655163,18.3972073764935
2.48,8.3210000000016,9.4995659188245,10.0787713184827,1.83373511834102,1.75891846626612,2.48640049068325,0.526300000000001,1.08610998387542,20.2884402655163,18.3423060683501
2.48666666666667,7.48800000000388,9.44640481152451,10.05745793264,1.82347324003848,1.74778339243548,2.48653120267518,0.526300000000001,1.08610998387542,20.2884402655163,18.2648118419219
2.49333333333333,7.7640000000019,9.4513005150015,10.0620598632005,1.82441827515603,1.75018365859333,2.48666470215562,0.526300000000001,1.08610998387542,20.2884402655163,18.2815303062224
2.5,8.245,9.44545714818593,10.0577397816375,1.57982725836211,1.74793033557118,2.48680096402463,0.526300000000001,1.08610998387542,17.5793348976614,18.2658355580683
2.50666666666667,7.72200000000049,9.42867819948861,10.0632118643027,1.57702084676097,1.7507848608448,2.48693996294909,0.526300000000001,1.08610998387542,17.5793348976614,18.2857166356508
2.51333333333333,8.29700000000095,9.53595787713605,10.068330425426,1.59496421957573,1.75345778229453,2.48708167336384,0.526300000000001,1.08610998387542,17.5793348976614,18.3043230931244
2.52,7.63899999999549,9.48569910522522,10.0571254639302,1.58655804329534,1.7476100690913,2.48722606947279,0.526300000000001,1.08610998387542,17.5793348976614,18.2636043045699
2.52666666666667,7.52000000000117,9.51096277331058,10.0588901613939,1.59078359118162,1.74853017620576,2.48737312525002,0.526300000000001,1.08610998387542,17.5793348976614,18.2700142005078
2.53333333333333,7.486,9.58185490416144,10.0652645285748,1.60264085959801,1.75185643918705,2.4875228144409,0.526300000000001,1.08610998387542,17.5793348976614,18.2931771295399
2.54,7.67099999999905,9.53686058411961,10.061015751781,1.59511520444354,1.74963888034133,2.48767511056326,0.526300000000001,1.08610998387542,17.5793348976614,18.2777364579515
2.54666666666667,7.4310000000019,9.6030925899047,10.0664743425249,1.60619303016163,1.75248821844455,2.48782998690845,0.526300000000001,1.08610998387542,17.5793348976614,18.2975749614857
2.55333333333333,7.42099999999905,9.5883462386862,10.0659577512992,1.79705357544569,1.75221842977349,2.48798741654252,0.526300000000001,1.08610998387542,19.6984990441063,18.2956970201496
2.56,6.54100000000018,9.56190672959773,10.0524142865591,1.79209826687029,1.74515525887116,2.48814737230739,0.526300000000001,1.08610998387542,19.6984990441063,18.2464974430641
2.56666666666667,7.544,9.60532822346787,10.0593789475537,1.80023634917021,1.74878508470965,2.48830982682197,0.526300000000001,1.08610998387542,19.6984990441063,18.271789813305
2.57333333333333,8.0920000000007,9.54486989314768,10.0541787517888,1.78890521281335,1.74607438323611,2.48847475248337,0.526300000000001,1.08610998387542,19.6984990441063,18.2529034933818
2.58,8.408999999998,9.55494640659427,10.0413822682005,1.79079375897829,1.73941590214748,2.48864212146805,0.526300000000001,1.08610998387542,19.6984990441063,18.2064701952618
2.58666666666667,7.67899999999814,9.57861309311438,10.0552678414097,1.7952293834928,1.74664185996329,2.48881190573311,0.526300000000001,1.08610998387542,19.6984990441063,18.2568580927392
2.59333333333333,7.74099999999918,9.52691564182954,10.0463085165168,1.78554021631421,1.74197720265052,2.48898407701743,0.526300000000001,1.08610998387542,19.6984990441063,18.2243385706243
2.6,7.416,9.52594751397596,10.030869578022,1.68603387261902,1.73395844546146,2.48915860684299,0.526300000000001,1.08610998387542,18.6026120916516,18.1683681125003
2.60666666666667,7.83200000000027,9.54650045716862,10.0508645016002,1.68967161661813,1.74434822933267,2.48933546651611,0.526300000000001,1.08610998387542,18.6026120916516,18.2408717363123
2.61333333333333,8.91299999999901,9.54570092899798,10.0365165564731,1.68953010507024,1.73688854216804,2.48951462712875,0.526300000000001,1.08610998387542,18.6026120916516,18.188829999928
2.62,8.34599999999587,9.55476439055865,10.0362197595462,1.69113428178569,1.73673445844748,2.48969605955984,0.526300000000001,1.08610998387542,18.6026120916516,18.1877542663311
2.62666666666667,7.99999999999882,9.56062347125536,10.0419430101252,1.69217130288019,1.73970732155463,2.48987973447665,0.526300000000001,1.08610998387542,18.6026120916516,18.2085036635478
2.63333333333333,7.189,9.55517485622137,10.0358631619361,1.69120693167274,1.73654934093288,2.49006562233614,0.526300000000001,1.08610998387542,18.6026120916516,18.1864618286129
2.64,8.35999999999981,9.58936218464724,10.0553397993126,1.69725787764486,1.74667935839301,2.49025369338639,0.526300000000001,1.08610998387542,18.6026120916516,18.257119394565
2.64666666666667,8.77299999999684,9.59150771863409,10.0502494846807,1.69763762390857,1.74402803656805,2.49044391766804,0.526300000000001,1.08610998387542,18.6026120916516,18.2386394703193
2.65333333333333,7.79700000000128,9.55744206928612,10.0428208863196,1.85454284656219,1.74016362204111,2.49063626501577,0.526300000000001,1.08610998387542,20.3944039102188,18.2116874120694
2.66,8.72200000000002,9.57676314788551,10.0480552794106,1.85829194259067,1.74288599921708,2.49083070505979,0.526300000000001,1.08610998387542,20.3944039102188,18.2306764938124
2.66666666666667,7.435,9.56109561243506,10.0487447848057,1.85525178649218,1.74324481843078,2.49102720722744,0.526300000000001,1.08610998387542,20.3944039102188,18.2331785861546
2.67333333333333,6.18400000000356,9.51551652831145,10.0451873932862,1.84640754095017,1.74139407706631,2.4912257407447,0.526300000000001,1.08610998387542,20.3944039102188,18.2202712877502
2.68,7.70000000000144,9.53500134853233,10.0375406968499,1.85018840969049,1.73742030013267,2.4914262746379,0.526300000000001,1.08610998387542,20.3944039102188,18.1925422173123
2.68666666666667,7.47300000000045,9.50805747945725,10.0364124079864,1.84496017400884,1.73683447188329,2.49162877773529,0.526300000000001,1.08610998387542,20.3944039102188,18.188452512524
2.69333333333333,7.84400000000017,9.48605358431353,10.0429569428427,1.8406904995458,1.74023434833072,2.49183321866884,0.526300000000001,1.08610998387542,20.3944039102188,18.2121808661856
2.7,7.676,9.49097451153531,10.0370189361951,1.60718190717332,1.73714937607068,2.49203956587591,0.5263,1.08610998387542,17.7979526333705,18.1906509361069
2.70666666666667,8.23200000000072,9.46552113107319,10.0441717256776,1.60287168460287,1.7408659140772,2.49224778760109,0.5263,1.08610998387542,17.7979526333705,18.2165869754348
2.71333333333333,8.0530000000014,9.53453569547333,10.0302762730049,1.61455846756711,1.73365078358164,2.49245785189798,0.5263,1.08610998387542,17.7979526333705,18.1662189338912
2.72,7.66300000000112,9.53210253581191,10.0368536988137,1.6141464413647,1.73706358248284,2.49266972663113,0.5263,1.08610998387542,17.7979526333705,18.1900520031359
2.72666666666667,7.36600000000079,9.53371318298269,10.0428789451225,1.61441918501063,1.74019380252582,2.49288337947792,0.5263,1.08610998387542,17.7979526333705,18.2118979807607
2.73333333333333,6.869,9.58483028837008,10.0379411189207,1.62307524944594,1.73762823827479,2.49309877793055,0.5263,1.08610998387542,17.7979526333705,18.1939937363546
2.74,7.84900000000076,9.56287333204901,10.0450004059108,1.61935710407605,1.74129683269423,2.49331588929802,0.5263,1.08610998387542,17.7979526333705,18.2195929671048
2.74666666666667,8.20099999999703,9.59174172474736,10.0391775113012,1.62424561772421,1.73827039833153,2.49353468070824,0.5263,1.08610998387542,17.7979526333705,18.1984759903011
2.75333333333333,7.9679999999995,9.60624439060369,10.0447130812564,1.77163765754338,1.74114741412392,2.4937551191101,0.526300000000001,1.08610998387542,19.3837183482771,18.2185506847411
2.76,9.38999999999652,9.59600997427976,10.0489038011828,1.76975016888234,1.74332757768124,2.49397717127564,0.526300000000001,1.08610998387542,19.3837183482771,18.233755652645
2.76666666666667,8.452,9.60530791843384,10.0386220169966,1.77146494807505,1.73798186497006,2.49420080380226,0.526300000000001,1.08610998387542,19.3837183482771,18.1964621061815
2.77333333333333,8.19399999999876,9.57021646130797,10.0390908373659,1.76499318404591,1.73822537628608,2.49442598311495,0.526300000000001,1.08610998387542,19.3837183482771,18.1981617560481
2.78,8.61100000000131,9.60112987940316,10.0483399138305,1.77069441060167,1.74303411725116,2.4946526754686,0.526300000000001,1.08610998387542,19.3837183482771,18.2317093606466
2.78666666666667,7.48000000000209,9.60394847495721,10.0476729234023,1.7712142318577,1.74268704203873,2.49488084695036,0.526300000000001,1.08610998387542,19.3837183482771,18.2292890659225
2.79333333333333,7.24900000000083,9.5780708673193,10.0465068617202,1.76644173780963,1.74208038074129,2.495110463482,0.526300000000001,1.08610998387542,19.3837183482771,18.2250581873504
2.8,9.296,9.61842729733467,10.071216142453,1.86669481994206,1.75496590722531,2.49534149082238,0.526300000000001,1.08610998387542,20.397881980135,18.3148171202767
2.80666666666667,6.47900000000377,9.58759343215024,10.061662076945,1.86071074222963,1.74997609528401,2.49557389456993,0.526300000000001,1.08610998387542,20.397881980135,18.2800848769886
2.81333333333333,9.36499999999594,9.55132077270058,10.0543064154209,1.85367113134449,1.74614089678244,2.49580764016518,0.526300000000001,1.08610998387542,20.397881980135,18.2533670313411
2.82,6.68200000000319,9.59692357376968,10.0778597193565,1.86252148805033,1.75844124038276,2.49604269289335,0.526300000000001,1.08610998387542,20.397881980135,18.3389881889227
2.82666666666667,8.06500000000126,9.54536010240067,10.0600557655882,1.85251431515945,1.74913809524668,2.49627901788697,0.526300000000001,1.08610998387542,20.397881980135,18.2742486316797
2.83333333333333,8.072,9.52539393772272,10.0618408476951,1.84863938477569,1.7500693751304,2.49651658012857,0.526300000000001,1.08610998387542,20.397881980135,18.28073446619
2.84,7.53500000000236,9.55826747883858,10.0823499107814,1.85501931228537,1.76079270879013,2.49675534445341,0.526300000000001,1.08610998387542,20.397881980135,18.3553337055976
2.84666666666667,8.24599999999609,9.49680048818856,10.0555344544574,1.84309011539103,1.74678079903414,2.4969952755522,0.526300000000001,1.08610998387542,20.397881980135,18.2578262581199
2.85333333333333,8.22699999999866,9.53273770321654,10.064526620852,1.70217860213699,1.75147116954322,2.49723633797399,0.526300000000001,1.08610998387542,18.7673650786245,18.2904949979712
2.86,7.93100000000157,9.53465871913408,10.0667173688584,1.70252162135046,1.75261514800916,2.49747849612897,0.526300000000001,1.08610998387542,18.7673650786245,18.2984584577488
2.86666666666667,8.581,9.49567176687487,10.0564444214049,1.69556005816009,1.74725506223065,2.4977217142914,0.526300000000001,1.08610998387542,18.7673650786245,18.2611308602253
2.87333333333333,7.81000000000295,9.56929229862982,10.0789085440675,1.70870584038264,1.75899031189907,2.49796595660256,0.526300000000001,1.08610998387542,18.7673650786245,18.3428055440766
2.88,7.80000000000263,9.52463803852517,10.0553179459532,1.70073231499982,1.74666797019641,2.49821118707372,0.526300000000001,1.08610998387542,18.7673650786245,18.2570400379313
2.88666666666667,8.01499999999946,9.52429440413466,10.0515847205588,1.70067095517595,1.74472324265352,2.49845736958923,0.526300000000001,1.08610998387542,18.7673650786245,18.2434860173704
2.89333333333333,7.56400000000118,9.56760615238963,10.0560252923493,1.70840475981802,1.74703660683656,2.49870446790953,0.526300000000001,1.08610998387542,18.7673650786245,18.259608729596
2.9,7.934,9.52288494057238,10.0438541719697,1.59088263649837,1.74070080311632,2.49895244567433,0.526300000000001,1.08610998387542,17.5584196187956,18.2154351326644
2.90666666666667,8.07499999999845,9.54997871094188,10.0535102434265,1.59540889184086,1.74572611380167,2.49920126640575,0.526300000000001,1.08610998387542,17.5584196187956,18.250476281124
2.91333333333333,8.39700000000147,9.60498868327186,10.0477442112015,1.60459879703872,1.74272413516653,2.49945089351152,0.526300000000001,1.08610998387542,17.5584196187956,18.2295477388546
2.92,8.51999999999965,9.57494539939632,10.0411762678483,1.59957979922879,1.73930885126707,2.49970129028823,0.526300000000001,1.08610998387542,17.5584196187956,18.2057231863939
2.92666666666667,9.17499999999917,9.61300805350811,10.0426431851733,1.60593850416992,1.74007125050452,2.49995241992462,0.526300000000001,1.08610998387542,17.5584196187956,18.211042929979
2.93333333333333,8.216,9.6397018573331,10.0401189224826,1.6103979415434,1.73875945651768,2.50020424550488,0.526300000000001,1.08610998387542,17.5584196187956,18.2018892284952
2.94,9.42099999999851,9.61311414578072,10.0394528331273,1.60595622782777,1.73841341709128,2.50045673001204,0.526300000000001,1.08610998387542,17.5584196187956,18.1994741809082
2.94666666666667,8.61199999999478,9.67983802442214,10.0533620839866,1.61710304527152,1.74564893419416,2.5007098363313,0.526300000000001,1.08610998387542,17.5584196187956,18.2499383674294
2.95333333333333,7.45300000000135,9.65265639374928,10.0481079423926,1.80713266791335,1.74291340334232,2.50096352725352,0.5263,1.08610998387542,19.677005587743,18.2308675923439
2.96,7.2270000000017,9.64777109569543,10.0459273208953,1.80621806147286,1.74177891821033,2.50121776547866,0.5263,1.08610998387542,19.677005587743,18.2229555937313
2.96666666666667,7.971,9.69205372433654,10.055460274011,1.81450848242789,1.74674214091283,2.50147251361922,0.5263,1.08610998387542,19.677005587743,18.2575568803532
2.97333333333333,7.09700000000092,9.62788252843492,10.0614180974801,1.8024946015103,1.7498487958751,2.50172773420383,0.5263,1.08610998387542,19.677005587743,18.2791983611786
2.98,7.78600000000069,9.65235204525047,10.0572399491375,1.80707568897489,1.74766975148646,2.50198338968075,0.5263,1.08610998387542,19.677005587743,18.2640201141239
2.98666666666667,8.64399999999486,9.64871096727645,10.0461734951422,1.80639402056312,1.74190696759999,2.50223944242145,0.5263,1.08610998387542,19.677005587743,18.2238487073663
2.99333333333333,7.00200000000108,9.59993366979374,10.0494890061088,1.79726212524459,1.74363216711302,2.50249585472421,0.5263,1.08610998387542,19.677005587743,18.2358794254547
3,7.504,9.64057282461544,10.0518958268481,1.84586752658437,1.74488525029382,2.50275258881774,0.526300000000001,1.08610998387542,20.1239629428617,18.2446153419951
3.00666666666667,7.64699999999915,9.60271254704525,10.0459742808199,1.83861847010343,1.7418033442846,2.50300960686484,0.526300000000001,1.08610998387542,20.1239629428617,18.2231259614022
3.01333333333333,8.57099999999569,9.55875824941435,10.0337918489208,1.8302025997888,1.73547433775615,2.50326687096603,0.526300000000001,1.08610998387542,20.1239629428617,18.1789555549384
3.02,9.16199999999584,9.58988917789046,10.0344476726333,1.8361631968396,1.73581465963072,2.50352434316327,0.526300000000001,1.08610998387542,20.1239629428617,18.1813320403047
3.02666666666667,7.17000000000123,9.55890441976856,10.0457061064032,1.83023058683014,1.74166385717856,2.50378198544365,0.526300000000001,1.08610998387542,20.1239629428617,18.2221530520936
3.03333333333333,7.315,9.55411203853831,10.0464267232816,1.82931299603456,1.742038692673,2.50403975974309,0.526300000000001,1.08610998387542,20.1239629428617,18.2247674351713
3.04,8.48500000000007,9.56723557027865,10.0540598395721,1.83182574102537,1.74601243075102,2.50429762795008,0.526300000000001,1.08610998387542,20.1239629428617,18.2524717365107
3.04666666666667,7.27899999999697,9.55096082445675,10.0662376841192,1.82870963730804,1.75236462065746,2.50455555190945,0.526300000000001,1.08610998387542,20.1239629428617,18.2967146356416
3.05333333333333,6.88700000000431,9.56730154653109,10.0539671001461,1.66555225108392,1.74596411513533,2.50481349342609,0.526300000000001,1.08610998387542,18.2971992871965,18.2521350136399
3.06,8.40899999999787,9.57534943882629,10.0674231573499,1.66695329243958,1.75298380711137,2.50507141426872,0.526300000000001,1.08610998387542,18.2971992871965,18.3010243973008
3.06666666666667,8.931,9.5633535988427,10.0633008749414,1.66486496082474,1.75083131913044,2.5053292761737,0.526300000000001,1.08610998387542,18.2971992871965,18.2860401169681
3.07333333333333,8.29399999999937,9.61017167351528,10.0652796839331,1.67301542512056,1.75186435255645,2.50558704084873,0.526300000000001,1.08610998387542,18.2971992871965,18.2932322179805
3.08,9.99899999999069,9.59866819875022,10.0668322145208,1.67101280837465,1.75267513257112,2.50584466997671,0.526300000000001,1.08610998387542,18.2971992871965,18.2988759743023
3.08666666666667,7.84100000000056,9.59350085775809,10.0573424051397,1.67011323639193,1.74772316407705,2.50610212521947,0.526300000000001,1.08610998387542,18.2971992871965,18.2643922376937
3.09333333333333,8.16099999999704,9.63326475327397,10.0619898372149,1.67703565285034,1.75014711811821,2.50635936822155,0.526300000000001,1.08610998387542,18.2971992871965,18.2812758498307
3.1,7.18,9.62374960325985,10.0640917170744,1.76343095526944,1.75124412801156,2.50661636061401,0.526300000000001,1.08610998387542,19.2588328729002,18.2889143109103
3.10666666666667,8.55099999999769,9.63666891621217,10.0635901952713,1.76579825671847,1.75098233289758,2.50687306401817,0.526300000000001,1.08610998387542,19.2588328729002,18.2870915809511
3.11333333333333,8.63600000000205,9.62474702827862,10.0609806551572,1.76361372084691,1.749620570201,2.50712944004937,0.526300000000001,1.08610998387542,19.2588328729002,18.2776089388743
3.12,7.8540000000014,9.60682405007638,10.0514337260931,1.76032956073516,1.74464461636612,2.50738545032075,0.526300000000001,1.08610998387542,19.2588328729002,18.2429379157905
3.12666666666667,8.62100000000042,9.63316405860698,10.064422773532,1.76515603568721,1.75141695426306,2.50764105644696,0.526300000000001,1.08610998387542,19.2588328729002,18.2901175516873
3.13333333333333,8.764,9.61089402432956,10.0551352857615,1.76107533227755,1.7465727844711,2.5078962200479,0.526300000000001,1.08610998387542,19.2588328729002,18.2563767462958
3.14,7.48100000000071,9.60636159344056,10.051204523648,1.76024482137881,1.74452526990136,2.50815090275241,0.526300000000001,1.08610998387542,19.2588328729002,18.2421059392949
3.14666666666667,7.60900000000195,9.62140750714763,10.0577164125214,1.76300179564302,1.74791815167316,2.508405066202,0.526300000000001,1.08610998387542,19.2588328729002,18.2657506769829
3.15333333333333,8.54699999999814,9.6161987419109,10.0564256710914,1.72246183443061,1.74724528893968,2.50865867205444,0.526299999997477,1.08610998387542,18.8261708774786,18.261062764267
3.16,7.32800000000171,9.63898221999052,10.0777369606822,1.72654283072665,1.7583769823085,2.50891168198748,0.526299999997477,1.08610998387542,18.8261708774786,18.3385414162488
3.16666666666667,8.019,9.65521005708849,10.0869503712431,1.72944957494095,1.76320409721175,2.5091640577024,0.526299999997477,1.08610998387542,18.8261708774786,18.3720881830566
3.17333333333333,8.05400000000069,9.65421253823258,10.082222160115,1.72927089850086,1.76072577808638,2.50941576092761,0.526299999997477,1.08610998387542,18.8261708774786,18.3548685578341
3.18,8.3880000000007,9.65452223137498,10.0791708448194,1.72932637100433,1.75912764715323,2.5096667534222,0.526299999997477,1.08610998387542,18.8261708774786,18.3437602891804
3.18666666666667,8.57899999999809,9.661571236957,10.0771555624446,1.73058899497994,1.75807267044618,2.50991699697946,0.526299999997477,1.08610998387542,18.8261708774786,18.336425526908
3.19333333333333,8.1189999999998,9.65399690347388,10.0771097394596,1.7292322738164,1.75804868755617,2.51016645343034,0.526299999997477,1.08610998387542,18.8261708774786,18.3362587679779
3.2,8.037,9.67263166514403,10.0846854217679,1.86858698057099,1.76201662090161,2.51041508464687,0.526300000000001,1.08610998387542,20.304134771862,18.3638384786085
3.20666666666667,7.76300000000213,9.67092850709703,10.0799532944552,1.86825795957002,1.75953736408235,2.51066285254559,0.526300000000001,1.08610998387542,20.304134771862,18.3466084650661
3.21333333333333,9.04499999999563,9.60609450126517,10.0657153491946,1.85573313867436,1.75209184533391,2.51090971909086,0.526300000000001,1.08610998387542,20.304134771862,18.294815859673
3.22,7.47300000000725,9.60881560388623,10.0479259417045,1.85625880915438,1.74281869724593,2.51115564629818,0.526300000000001,1.08610998387542,20.304134771862,18.2302071694233
3.22666666666667,8.05200000000059,9.5859768233607,10.0543283495333,1.85184674743017,1.74615232476148,2.51140059623741,0.526300000000001,1.08610998387542,20.304134771862,18.253446673203
3.23333333333333,6.6,9.57799430643105,10.0673743065464,1.85030466170591,1.75295828888773,2.51164453103601,0.526300000000001,1.08610998387542,20.304134771862,18.3008467912615
3.24,7.6359999999984,9.56118216833447,10.0404360106921,1.84705684420904,1.73892420283384,2.51188741288215,0.526300000000001,1.08610998387542,20.304134771862,18.2030389550371
3.24666666666667,8.43300000000097,9.53561072042678,10.0413680613231,1.84211687789078,1.73940851920971,2.51212920402779,0.526300000000001,1.08610998387542,20.304134771862,18.2064186770744
3.25333333333333,6.64900000000225,9.59822957014044,10.0527791300593,1.54975319364597,1.74534528237514,2.51236986679175,0.526300000000002,1.08610998387542,16.9702103615008,18.2478219481254
3.26,8.6059999999964,9.56263005526793,10.0466551904721,1.54400521049316,1.74215754320999,2.51260936356264,0.526300000000002,1.08610998387542,16.9702103615008,18.2255963485498
3.26666666666667,8.602,9.55841071577115,10.0323346989925,1.54332394580654,1.73471834866063,2.51284765680181,0.526300000000002,1.08610998387542,16.9702103615008,18.1736758878442
3.27333333333333,8.77499999999963,9.66886572067548,10.0524139542577,1.56115827612275,1.74515508580303,2.51308470904617,0.526300000000002,1.08610998387542,16.9702103615008,18.2464962367197
3.28,8.57099999999691,9.62290623627508,10.0429383022958,1.55373754741363,1.74022465829822,2.51332048291095,0.526300000000002,1.08610998387542,16.9702103615008,18.2121132596633
3.28666666666667,7.95200000000016,9.65662543957368,10.0376245023084,1.55918193094471,1.737463818717,2.51355494109249,0.526300000000002,1.08610998387542,16.9702103615008,18.1928460050132
3.29333333333333,8.67199999999904,9.70945202874158,10.0457007418879,1.56771143887887,1.74166106697825,2.51378804637081,0.526300000000002,1.08610998387542,16.9702103615008,18.2221335904466
3.3,7.855,9.67138134777144,10.0308060078822,1.73154036742089,1.73392547904274,2.51401976161227,0.526300000000001,1.08610998387542,18.8174136421739,18.1681378309615
3.30666666666667,8.69299999999784,9.74388376065027,10.0488549400191,1.74452102138549,1.74330214786275,2.51425004977199,0.526300000000001,1.08610998387542,18.8174136421739,18.2335783357216
3.31333333333333,7.41600000000402,9.69113649392143,10.0327020952867,1.73507728027676,1.73490893812521,2.51447887389637,0.526300000000001,1.08610998387542,18.8174136421739,18.1750069964312
3.32,8.55699999999967,9.69266583724694,10.0351464158974,1.7353510901503,1.73617730238937,2.51470619712542,0.526300000000001,1.08610998387542,18.8174136421739,18.1838642226489
3.32666666666667,8.31699999999864,9.74455858333402,10.0587137664285,1.74464183998169,1.74843818996088,2.51493198269504,0.526300000000001,1.08610998387542,18.8174136421739,18.2693734319511
3.33333333333333,6.862,9.68405825248001,10.0364724605285,1.73381000931045,1.73686564894486,2.51515619393927,0.526300000000001,1.08610998387542,18.8174136421739,18.1886701731845
3.34,7.56299999999955,9.71456804511343,10.0459044109852,1.73927240766357,1.7417670017671,2.51537879429241,0.526300000000001,1.08610998387542,18.8174136421739,18.2228724782983
3.34666666666667,9.28199999999744,9.7310809819753,10.0431290536069,1.74222884333008,1.74032381944912,2.51559974729109,0.526300000000001,1.08610998387542,18.8174136421739,18.2128050925452
3.35333333333333,9.01699999999664,9.65171932851327,10.0237270940427,1.85265204650448,1.73025708522512,2.51581901657626,0.526300000000001,1.08610998387542,20.1746029075381,18.142503739178
3.36,8.00099999999901,9.70101633039652,10.044373330499,1.8621146291094,1.74097074323064,2.51603656589509,0.526300000000001,1.08610998387542,20.1746029075381,18.2173182629361
3.36666666666667,8.893,9.68472245027497,10.0435274323548,1.85898701118712,1.74053092687214,2.5162523591028,0.526300000000001,1.08610998387542,20.1746029075381,18.214250008438
3.37333333333333,6.832000000002,9.61599482697472,10.0315556976769,1.84579471169883,1.73431428231272,2.51646636016442,0.526300000000001,1.08610998387542,20.1746029075381,18.1708536598784
3.38,7.79699999999857,9.68694177653356,10.0538506201527,1.85941301190211,1.74590343236293,2.51667853315645,0.526300000000001,1.08610998387542,20.1746029075381,18.2517120967498
3.38666666666667,7.99600000000185,9.62613865370684,10.0356950177412,1.84774182399199,1.73646205821666,2.51688884226844,0.526300000000001,1.08610998387542,20.1746029075381,18.1858524296371
3.39333333333333,9.21199999999745,9.60079596566332,10.0428141826103,1.84287728315013,1.74016013730007,2.5170972518045,0.526300000000001,1.08610998387542,20.1746029075381,18.2116630990163
3.4,7.827,9.64715256833442,10.061540693813,1.7447661120442,1.74991276130938,2.51730372618472,0.526300000000001,1.08610998387542,19.0087644734417,18.2796438205199
3.40666666666667,6.90700000000178,9.579102746439,10.0417940608304,1.73245874753092,1.73962990894585,2.51750822994649,0.526300000000001,1.08610998387542,19.0087644734417,18.2079635044045
3.41333333333333,8.45899999999544,9.64642889518859,10.0629241999555,1.74463522986191,1.75063472269979,2.51771072774579,0.526300000000001,1.08610998387542,19.0087644734417,18.2846712291489
3.42,7.78100000000392,9.64600406783327,10.0605799484718,1.74455839637475,1.74941152793331,2.51791118435831,0.526300000000001,1.08610998387542,19.0087644734417,18.2761530541057
3.42666666666667,7.92700000000072,9.58168545761654,10.0408498770313,1.73292585188195,1.73913924683956,2.51810956468059,0.526300000000001,1.08610998387542,19.0087644734417,18.2045396429264
3.43333333333333,8.22,9.65797903186132,10.0726030927881,1.74672416614786,1.75569105870782,2.51830583373094,0.526300000000001,1.08610998387542,19.0087644734417,18.3198618915288
3.44,8.18000000000097,9.63751188247692,10.0659058644126,1.74302251548948,1.75219133348739,2.51849995665046,0.526300000000001,1.08610998387542,19.0087644734417,18.2955084033614
3.44666666666667,7.88099999999871,9.61212617261953,10.0543030982808,1.73843130311095,1.74613916851047,2.51869189870375,0.526300000000001,1.08610998387542,19.0087644734417,18.2533549869568
3.45333333333333,6.74500000000218,9.66781947166863,10.0559043147951,1.69196163093514,1.74697355518334,2.51888162527976,0.526300000000001,1.08610998387542,18.3940683961818,18.2591693930882
3.46,7.65999999999942,9.62823120399941,10.0567542793709,1.68503330235724,1.74741657585078,2.51906910189238,0.526300000000001,1.08610998387542,18.3940683961818,18.2622561971336
3.46666666666667,8.631,9.62240367945634,10.0495683768271,1.68401342936943,1.74367348098391,2.51925429418104,0.526300000000001,1.08610998387542,18.3940683961818,18.2361674800139
3.47333333333333,9.09399999999887,9.67131378299897,10.0472357242521,1.69257316911236,1.74245956604064,2.51943716791122,0.526300000000001,1.08610998387542,18.3940683961818,18.227702697346
3.48,8.67899999999916,9.63739928955548,10.0473132911124,1.68663780573419,1.74249992286063,2.51961768897484,0.526300000000001,1.08610998387542,18.3940683961818,18.2279841421463
3.48666666666667,7.17199999999732,9.66789847749541,10.0455836500844,1.69197545771665,1.74160016574386,2.51979582339056,0.526300000000001,1.08610998387542,18.3940683961818,18.2217088017521
3.49333333333333,7.95799999999995,9.68338075245579,10.0526869292348,1.69468500512486,1.74529725959575,2.5199715373041,0.526300000000001,1.08610998387542,18.3940683961818,18.2474872234702
3.5,8.091,9.66449478758431,10.0608669363221,1.69246005893692,1.74956124321161,2.52014479698833,0.526300000000001,1.08610998387542,18.4058166388406,18.2771957591414
3.50666666666667,7.77900000000041,9.69362143552767,10.0496559299281,1.69756075890917,1.74371905468763,2.52031556884339,0.526300000000001,1.08610998387542,18.4058166388406,18.2364852329581
3.51333333333333,7.4919999999992,9.693815668961,10.0515491524506,1.69759477334399,1.74470472130969,2.5204838193967,0.526300000000001,1.08610998387542,18.4058166388406,18.2433569063585
3.52,8.16400000000111,9.69710262349317,10.0533222062773,1.69817038949191,1.74562816138082,2.52064951530287,0.526300000000001,1.08610998387542,18.4058166388406,18.2497935871483
3.52666666666667,7.19900000000032,9.72064794305064,10.0613927509642,1.70229367930703,1.74983557135998,2.52081262334357,0.526300000000001,1.08610998387542,18.4058166388406,18.2791062641395
3.53333333333333,7.256,9.70632429413018,10.05866578874,1.69978530155642,1.74841317116877,2.5209731104273,0.526300000000001,1.08610998387542,18.4058166388406,18.2691991511755
3.54,7.6690000000011,9.7099781745518,10.0493254820415,1.70042517428744,1.74354705198403,2.52113094358909,0.526300000000001,1.08610998387542,18.4058166388406,18.2352859662427
3.54666666666667,8.04900000000462,9.7235598882898,10.048095261697,1.70280362329473,1.74290680468913,2.52128608999014,0.526300000000001,1.08610998387542,18.4058166388406,18.2308215777233
3.55333333333333,8.19999999999959,9.69978847197458,10.0413915457678,1.79471025488269,1.73942072346471,2.52143851691737,0.526300000000001,1.08610998387542,19.4467889006558,18.2065038384052
3.56,8.38499999999924,9.71656162272237,10.0546374688598,1.79781371901912,1.74631338555255,2.52158819178291,0.526300000000001,1.08610998387542,19.4467889006558,18.2545690912669
3.56666666666667,7.567,9.72526733818815,10.0633039761847,1.79942450020963,1.75083293781069,2.52173508212356,0.526300000000001,1.08610998387542,19.4467889006558,18.2860513875179
3.57333333333333,8.14499999999997,9.67451345844069,10.043132943461,1.79003372754267,1.74032584161024,2.52187915560008,0.526300000000001,1.08610998387542,19.4467889006558,18.2128192007316
3.58,7.4700000000026,9.71382441203994,10.0605471508675,1.79730726466749,1.74939441868508,2.52202037999654,0.526300000000001,1.08610998387542,19.4467889006558,18.2760338933693
3.58666666666667,8.66299999999917,9.70887293523779,10.0582521861695,1.79639111415356,1.7481975008814,2.5221587232195,0.526300000000001,1.08610998387542,19.4467889006558,18.2676967586044
3.59333333333333,8.78999999999766,9.67184685012755,10.0555400457952,1.78954033644459,1.74678371290622,2.52229415329723,0.526300000000001,1.08610998387542,19.4467889006558,18.2578465625012
3.6,8.258,9.719034205586,10.0793782156236,1.84305452194806,1.75923622728124,2.52242663837877,0.526300000000001,1.08610998387542,19.9310827048949,18.3445151130668
3.60666666666667,7.76300000000015,9.66902779550242,10.0549708899105,1.83357163112976,1.74648711940046,2.52255614673299,0.526300000000001,1.08610998387542,19.9310827048949,18.2557797880308
3.61333333333333,7.88600000000455,9.64992020221253,10.0573948592674,1.82994819124144,1.74775051000062,2.52268264674759,0.526300000000001,1.08610998387542,19.9310827048949,18.2645827542781
3.62,8.93700000000102,9.68554762078055,10.0626493655354,1.8367043434998,1.7504912887847,2.52280610692802,0.526300000000001,1.08610998387542,19.9310827048949,18.2836724760448
3.62666666666667,7.7930000000006,9.63805625596022,10.0616715542209,1.82769838953008,1.74998104029858,2.52292649589638,0.526300000000001,1.08610998387542,19.9310827048949,18.2801193137423
3.63333333333333,6.733,9.65907289228908,10.0851412605286,1.83168384794114,1.76225556691084,2.52304378239025,0.526300000000001,1.08610998387542,19.9310827048949,18.3654986471137
3.64,8.56299999999882,9.65134958040502,10.0730388761445,1.8302192492381,1.75591894440049,2.52315793526144,0.526300000000001,1.08610998387542,19.9310827048949,18.3214471150364
3.64666666666667,7.79099999999822,9.6167697117119,10.0686922069507,1.82366174753422,1.7536468081006,2.52326892347476,0.526300000000001,1.08610998387542,19.9310827048949,18.3056385614521
3.65333333333333,7.96800000000062,9.67900955378891,10.0787311098625,1.65734651437301,1.75889741506846,2.52337671610669,0.526300000000001,1.08610998387542,17.9969213916906,18.3421597177041
3.66,7.69500000000181,9.64628771546341,10.0722948762378,1.65174352117507,1.75552989386937,2.52348128234402,0.526300000000001,1.08610998387542,17.9969213916906,18.3187407517016
3.66666666666667,8.447,9.65526506571094,10.0885106721915,1.65328072186264,1.76402244800295,2.52358259148248,0.526300000000001,1.08610998387542,17.9969213916906,18.3777723993283
3.67333333333333,8.16099999999919,9.70723596988579,10.0792817669797,1.66217975191363,1.75918572585513,2.52368061292523,0.526300000000001,1.08610998387542,17.9969213916906,18.344164040788
3.68,7.6139999999965,9.66545289654938,10.0662215779782,1.65502519435595,1.7523562092368,2.52377531618147,0.526300000000001,1.08610998387542,17.9969213916906,18.2966560856174
3.68666666666667,6.92999999999889,9.69475881496927,10.0668020457988,1.66004327616213,1.7526593751384,2.52386667086484,0.526300000000001,1.08610998387542,17.9969213916906,18.2987662967266
3.69333333333333,8.32200000000311,9.71796500634014,10.0603345325997,1.66401689558741,1.7492835066209,2.52395464669195,0.526300000000001,1.08610998387542,17.9969213916906,18.275261414984
3.7,6.131,9.69543779182019,10.0697828350052,1.7281826046075,1.7542167282678,2.52403921348071,0.5263,1.08610998387542,18.7343238844094,18.3096044636435
3.70666666666667,8.44399999999913,9.72057745464581,10.0569851166532,1.73266367383963,1.74753690636924,2.52412034114878,0.5263,1.08610998387542,18.7343238844094,18.2630945705994
3.71333333333333,8.58000000000206,9.68718731807347,10.0360154137581,1.72671198249481,1.73662837652988,2.52419799971192,0.5263,1.08610998387542,18.7343238844094,18.1870136382394
3.72,8.2179999999982,9.70176695106391,10.0512102236629,1.72931075819289,1.74452823785179,2.52427215928226,0.5263,1.08610998387542,18.7343238844094,18.242126629413
3.72666666666667,8.72199999999964,9.72070001568969,10.0473620548704,1.73268551997681,1.74252529419758,2.52434279006669,0.5263,1.08610998387542,18.7343238844094,18.2281610784354
3.73333333333333,8.077,9.67690257166463,10.0353108733533,1.72487875740295,1.73626266197546,2.52440986236506,0.5263,1.08610998387542,18.7343238844094,18.184460227217
3.74,7.29100000000166,9.70701688132728,10.0452928513218,1.73024654246085,1.74144892300975,2.52447334656849,0.5263,1.08610998387542,18.7343238844094,18.2206538558456
3.74666666666667,8.07699999999564,9.71343333365324,10.0430937470329,1.73139025577541,1.74030546521247,2.52453321315757,0.5263,1.08610998387542,18.7343238844094,18.2126770387051
3.75333333333333,8.63600000000134,9.67394274093622,10.0286659924606,1.75808720143035,1.73281594636592,2.52458943270061,0.526300000000001,1.08610998387542,19.1008510898488,18.1603865201124
3.76,8.68499999999793,9.72130793048262,10.0481824104272,1.76669508094389,1.74295215460721,2.52464197585182,0.526300000000001,1.08610998387542,19.1008510898488,18.2311378167319
3.76666666666667,7.251,9.7080320691385,10.0550834997256,1.76428240159049,1.74654579897189,2.52469081334951,0.526300000000001,1.08610998387542,19.1008510898488,18.2561886985131
3.77333333333333,8.32799999999928,9.67031662127722,10.0310828435851,1.75742821111647,1.73406904449288,2.52473591601425,0.526300000000001,1.08610998387542,19.1008510898488,18.169140673327
3.78,9.39400000000051,9.71433210810848,10.0492327914639,1.76542733475561,1.74349880728549,2.52477725474705,0.526300000000001,1.08610998387542,19.1008510898488,18.2349495792089
3.78666666666667,8.67000000000262,9.69218239217443,10.0461886194857,1.76140197165995,1.74191483484586,2.5248148005275,0.526300000000001,1.08610998387542,19.1008510898488,18.2239035787968
3.79333333333333,7.14000000000156,9.68544936572292,10.0418896420773,1.76017834981844,1.73967958460465,2.52484852441194,0.526300000000001,1.08610998387542,19.1008510898488,18.2083101253623
3.8,6.479,9.70879547839946,10.0582400620801,1.75532191797547,1.74819117912383,2.52487839753158,0.526300000000001,1.08610998387542,19.0023469025601,18.2676527193317
3.80666666666667,8.20699999999888,9.68592700824479,10.0490029664171,1.75118736524106,1.74337918904018,2.52490439109063,0.526300000000001,1.08610998387542,19.0023469025601,18.2341155254448
3.81333333333333,7.96400000000167,9.69459050726281,10.0545352473247,1.7527537006064,1.74626012385494,2.52492647636449,0.526300000000001,1.08610998387542,19.0023469025601,18.2541979191397
3.82,7.58100000000361,9.7100172137906,10.0583422478874,1.75554280417241,1.74824446144982,2.52494462469782,0.526300000000001,1.08610998387542,19.0023469025601,18.268023898447
3.82666666666667,6.3480000000026,9.69386443724558,10.0554088098195,1.75262242926403,1.74671532139108,2.52495880750275,0.526300000000001,1.08610998387542,19.0023469025601,18.2573699952237
3.83333333333333,9.334,9.70231347056233,10.0631987967904,1.75414998985583,1.75077804044589,2.52496899625699,0.526300000000001,1.08610998387542,19.0023469025601,18.2856691461066
3.84,7.8029999999988,9.71586286881639,10.0666443925685,1.75659968155895,1.75257703277676,2.52497516250198,0.526300000000001,1.08610998387542,19.0023469025601,18.2981931580051
3.84666666666667,7.549000000001,9.6961102591031,10.0665094456988,1.75302846730852,1.75250655200736,2.52497727784107,0.526300000000001,1.08610998387542,19.0023469025601,18.297702574005
3.85333333333333,9.13999999999803,9.70638972971497,10.0613090782411,1.76489729993327,1.74979191568726,2.52497531393773,0.526299999997164,1.08610998387542,19.1107412600463,18.2788022393835
3.86,9.36800000000004,9.70974494861092,10.0643129539158,1.7655073740118,1.75135962226003,2.52496924251368,0.526299999997164,1.08610998387542,19.1107412600463,18.2897184025704
3.86666666666667,7.987,9.69873975689931,10.0707441951105,1.7635063176275,1.75471920037115,2.52495903534712,0.526299999997164,1.08610998387542,19.1107412600463,18.3131006589037
3.87333333333333,7.91800000000041,9.70888557965805,10.0646140189521,1.76535111633136,1.75151679809221,2.52494466427099,0.526299999997164,1.08610998387542,19.1107412600463,18.2908126604932
3.88,6.60200000000391,9.68198857898523,10.0535080665857,1.76046047777412,1.74572497981954,2.52492610117115,0.526299999997164,1.08610998387542,19.1107412600463,18.2504683777398
3.88666666666667,9.63499999999403,9.69240795240594,10.058159373457,1.76235501575675,1.74814910675134,2.52490331798472,0.526299999997164,1.08610998387542,19.1107412600463,18.2673596291244
3.89333333333333,8.79500000000014,9.67822988986524,10.0415318889361,1.75977704135091,1.73949365734823,2.52487628669831,0.526299999997164,1.08610998387542,19.1107412600463,18.207012767128
3.9,8.426,9.66764329133795,10.045311052453,1.64419724296023,1.74145838905462,2.52484497934637,0.526300000000001,1.08610998387542,17.875126208071,18.2207198841467
3.90666666666667,8.12300000000076,9.66710828177227,10.0347032128132,1.64410625271304,1.73594727729969,2.52480936800954,0.526300000000001,1.08610998387542,17.875126208071,18.1822580743368
3.91333333333333,8.05300000000198,9.6966113711073,10.0338684540768,1.64912390765558,1.73551408762321,2.52476942481298,0.526300000000001,1.08610998387542,17.875126208071,18.1792331383412
3.92,8.64499999999838,9.68646254173619,10.0290472980043,1.64739787404342,1.73301360698683,2.52472512192485,0.526300000000001,1.08610998387542,17.875126208071,18.1617675188822
3.92666666666667,7.19200000000099,9.71364502584317,10.0380033431373,1.65202085857839,1.73766055263831,2.52467643155468,0.526300000000001,1.08610998387542,17.875126208071,18.1942193026341
3.93333333333333,8.408,9.73775288839819,10.0468337476228,1.65612093550015,1.74225043389146,2.52462332595192,0.526300000000001,1.08610998387542,17.875126208071,18.2262441939096
3.94,8.69400000000016,9.7216445185565,10.0355706646017,1.65338134980339,1.7363975090751,2.52456577740437,0.526300000000001,1.08610998387542,17.875126208071,18.1854017475812
3.94666666666667,6.86700000000255,9.75780759785062,10.0493287717713,1.6595316838073,1.74354876427823,2.52450375823682,0.526300000000001,1.08610998387542,17.875126208071,18.2352979051879
3.95333333333333,9.42999999999997,9.74306361699074,10.0417778474994,1.76061440610061,1.73962148261795,2.52443724080961,0.526300000000001,1.08610998387542,18.9926048156178,18.2079047078394
3.96,8.25299999999959,9.74628895863471,10.0433667178775,1.76119723950766,1.74044737334655,2.52436619751728,0.526300000000001,1.08610998387542,18.9926048156178,18.213667091675
3.96666666666667,8.866,9.79000157230634,10.0694810993481,1.76909630086905,1.75405904049473,2.52429060078725,0.526300000000001,1.08610998387542,18.9926048156178,18.3085072050724
3.97333333333333,6.71300000000044,9.73267262851789,10.0441908721442,1.7587367088261,1.74087586955055,2.52421042307859,0.526300000000001,1.08610998387542,18.9926048156178,18.2166564253838
3.98,6.92200000000206,9.76424473328027,10.0606505215634,1.76444192688284,1.74944834357817,2.52412563688081,0.526300000000001,1.08610998387542,18.9926048156178,18.276409462614
3.98666666666667,7.50299999999986,9.77983341933447,10.0686409927641,1.7672588709487,1.75362004857627,2.52403621471266,0.526300000000001,1.08610998387542,18.9926048156178,18.3054523394512
3.99333333333333,9.3920000000008,9.72618249437909,10.0451848435883,1.75756391306991,1.7413927510499,2.52394212912112,0.526300000000001,1.08610998387542,18.9926048156178,18.2202620383095
4,7.871,9.77185008688831,10.0652026900519,1.89653575303994,1.75182415045324,2.52384335268028,0.537724255840605,1.08610998387542,20.3985857096676,18.2929523526202
4.00666666666667,7.46100000000056,9.74642150702591,10.0521017692976,1.89160053499738,1.74499249970563,2.52373985799043,0.537724255840605,1.08610998387542,20.3985857096676,18.2453629381362
4.01333333333333,7.73700000000084,9.6932443832646,10.0585922152524,1.88127983670991,1.74837480547004,2.52363161767708,0.537724255840605,1.08610998387542,20.3985857096676,18.2689318943029
4.02,7.44099999999875,9.72998632651062,10.0668325815393,1.88841076978631,1.75267532426921,2.52351860439018,0.537724255840605,1.08610998387542,20.3985857096676,18.2988773085901
4.02666666666667,7.62500000000013,9.67471353788338,10.0487720350713,1.87768334162586,1.74325900050452,2.5234007908033,0.537724255840605,1.08610998387542,20.3985857096676,18.2332774760446
4.03333333333333,8.061,9.64462173784272,10.0484236176981,1.87184307861087,1.74307767665906,2.52327814961292,0.537724255840605,1.08610998387542,20.3985857096676,18.2320131065302
4.04,7.65100000000097,9.67263366564232,10.0530322652774,1.8772796768099,1.74547713232771,2.52315065353779,0.537724255840605,1.08610998387542,20.3985857096676,18.2487409426613
4.04666666666667,7.18700000000285,9.62858077183053,10.0560723322301,1.86872982315925,1.74706112371351,2.52301827531837,0.537724255840605,1.08610998387542,20.3985857096676,18.2597795588856
4.05333333333333,9.46099999999712,9.65325203164582,10.05176115404,1.62988591871036,1.74481511861353,2.52288098771634,0.5263,1.08610998387542,17.7459552331143,18.2441264716042
4.06,8.07800000000016,9.65872964493519,10.0543055638288,1.63081077644112,1.7461404530921,2.52273876351417,0.5263,1.08610998387542,17.7459552331143,18.2533639392488
4.06666666666667,8.435,9.64917099341699,10.0653736257877,1.62919686317538,1.75191340482149,2.52259157551478,0.5263,1.08610998387542,17.7459552331143,18.2935736904948
4.07333333333333,8.3519999999994,9.70380125206475,10.0490090017503,1.63842081060922,1.74338233021173,2.52243939654129,0.5263,1.08610998387542,17.7459552331143,18.2341374279156
4.08,9.27999999999535,9.68328084661809,10.0508769558801,1.63495607978337,1.74435471373846,2.52228219943685,0.5263,1.08610998387542,17.7459552331143,18.2409169417894
4.08666666666667,7.54000000000073,9.70578421881731,10.0701432347897,1.63875562105203,1.75440508643856,2.5221199570645,0.5263,1.08610998387542,17.7459552331143,18.3109150967913
4.09333333333333,8.57799999999886,9.73482462698964,10.0477869275067,1.64365889636262,1.74274636196218,2.52195264230722,0.5263,1.08610998387542,17.7459552331143,18.2297027389347
4.1,8.253,9.72223495969054,10.0580776701597,1.76255954085738,1.74810650599885,2.52178022806796,0.526300000000001,1.08610998387542,19.0543221357987,18.2670628556498
4.10666666666667,8.52299999999963,9.75434399124142,10.0588679976048,1.76838063859286,1.74851861808113,2.52160268726982,0.526300000000001,1.08610998387542,19.0543221357987,18.269933688187
4.11333333333333,8.41499999999875,9.7224251487931,10.0507747190986,1.76259402054427,1.74430148393615,2.52141999285628,0.526300000000001,1.08610998387542,19.0543221357987,18.2405458531442
4.12,9.62799999999656,9.72568008551756,10.0661441736822,1.76318411323411,1.75231578527397,2.52123211779155,0.526300000000001,1.08610998387542,19.0543221357987,18.2963747021159
4.12666666666667,7.92000000000207,9.7529399744974,10.0665668510336,1.76812610214955,1.7525365337402,2.521039035061,0.526300000000001,1.08610998387542,19.0543221357987,18.2979112637682
4.13333333333333,7.73,9.72119340919266,10.0633369350674,1.76237071650013,1.75085014061606,2.52084071767167,0.526300000000001,1.08610998387542,19.0543221357987,18.2861711670282
4.14,6.77500000000251,9.72635241401427,10.0543804384387,1.76330600074365,1.74617946400875,2.52063713865289,0.526300000000001,1.08610998387542,19.0543221357987,18.2536358065764
4.14666666666667,7.4310000000024,9.74015980070693,10.0621429410537,1.76580916398239,1.7502270103633,2.52042827105695,0.526300000000001,1.08610998387542,19.0543221357987,18.2818321920353
4.15333333333333,7.51200000000326,9.70101670233677,10.0635828194262,1.81283109372225,1.75097848289038,2.52021408795995,0.526300000000001,1.08610998387542,19.6406523424122,18.2870647748706
4.16,9.05499999999879,9.72543338764224,10.0623674977687,1.81739384499725,1.75034419235965,2.51999456246264,0.526300000000001,1.08610998387542,19.6406523424122,18.2826481919697
4.16666666666667,7.875,9.7179275427195,10.0687107272696,1.81599122612975,1.7536564850747,2.51976966769144,0.526300000000001,1.08610998387542,19.6406523424122,18.3057059041753
4.17333333333333,8.7110000000008,9.69103210163187,10.0619543579214,1.8109652692245,1.75012860475297,2.51953937679951,0.526300000000001,1.08610998387542,19.6406523424122,18.2811469278941
4.18,9.68699999999431,9.71393948438076,10.0694485219291,1.81524597680364,1.75404201602317,2.51930366296793,0.526300000000001,1.08610998387542,19.6406523424122,18.3083887395943
4.18666666666667,8.41599999999972,9.69927845392886,10.0809732285954,1.81250626686552,1.76007153138526,2.51906249940697,0.526300000000001,1.08610998387542,19.6406523424122,18.3503214344585
4.19333333333333,8.34199999999829,9.68425144068916,10.0719379230531,1.80969816564453,1.75534325722298,2.51881585935749,0.526300000000001,1.08610998387542,19.6406523424122,18.3174423749038
4.2,7.301,9.69302862425139,10.0750315849037,1.77248574221828,1.75696124971166,2.51856371609238,0.526300000000001,1.08610998387542,19.2193667492823,18.3286967484077
4.20666666666667,7.13500000000024,9.67275033610491,10.0660067097887,1.76877761568636,1.7522439970529,2.51830604291814,0.526300000000001,1.08610998387542,19.2193667492823,18.2958749926566
4.21333333333333,8.17900000000061,9.64685056543466,10.0389976323222,1.76404153411482,1.73817696257893,2.5180428131766,0.526300000000001,1.08610998387542,19.2193667492823,18.1978238464476
4.22,7.4800000000025,9.66616884553331,10.0581822700246,1.76757411174008,1.74816104532891,2.51777400024661,0.526300000000001,1.08610998387542,19.2193667492823,18.2674427974846
4.22666666666667,6.89000000000114,9.65423367937669,10.0573361030131,1.7653916244429,1.747719878607,2.51749957754599,0.526300000000001,1.08610998387542,19.2193667492823,18.2643693480531
4.23333333333333,8.77,9.6300935136525,10.0353682623188,1.76097730759524,1.73629244965889,2.51721951853347,0.526300000000001,1.08610998387542,19.2193667492823,18.1846682108775
4.24,7.87400000000188,9.67074395828084,10.0576034271392,1.76841072560231,1.74785924556349,2.51693379671075,0.526300000000001,1.08610998387542,19.2193667492823,18.2653402953125
4.24666666666667,7.22000000000502,9.63614636753111,10.0439912774547,1.76208414402536,1.74077208936208,2.51664238562471,0.526300000000001,1.08610998387542,19.2193667492823,18.2159324423764
4.25333333333333,7.5750000000013,9.63122220150636,10.0346232663919,1.71960400393767,1.73590578678506,2.51634525886969,0.526300000000002,1.08610998387542,18.7656176836812,18.181968359605
4.26,7.76100000000224,9.67506744431854,10.0689227470637,1.72743234114306,1.7537672691839,2.51604239008983,0.526300000000002,1.08610998387542,18.7656176836812,18.3064768495257
4.26666666666667,7.866,9.63826100905018,10.0517328809898,1.72086074595671,1.74480039549015,2.51573375298162,0.526300000000002,1.08610998387542,18.7656176836812,18.2440238395641
4.27333333333333,6.8959999999961,9.66704889590145,10.049576868953,1.72600067155064,1.74367790132518,2.51541932129642,0.526300000000002,1.08610998387542,18.7656176836812,18.2361983000233
4.28,8.20599999999854,9.6802905152212,10.0616633464426,1.72836489294689,1.74997675767675,2.5150990688432,0.526300000000002,1.08610998387542,18.7656176836812,18.2800894898497
4.28666666666667,8.63100000000033,9.64110895024137,10.04503473019,1.72136923085851,1.74131468305576,2.51477296949129,0.526300000000002,1.08610998387542,18.7656176836812,18.2197174818762
4.29333333333333,7.37600000000414,9.67943254378537,10.0607025010273,1.72821170666529,1.74947545987345,2.51444099717332,0.526300000000002,1.08610998387542,18.7656176836812,18.2765983172844
4.3,6.44,9.68994558767873,10.0726896856814,1.78031363481187,1.75573633945819,2.51410312588818,0.526300000000001,1.08610998387542,19.3103879357649,18.3201768799482
4.30666666666667,7.05799999999716,9.6730426906861,10.0580919340872,1.77720810055355,1.74811394327483,2.51375932970417,0.526300000000001,1.08610998387542,19.3103879357649,18.2671146667918
4.31333333333333,7.79799999999601,9.68018000312616,10.061042892407,1.77851942418669,1.74965303987265,2.51340958276212,0.526300000000001,1.08610998387542,19.3103879357649,18.2778350702369
4.32,8.96999999999488,9.67234666065048,10.0667742177794,1.77708022039659,1.7526448403624,2.5130538592788,0.526300000000001,1.08610998387542,19.3103879357649,18.2986651290038
4.32666666666667,7.8740000000017,9.66492161038309,10.0681318495019,1.77571603128835,1.75335403491517,2.51269213355028,0.526300000000001,1.08610998387542,19.3103879357649,18.3036010743041
4.33333333333333,7.935,9.6755466118879,10.0710303786102,1.7776681408103,1.7548687978416,2.51232437995542,0.526300000000001,1.08610998387542,19.3103879357649,18.314141491955
4.34,7.8670000000052,9.65448140351009,10.0544293164937,1.77379787370138,1.74620493060154,2.51195057295958,0.526300000000001,1.08610998387542,19.3103879357649,18.2538132823322
4.34666666666667,7.71100000000227,9.65731059286064,10.0554956762677,1.77431767480147,1.7467605902418,2.51157068711826,0.526300000000001,1.08610998387542,19.3103879357649,18.2576854393325
4.35333333333333,8.42999999999991,9.67415916045292,10.0631556069842,1.68035184147956,1.75075549827776,2.51118469708097,0.526300000000001,1.08610998387542,18.2558818795825,18.2855121875037
4.36,8.0950000000015,9.63724837439063,10.0434538455256,1.67394062720227,1.74049266963197,2.51079257759518,0.526300000000001,1.08610998387542,18.2558818795825,18.2139831053994
4.36666666666667,8.699,9.66126427521285,10.049015858273,1.67811206603247,1.74338589878705,2.51039430351035,0.526300000000001,1.08610998387542,18.2558818795825,18.234162310532
4.37333333333333,7.29300000000388,9.67895634440776,10.0421626574677,1.68118508773473,1.73982148186636,2.50998984978205,0.526300000000001,1.08610998387542,18.2558818795825,18.2093002211813
4.38,7.92800000000181,9.6641727597037,10.0359799830895,1.67861725487514,1.73660998386564,2.50957919147629,0.526300000000001,1.08610998387542,18.2558818795825,18.1868852253406
4.38666666666667,9.05099999999401,9.68500074922301,10.0475243485884,1.68223496985818,1.74260973590733,2.50916230377381,0.526300000000001,1.08610998387542,18.2558818795825,18.2287499573692
4.39333333333333,7.29300000001202,9.68716322578023,10.0405921138601,1.68261058094797,1.73900531160155,2.50873916197457,0.526300000000001,1.08610998387542,18.2558818795825,18.2036049810811
4.4,6.772,9.67870347036951,10.0358219199687,1.74304258686685,1.73652793218632,2.50830974150235,0.526300000000001,1.08610998387542,18.9280830444135,18.1863123558844
4.40666666666667,8.41400000000217,9.71128876107709,10.0444219991639,1.74891088829613,1.74099605027452,2.50787401790939,0.526300000000001,1.08610998387542,18.9280830444135,18.2174948025123
4.41333333333333,9.0849999999973,9.67637218358248,10.0260828786747,1.7426227442542,1.7314773113124,2.5074319668812,0.526300000000001,1.08610998387542,18.9280830444135,18.1510324737434
4.42,8.01199999999858,9.68554897744319,10.0409801698891,1.74427539768646,1.73920695038034,2.50698356424146,0.526300000000001,1.08610998387542,18.9280830444135,18.2050121003208
4.42666666666667,6.8510000000068,9.70562112190545,10.047516467485,1.74789020030073,1.74260563529223,2.50652878595699,0.526300000000001,1.08610998387542,18.9280830444135,18.2287213607514
4.43333333333333,8.395,9.66549763923269,10.031428893549,1.74066434208056,1.73424851521634,2.50606760814289,0.526300000000001,1.08610998387542,18.9280830444135,18.1703942845318
4.44,7.33500000001367,9.69576180782879,10.0414898515125,1.74611463145874,1.73947181102249,2.50560000706771,0.526300000000001,1.08610998387542,18.9280830444135,18.2068603253863
4.44666666666667,8.75299999999654,9.71493200592969,10.0498457115931,1.74956700209814,1.7438178437876,2.50512595915882,0.526300000000001,1.08610998387542,18.9280830444135,18.2371740094163
4.45333333333333,8.39099999999847,9.64639840942802,10.0404622411766,1.86420553330328,1.73893783160757,2.50464544100779,0.526300000000001,1.08610998387542,20.3116131648477,18.2031340654794
4.46,8.36499999999863,9.700746054451,10.0617544472239,1.87470843565851,1.75002429227057,2.50415842937592,0.526300000000001,1.08610998387542,20.3116131648477,18.2804205162252
4.46666666666667,8.512,9.67303411175264,10.0590788495515,1.86935299057691,1.74862857666176,2.50366490119989,0.526300000000001,1.08610998387542,20.3116131648477,18.2706996374884
4.47333333333333,8.30100000000217,9.62367451982604,10.0526637509354,1.85981404967009,1.7452851873221,2.5031648335975,0.526300000000001,1.08610998387542,20.3116131648477,18.2474030777612
4.48,7.69799999999867,9.6869686940753,10.0706093951126,1.87204590500649,1.7546487389513,2.50265820387348,0.526300000000001,1.08610998387542,20.3116131648477,18.3126104092539
4.48666666666667,8.85099999999749,9.62227591232551,10.0630093958125,1.85954376311021,1.75067918733607,2.50214498952546,0.526300000000001,1.08610998387542,20.3116131648477,18.2849808379262
4.49333333333333,9.56099999999295,9.60606480240175,10.0641576902712,1.85641090050821,1.75127856805864,2.50162516825001,0.526300000000001,1.08610998387542,20.3116131648477,18.289154090541
4.5,7.695,9.62430852308479,10.0668408842552,1.75049689525339,1.75267966087971,2.50109871794881,0.526300000000001,1.08610998387542,19.1164668149475,18.2989074929487
4.50666666666667,9.687999999992,9.57925374251413,10.0610779495361,1.74230220227196,1.74967132963451,2.50056561673486,0.526300000000001,1.08610998387542,19.1164668149475,18.2779624466026
4.51333333333333,7.74700000000139,9.61553469862407,10.0507844183756,1.74890108684376,1.74430653383929,2.50002584293886,0.526300000000001,1.08610998387542,19.1164668149475,18.2405810584288
4.52,8.07599999999864,9.61035530261566,10.0598841087907,1.74795904341174,1.7490485590669,2.49947937511571,0.526300000000001,1.08610998387542,19.1164668149475,18.2736250024858
4.52666666666667,7.46500000000355,9.5857753678237,10.0611873134304,1.74348837422697,1.74972838702477,2.49892619205098,0.526300000000001,1.08610998387542,19.1164668149475,18.2783598115823
4.53333333333333,6.877,9.61257430625335,10.0587735932647,1.74836264217096,1.74846938802943,2.49836627276766,0.526300000000001,1.08610998387542,19.1164668149475,18.2695907563697
4.54,9.01399999999133,9.60624007216387,10.0604992839016,1.74721055346964,1.74936944853085,2.49779959653284,0.526300000000001,1.08610998387542,19.1164668149475,18.2758599831042
4.54666666666667,7.73499999999773,9.6016784019003,10.0565548766595,1.74638086377148,1.74731263594587,2.49722614286463,0.526300000000001,1.08610998387542,19.1164668149475,18.2615320057694
4.55333333333333,8.06600000000025,9.61947702202109,10.0551595904833,1.71828238905993,1.74658544966169,2.49664589153912,0.526300000000001,1.08610998387542,18.7740900396298,18.2564650030286
4.56,8.7959999999963,9.60758207682838,10.0646781394305,1.71615765038686,1.75155027443129,2.49605882259738,0.526300000000001,1.08610998387542,18.7740900396298,18.2910457184907
4.56666666666667,9.332,9.6174872086547,10.0676445095915,1.71792695796351,1.75309943811867,2.49546491635267,0.526300000000001,1.08610998387542,18.7740900396298,18.3018291746993
4.57333333333333,8.34499999999855,9.63915088716194,10.0640106284743,1.72179663998219,1.75120179787544,2.49486415339766,0.526300000000001,1.08610998387542,18.7740900396298,18.2886195964885
4.58,8.22799999999874,9.61967263053454,10.0573837380653,1.71831732969787,1.74774471215771,2.49425651461182,0.526300000000001,1.08610998387542,18.7740900396298,18.2645423613122
4.58666666666667,7.27500000000324,9.63139030686395,10.0588294643804,1.72041040365932,1.74849852363247,2.4936419811688,0.526300000000001,1.08610998387542,18.7740900396298,18.2697937125741
4.59333333333333,7.89300000000301,9.63803790980782,10.0627512059079,1.72159783401981,1.75054443755773,2.49302053454402,0.526300000000001,1.08610998387542,18.7740900396298,18.2840425625637
4.6,7.024,9.62844670274152,10.0620154122036,1.78984056450351,1.75016046342281,2.49239215652228,0.526300000000001,1.08610998387542,19.5377224076394,18.2813687825456
4.60666666666667,9.74399999999346,9.64656761662759,10.0620760759989,1.79320907738419,1.75019211871608,2.49175682920548,0.526300000000001,1.08610998387542,19.5377224076394,18.2815892196075
4.61333333333333,7.32800000000067,9.62488541175671,10.059242324772,1.78917855293888,1.74871383161167,2.49111453502043,0.526300000000001,1.08610998387542,19.5377224076394,18.2712934952297
4.62,6.9320000000037,9.63377843757574,10.0683762937919,1.79083168545791,1.75348174712469,2.49046525672677,0.526300000000001,1.08610998387542,19.5377224076394,18.3044898717791
4.62666666666667,8.12300000000364,9.62529696329913,10.0642552575013,1.78925505662299,1.7513295019949,2.48980897742496,0.526300000000001,1.08610998387542,19.5377224076394,18.2895087015894
4.63333333333333,8.854,9.60780492229387,10.060928392049,1.78600344548428,1.74959330442923,2.48914568056432,0.526300000000001,1.08610998387542,19.5377224076394,18.2774190484045
4.64,8.14400000000362,9.6240317437549,10.0713644799955,1.78901986383093,1.75504345431412,2.48847534995122,0.526300000000001,1.08610998387542,19.5377224076394,18.3153566370406
4.64666666666667,7.47800000000273,9.61414407419664,10.061539115669,1.78718183609809,1.74991193789258,2.48779796975735,0.526300000000001,1.08610998387542,19.5377224076394,18.2796380862276
4.65333333333333,6.86700000000202,9.59933590042945,10.0711237824316,1.85428828243943,1.75491762491262,2.487113524528,0.526300000000001,1.08610998387542,20.3026105591635,18.3144812027229
4.66,7.75500000000444,9.61161111153542,10.0804372302222,1.85665946523316,1.75979080095455,2.4864219991905,0.526300000000001,1.08610998387542,20.3026105591635,18.34837013854
4.66666666666667,7.462,9.58904440631102,10.0713521271272,1.85230029106685,1.75503699646205,2.48572337906267,0.526300000000001,1.08610998387542,20.3026105591635,18.3153117082627
4.67333333333333,7.76400000000442,9.56279423616537,10.0738832652099,1.84722958790384,1.75636055980558,2.48501764986145,0.526300000000001,1.08610998387542,20.3026105591635,18.3245188947078
4.68,7.81000000000077,9.56694743286678,10.0607470821501,1.8480318542333,1.74949871687543,2.48430479771147,0.526300000000001,1.08610998387542,20.3026105591635,18.2767602926692
4.68666666666667,7.05100000000533,9.53924993498974,10.0595337780934,1.84268157309937,1.74886583606838,2.48358480915381,0.526300000000001,1.08610998387542,20.3026105591635,18.2723522839832
4.69333333333333,7.05500000000812,9.52533892728267,10.0630788155944,1.83999440610618,1.75071541882541,2.48285767115473,0.526300000000001,1.08610998387542,20.3026105591635,18.2852331170828
4.7,8.247,9.52674590817789,10.0605771069337,1.68857305696021,1.74941004560782,2.4821233711146,0.526300000000001,1.08610998387542,18.6290664666061,18.2761427301726
4.70666666666667,8.29899999999811,9.49364665747834,10.0556861158875,1.68270636297304,1.74685983708158,2.48138189687676,0.526300000000001,1.08610998387542,18.6290664666061,18.2583770053597
4.71333333333333,7.74100000000334,9.54317543230882,10.0437694281404,1.6914851165505,1.74065674261784,2.48063323673652,0.526300000000001,1.08610998387542,18.6290664666061,18.2151277528104
4.72,8.23900000000086,9.53732484602492,10.056549801753,1.69044812632723,1.74730999067307,2.47987737945021,0.526300000000001,1.08610998387542,18.6290664666061,18.2615135748963
4.72666666666667,8.50199999999939,9.54185875374813,10.0653231417046,1.69125174117095,1.75188704416119,2.47911431424429,0.526300000000001,1.08610998387542,18.6290664666061,18.2933901837493
4.73333333333333,7.994,9.57160963751536,10.060084456619,1.69652495211142,1.74915306078545,2.47834403082451,0.526300000000001,1.08610998387542,18.6290664666061,18.2743528672409
4.74,8.13400000000322,9.55295197059243,10.0620785697615,1.69321796418758,1.75019342000757,2.47756651938513,0.526300000000001,1.08610998387542,18.6290664666061,18.2815982813455
4.74666666666667,8.21200000000097,9.57621343017306,10.0606456802476,1.69734095374687,1.74944581800752,2.47678177061819,0.526300000000001,1.08610998387542,18.6290664666061,18.2763918729265
4.75333333333333,7.48000000000016,9.57144283997948,10.0655714468396,1.81076825930993,1.75201670118485,2.47598977572284,0.526300000000001,1.08610998387542,19.8838868039437,18.2942927675377
4.76,6.71900000000042,9.57094394989422,10.0719517074972,1.81067387705781,1.75535046431588,2.47519052641467,0.526300000000001,1.08610998387542,19.8838868039437,18.3174925134045
4.76666666666667,7.318,9.57421871813328,10.0659292610349,1.8112934123236,1.75220355159912,2.47438401493515,0.526300000000001,1.08610998387542,19.8838868039437,18.2955934535504
4.77333333333333,8.6980000000001,9.54217911924448,10.0628616691044,1.80523201806165,1.75060208765352,2.47357023406105,0.526300000000001,1.08610998387542,19.8838868039437,18.2844439885418
4.78,6.6760000000054,9.55875768977879,10.0690406873688,1.80836842600036,1.75382889710818,2.47274917711395,0.526300000000001,1.08610998387542,19.8838868039437,18.3069057105198
4.78666666666667,8.78799999999842,9.55780660018251,10.0736174265802,1.80818849462727,1.75622151824104,2.47192083796971,0.526300000000001,1.08610998387542,19.8838868039437,18.323551779924
4.79333333333333,9.0199999999952,9.54085179886017,10.0759551921325,1.80498090966953,1.75744449113773,2.47108521106805,0.526300000000001,1.08610998387542,19.8838868039437,18.3320573915206
4.8,7.908,9.53742380542091,10.065545618638,1.80651144568384,1.7520032142235,2.47024229142207,0.526300000000001,1.08610998387542,19.9079002090939,18.2941988815469
4.80666666666667,8.14900000000269,9.53621375709088,10.0734488728673,1.80628224687684,1.75613336340288,2.46939207462787,0.526300000000001,1.08610998387542,19.9079002090939,18.3229385986373
4.81333333333333,8.01400000000185,9.5189067307118,10.069891930978,1.80300407219546,1.75427374440914,2.46853455687414,0.526300000000001,1.08610998387542,19.9079002090939,18.310001198104
4.82,6.92500000000389,9.52776603453026,10.0734282285555,1.80468213894339,1.75612256647796,2.46766973495177,0.526300000000001,1.08610998387542,19.9079002090939,18.3228634974332
4.82666666666667,8.47799999999527,9.52010467306515,10.0764550372957,1.80323097797387,1.75770605255507,2.46679760626348,0.526300000000001,1.08610998387542,19.9079002090939,18.3338762597719
4.83333333333333,8.49,9.50335951854354,10.0660805895644,1.80005922909071,1.75228257928737,2.46591816883344,0.526300000000001,1.08610998387542,19.9079002090939,18.2961435599526
4.84,7.32700000000322,9.49932306458119,10.0637640881962,1.79929467249432,1.75107310230335,2.4650314213169,0.526300000000001,1.08610998387542,19.9079002090939,18.2877235668042
4.84666666666667,8.59900000000086,9.49084240065205,10.0667778134864,1.79768832503954,1.7526467184217,2.46413736300982,0.526300000000001,1.08610998387542,19.9079002090939,18.2986782010464
4.85333333333333,8.79199999999741,9.49045625390694,10.0633599486697,1.76981744141907,1.75086215257428,2.46323599385849,0.526300000000002,1.08610998387542,19.6000508499316,18.2862548035306
4.86,7.73900000000088,9.49045740517594,10.0680058093843,1.76981765611222,1.75328818649793,2.46232731446912,0.526300000000002,1.08610998387542,19.6000508499316,18.3031428018805
4.86666666666667,7.762,9.47682890472716,10.0567505073474,1.76727615998713,1.7474146096218,2.46141132611744,0.526300000000002,1.08610998387542,19.6000508499316,18.2622424977542
4.87333333333333,7.46000000000426,9.47873245915669,10.0596908527412,1.76763114227037,1.74894776037442,2.46048803075826,0.526300000000002,1.08610998387542,19.6000508499316,18.2729229159371
4.88,7.94599999999968,9.47063571004111,10.0554217903031,1.76612122879307,1.7467220858815,2.45955743103501,0.526300000000002,1.08610998387542,19.6000508499316,18.2574171319735
4.88666666666667,7.72099999999885,9.46714197856404,10.0541644153179,1.76546970406777,1.74606691395111,2.45861953028924,0.526300000000002,1.08610998387542,19.6000508499316,18.2528514389995
4.89333333333333,8.03899999999485,9.48190697930867,10.0697455089942,1.76822313921792,1.7541972210933,2.45767433257009,0.526300000000002,1.08610998387542,19.6000508499316,18.3094687262113
4.9,8.104,9.47641231103393,10.0607163637613,1.78325093880916,1.74948269173816,2.45672184264373,0.526300000000001,1.08610998387542,19.7780892374823,18.2766486843032
4.90666666666667,8.83599999999093,9.46979311676712,10.0632102171932,1.78200535303228,1.75078400115883,2.45576206600272,0.526300000000001,1.08610998387542,19.7780892374823,18.2857106497734
4.91333333333333,8.51500000000321,9.47561547673347,10.0676349950564,1.78310099223996,1.75309446776722,2.45479500887537,0.526300000000001,1.08610998387542,19.7780892374823,18.3017945820367
4.92,7.87100000000289,9.4612112560223,10.062596382364,1.78039043688811,1.75046363818646,2.45382067823498,0.526300000000001,1.08610998387542,19.7780892374823,18.2834799374068
4.92666666666667,8.88999999999768,9.47228159787034,10.0767948506118,1.78247363006772,1.75788388654429,2.45283908180907,0.526300000000001,1.08610998387542,19.7780892374823,18.3351128455189
4.93333333333333,7.334,9.48355624287171,10.0772897553316,1.78459526857642,1.75814290573852,2.45185022808854,0.526300000000001,1.08610998387542,19.7780892374823,18.3369138858002
4.94,9.16399999998823,9.46473770798591,10.0737885296444,1.78105403705328,1.7563110094261,2.4508541263367,0.526300000000001,1.08610998387542,19.7780892374823,18.3241742459854
4.94666666666667,7.86500000000108,9.47148732869132,10.0749719490907,1.78232416619756,1.75693005064549,2.44985078659831,0.526300000000001,1.08610998387542,19.7780892374823,18.3284797677486
4.95333333333333,8.05700000000215,9.44770169439093,10.0665148974439,1.79934749735168,1.75250939933719,2.44884021970848,0.526300000000002,1.08610998387542,20.0172628011658,18.297722393077
4.96,7.73499999999638,9.45884960575183,10.0803728405096,1.80147065566646,1.75975707869703,2.44782243730149,0.526300000000002,1.08610998387542,20.0172628011658,18.3481357355119
4.96666666666667,8.444,9.4694394642695,10.0792275333905,1.80348753088516,1.75915732905719,2.44679745181956,0.526300000000002,1.08610998387542,20.0172628011658,18.3439666324403
4.97333333333333,8.63599999999443,9.44542466795923,10.0755268925703,1.79891382978429,1.75722038909579,2.44576527652144,0.526300000000002,1.08610998387542,20.0172628011658,18.3304989397151
4.98,7.79500000000337,9.46496826095367,10.0909272336534,1.80263597473354,1.7652903923001,2.44472592549101,0.526300000000002,1.08610998387542,20.0172628011658,18.3865777298669
4.98666666666667,9.16499999999583,9.44508582862924,10.0826606411663,1.79884929666077,1.76095551269893,2.44367941364572,0.526300000000002,1.08610998387542,20.0172628011658,18.356465117986
4.99333333333333,7.77499999999355,9.44803280361743,10.0926901461198,1.79941055825023,1.76621575706082,2.44262575674484,0.526300000000002,1.08610998387542,20.0172628011658,18.3930026614403
5,7.602,9.45768339002495,10.0896406058465,1.91497353911975,1.76461523666646,2.44156497139778,0.526300000000001,1.08610998387542,21.2810878755687,18.3818893254259
5.00666666666667,7.47200000000523,9.43697502313025,10.0848998450681,1.91078054882748,1.76212901670865,2.44049707507213,0.526300000000001,1.08610998387542,21.2810878755687,18.3646194006795
5.01333333333333,7.48999999999923,9.39228965213223,10.0872301972913,1.9017327408688,1.76335084249275,2.43942208610164,0.526300000000001,1.08610998387542,21.2810878755687,18.37310753181
5.02,8.74199999999677,9.39310233290629,10.0795188187601,1.90189729090858,1.75930985015065,2.43834002369407,0.526300000000001,1.08610998387542,21.2810878755687,18.3450269133582
5.02666666666667,7.84499999999727,9.35725487764968,10.0754660685068,1.89463896712777,1.75718856525952,2.43725090793891,0.526300000000001,1.08610998387542,21.2810878755687,18.3302776248243
5.03333333333333,7.473,9.34489100755156,10.0787159030036,1.89213555449461,1.75888945357087,2.43615475981495,0.526300000000001,1.08610998387542,21.2810878755687,18.342104368192
5.04,6.96700000001269,9.34207343789676,10.0729128907858,1.89156505841105,1.75585306041634,2.43505160119774,0.526300000000001,1.08610998387542,21.2810878755687,18.3209888184528
5.04666666666667,8.52299999999884,9.32102756208274,10.0875913688497,1.88730372996206,1.76354025870394,2.43394145486684,0.526300000000001,1.08610998387542,21.2810878755687,18.3744232473329
5.05333333333333,8.53499999999979,9.3233916526884,10.0993824951819,1.89089767150873,1.76973156059478,2.43282434451299,0.526300000000001,1.08610998387542,21.3162064509947,18.4174031340434
5.06,8.56800000000515,9.322089960839,10.1150797318648,1.89063367250721,1.77799635159672,2.43170029474511,0.526300000000001,1.08610998387542,21.3162064509947,18.4746991140213
5.06666666666667,7.089,9.32887323021794,10.1310128928303,1.89200940236515,1.78641163351279,2.43056933109709,0.526300000000001,1.08610998387542,21.3162064509947,18.5329472344827
5.07333333333333,7.44200000000366,9.34513812445259,10.1493657177376,1.89530812152029,1.7961377474853,2.42943148003449,0.526300000000001,1.08610998387542,21.3162064509947,18.6001547332834
5.08,9.01499999999856,9.35722684844768,10.1764046697174,1.89775986235725,1.81053131133471,2.42828676896101,0.526300000000001,1.08610998387542,21.3162064509947,18.6993921893928
5.08666666666667,7.57200000000458,9.36497103938217,10.1995803298725,1.8993304788401,1.82292937103036,2.42713522622483,0.526300000000001,1.08610998387542,21.3162064509947,18.7846608574669
5.09333333333333,7.74100000001105,9.39424863934596,10.240932452511,1.90526833361025,1.84519147313555,2.42597688112477,0.526300000000001,1.08610998387542,21.3162064509947,18.9372867957682
5.1,9.22,9.44103128486793,10.2775213922128,2.42481176391624,1.86503979279387,2.42481176391624,0.526300000000001,1.08610998387542,26.9944456013684,19.0728473105118
5.10666666666667,9.03599999999739,9.47643758717497,10.3305779718615,2.43390543342759,1.89407335245117,2.42363990581703,0.526300000000001,1.08610998387542,26.9944456013684,19.2702785818494
5.11333333333333,9.15700000000277,9.35877408502606,10.3956120074656,2.40368502258629,1.93007026695611,2.42246133901293,0.526300000000001,1.08610998387542,26.9944456013684,19.5136664531067
5.12,9.33100000000008,9.43247573530308,10.4434466845578,2.42261437714718,1.95683629955666,2.42127609666309,0.526300000000001,1.08610998387542,26.9944456013684,19.6936611449199
5.12666666666667,9.30799999999416,9.42249025578486,10.5042712843838,2.42004973060873,1.99122676983053,2.42008421290527,0.526300000000001,1.08610998387542,26.9944456013684,19.9237283579543
5.13333333333333,8.27,9.38629650176268,10.5688373733945,2.41075381389316,2.0281710534807,2.41888572286083,0.526300000000001,1.08610998387542,26.9944456013684,20.1694095101235
5.14,9.56900000001011,9.48126734682639,10.6346749903579,2.43514589727801,2.06631058127963,2.41768066263952,0.526300000000001,1.08610998387542,26.9944456013684,20.4214792213684
5.14666666666667,10.180999999999,9.4941776693281,10.7416064657678,2.43846175345236,2.12926956330307,2.4164690693441,0.526300000000001,1.08610998387542,26.9944456013684,20.8342191373081
5.15333333333333,7.94500000000176,9.57331764944137,10.8117032811979,2.42512653834646,2.1712272907325,2.41525098107472,2.38583447583253,1.08610998387542,26.6248858091344,21.1070233116491
5.16,9.58799999999789,9.62759193325307,10.8986907583189,2.43887537765601,2.22405705449065,2.41402643693305,2.38583447583253,1.08610998387542,26.6248858091344,21.4480302333618
5.16666666666667,10.101,9.62550900270015,11.0099960282331,2.43834772670507,2.29289634004125,2.41279547702628,2.38583447583253,1.08610998387542,26.6248858091344,21.8883526815566
5.17333333333333,11.7399999999979,9.77857939520587,11.1016309546831,2.47712373776978,2.35062468651151,2.41155814247083,2.38583447583253,1.08610998387542,26.6248858091344,22.2542173638269
5.18,9.32600000000704,9.84291600708933,11.2400399070335,2.49342158043825,2.42119605278068,2.41031447539583,2.38583447583253,1.08610998387542,26.6248858091344,22.6400782238519
5.18666666666667,10.1139999999984,9.90384225507447,11.3944816317864,2.5088555048395,2.45361541569546,2.40906451894642,2.38583447583253,2.26035512024396,26.6248858091344,22.6322503218453
5.19333333333333,9.52599999999853,10.0442687399673,11.5036575396425,2.54442854311847,2.47626346083727,2.40780831728679,2.38583447583253,3.05558217571453,26.6248858091344,22.6243819448282
5.2,8.439,10.1140288443049,11.7388828019609,2.40654591560299,2.52601446372438,2.40654591560299,13.2654420515595,4.345566592017,25.0083928724482,22.6164733545485
5.20666666666667,10.5560000000016,10.2236272516024,11.8789948732246,2.43262391117712,2.55526591529603,2.40527736010551,13.2654420515595,5.18260598335944,25.0083928724482,22.6085248192417
5.21333333333333,8.13400000000821,10.6254484104902,11.9878575469241,2.52823378965485,2.57777202017666,2.40400269803159,13.2654420515595,5.96443511560027,25.0083928724482,22.6005366136532
5.22,11.762999999997,10.0603889435305,12.2632212613537,2.39378276393425,2.63604736509423,2.40272197764738,13.2654420515595,7.26347409744055,25.0083928724482,22.5925090190599
5.22666666666667,12.2759999999854,10.1147195338985,12.2708008236742,2.40671025923361,2.63673484685436,2.40143524824974,13.2654420515595,7.68528399693772,25.0083928724482,22.5844423232897
5.23333333333333,13.696,10.2956456362204,12.3943273427284,2.44976006453588,2.66232223178083,2.40014256016787,13.2654420515595,8.49497391760517,25.0083928724482,22.5763368207403
5.24,13.0219999999934,9.73758391536436,12.5863673149356,2.31697409213509,2.70259747348197,2.39884396476468,13.2654420515595,9.45659277298273,25.0083928724482,22.5681928123959
5.24666666666667,13.0499999999984,9.93299936744542,12.4744633999667,2.36347151322127,2.67759786841846,2.39753951443791,13.2654420515595,9.59557272057364,25.0083928724482,22.5600106058428
5.25333333333333,11.8780000000028,9.83990033909405,12.6274128602916,2.45983495362724,2.70944032320209,2.39622926262099,14.8003370061903,10.4401895121275,26.274295961089,22.5517905152835
5.26,12.5780000000007,9.51458746846579,12.7014619909485,2.37851136878798,2.72433098913193,2.39491326378364,14.8003370061903,11.0404696533888,26.274295961089,22.5435328615491
5.26666666666667,12.307,9.76191465531158,12.5581455899797,2.44033964328467,2.69260001096384,2.39359157343228,14.8003370061903,11.1384591480537,26.274295961089,22.5352379721104
5.27333333333333,14.4319999999861,9.54024934794827,12.7194147737586,2.38492647320484,2.72616953978942,2.39226424811008,14.8003370061903,11.9424056105966,26.274295961089,22.5269061810871
5.28,13.5419999999941,9.45211160193452,12.6349938603266,2.36289329188112,2.70706948741508,2.39093134539685,14.8003370061903,12.1429574065761,26.274295961089,22.5185378292562
5.28666666666667,10.0890000000113,9.57513075429413,12.5345110228065,2.3936463280412,2.68453854309903,2.3895929239086,14.8003370061903,12.3256868115762,26.274295961089,22.5101332640581
5.29333333333333,9.91100000001331,9.26719000302459,12.6629609602338,2.31666552564328,2.71103198204718,2.38824904329689,14.8003370061903,12.9915524257135,26.274295961089,22.5016928396016
5.3,12.052,9.32989836107518,12.4808247003394,2.38689976424791,2.67103166004128,2.38689976424791,16.3011188254234,12.9551938926538,26.8889032171172,22.4932169166667
5.30666666666667,12.9579999999918,9.39050833622212,12.4678525396803,2.40240582120485,2.66724585428905,2.38554514848125,16.3011188254234,13.2884674769729,26.8889032171172,22.484705862707
5.31333333333333,12.3800000000003,9.2585343274351,12.562083877283,2.36864245977587,2.6863833426951,2.38418525874847,16.3011188254234,13.8172492929454,26.8889032171172,22.4761600518493
5.32,13.4479999999979,9.38267148731282,12.3597085498532,2.4004008933814,2.64209667830493,2.38282015883141,16.3011188254234,13.7293121329492,26.8889032171172,22.4675798648919
5.32666666666667,12.2780000000048,9.32863755538557,12.4354227078648,2.38657720802202,2.65726266199772,2.38144991354013,16.3011188254234,14.2081815473824,26.8889032171172,22.4589656893019
5.33333333333333,15.575,9.27603972291701,12.43447095058,2.37312092489219,2.65603619157843,2.38007458871074,16.3011188254234,14.5003607055759,26.8889032171172,22.4503179192104
5.34,13.8810000000049,9.33565428171154,12.2605763117737,2.38837232108382,2.61787917398247,2.37869425120285,16.3011188254234,14.4547028926715,26.8889032171172,22.4416369554056
5.34666666666667,13.929000000006,9.27630985934511,12.3885249080996,2.37319003481725,2.64417167697523,2.37730896889677,16.3011188254234,14.992772459964,26.8889032171172,22.4329232053255
5.35333333333333,16.1829999999979,9.34305585839622,12.2768538396714,2.3781247775216,2.61931530639589,2.37591881069051,17.1099999649071,15.0408180452632,26.7523237487174,22.4241770830476
5.36,15.3359999999986,9.3843157121261,12.1546659090603,2.3886268104709,2.59223088714735,2.37452384649642,17.1099999649071,15.0791993765519,26.7523237487174,22.4153990092778
5.36666666666667,13.767,9.36755347686855,12.2813068105905,2.3843602527625,2.6182102456939,2.37312414723764,17.1099999649071,15.566048867968,26.7523237487174,22.4065894113377
5.37333333333333,17.0939999999778,9.48529673116601,12.1344619172661,2.41432990666103,2.58588419697407,2.37171978484424,17.1099999649071,15.5209944992262,26.7523237487174,22.3977487231495
5.38,14.605999999999,9.45476253085549,12.0880297744155,2.40655791648771,2.57496908894757,2.3703108322491,17.1099999649071,15.6753803802671,26.7523237487174,22.38887738522
5.38666666666667,16.1699999999928,9.4522616658009,12.135254552164,2.40592136146313,2.58400104572455,2.36889736338354,17.1099999649071,15.9725642867086,26.7523237487174,22.3799758446225
5.39333333333333,12.6460000000175,9.53401096770066,11.9945123155641,2.42672933300257,2.55301307182802,2.36747945317265,17.1099999649071,15.9288677876092,26.7523237487174,22.3710445549774
5.4,14.532,9.51853221041192,12.0468099982208,2.3660571775304,2.56311749961653,2.3660571775304,20.0674977059715,16.2423751143199,26.1258885932893,22.3620839764306
5.40666666666667,16.481999999991,9.56010763893198,12.031499792078,2.37639173740626,2.55883100583066,2.36463061335442,20.0674977059715,16.4036271010218,26.1258885932893,22.3530945756304
5.41333333333333,15.0960000000015,9.61212010484882,11.9068035565603,2.38932067073161,2.53128931231748,2.3631998385206,20.0674977059715,16.3726507675189,26.1258885932893,22.3440768257034
5.42,15.6639999999987,9.43244771454411,11.9829465319971,2.34465883219525,2.54644538518734,2.36176493187732,20.0674977059715,16.6919371279162,26.1258885932893,22.3350312062274
5.42666666666667,18.4979999999692,9.42489854989408,11.9080034907554,2.34278230808316,2.52949160063715,2.36032597323954,20.0674977059715,16.7332465792049,26.1258885932893,22.3259582032041
5.43333333333333,13.072,9.37368752392455,11.8590123469742,2.33005259168514,2.51805816837762,2.35888304338247,20.0674977059715,16.8189550971584,26.1258885932893,22.3168583090286
5.44,13.6380000000117,9.18674360419185,11.8910238994936,2.28358324186298,2.52382275553907,2.35743622403513,20.0674977059715,17.0376987915715,26.1258885932893,22.3077320224588
5.44666666666667,16.7349999999997,9.21954174211551,11.7680161637045,2.29173599776362,2.49669011520153,2.35598559787357,20.0674977059715,16.9673968707397,26.1258885932893,22.2985798485817
5.45333333333333,16.1410000000042,9.17089669242892,11.797289413284,2.36673979672144,2.50187056481994,2.35453124851383,20.7873752849558,17.1759928728333,27.1240496851058,22.2894022987787
5.46,14.8640000000002,9.1066205637142,11.797350194454,2.3501520107164,2.50085052656705,2.35307326050463,20.7873752849558,17.3150558263416,27.1240496851058,22.2801998906896
5.46666666666667,15.103,9.12470420133127,11.6749489333062,2.35481886786824,2.47387849245762,2.35161171931987,20.7873752849558,17.2435188834686,27.1240496851058,22.2709731481739
5.47333333333333,18.1329999999887,9.02065827477174,11.7243072409349,2.32796766200104,2.48330543248693,2.3501467113508,20.7873752849558,17.4650552523873,27.1240496851058,22.2617226012715
5.48,16.2669999999998,9.02370387469866,11.7162434377964,2.32875364212858,2.48056366531376,2.34867832389793,20.7873752849558,17.5707460013863,27.1240496851058,22.2524487861608
5.48666666666667,13.4160000000117,8.99509696443975,11.650876166639,2.32137103656211,2.46569356493998,2.34720664516279,20.7873752849558,17.5877931990916,27.1240496851058,22.2431522451158
5.49333333333333,16.4209999999927,8.92926009010934,11.6936146944909,2.30438046783199,2.47370160188528,2.34573176423928,20.7873752849558,17.7903702368484,27.1240496851058,22.2338335264613
5.5,18.035,8.94904109982169,11.6242307196812,2.34425377109476,2.45799088621963,2.34425377110489,21.4637374469654,17.7857103259495,27.532391705186,22.2244931845266
5.50666666666667,16.1219999999954,8.87185843478077,11.5630705650186,2.32403531957944,2.44402841475054,2.34277275661165,21.4637374469654,17.7915222998092,27.532391705186,22.215131779597
5.51333333333333,13.7440000000048,8.85763946468274,11.6039464620288,2.32031057701746,2.45163233712271,2.34128881247678,21.4637374469654,17.9645322631744,27.532391705186,22.2057498778643
5.52,13.7640000000023,8.8541409366331,11.5146321423623,2.31939411708816,2.43173236648604,2.33980203127313,21.4637374469654,17.9095343218795,27.532391705186,22.1963480513754
5.52666666666667,15.0360000000082,8.76526769858132,11.4808500700527,2.29611325144811,2.42356894281343,2.33831250641941,21.4637374469654,17.94106515285,27.532391705186,22.1869268779796
5.53333333333333,16.036,8.73064304717979,11.4740235744832,2.28704312106034,2.42109734265237,2.33682033217011,21.4637374469654,18.0127613515986,27.532391705186,22.1774869412732
5.54,17.5539999999935,8.68031478339045,11.4177352432754,2.27385933736052,2.40819265174968,2.33532560360524,21.4637374469654,17.9976402334893,27.532391705186,22.1680288305441
5.54666666666667,17.1229999999948,8.58897558584066,11.4132976765948,2.24993249917569,2.40622771603081,2.33382841661977,21.4637374469654,18.0577936088803,27.532391705186,22.1585531407134
5.55333333333333,14.6740000000067,8.57070615428588,11.3398416275566,2.32436736956756,2.38971703318001,2.33232886791292,21.3816271086588,17.9988049449877,28.503880157396,22.1490604722761
5.56,15.3569999999929,8.58527719995088,11.3060658394984,2.328319023314,2.38157634809727,2.33082705497716,21.3816271086588,17.995003928567,28.503880157396,22.1395514312402
5.56666666666667,14.747,8.55286243126548,11.3228232421471,2.31952816883035,2.38408011391004,2.32932307608696,21.3816271086588,18.0751236810571,28.503880157396,22.130026629064
5.57333333333333,13.1750000000361,8.50757858363784,11.2386992519457,2.30724723235915,2.3653472563374,2.3278170302874,21.3816271086588,17.9785064918618,28.503880157396,22.1204866825918
5.58,16.1560000000041,8.46927621474775,11.2340422446382,2.29685966629136,2.36334588406611,2.32630901738244,21.3816271086588,18.0144246790525,28.503880157396,22.1109322139885
5.58666666666667,15.5290000000089,8.42620486342821,11.2436031715313,2.28517875671773,2.36433365755884,2.32479913792309,21.3816271086588,18.0658698856257,28.503880157396,22.101363850672
5.59333333333333,18.746999999986,8.39334026482776,11.1709811309574,2.27626590878832,2.34804411764261,2.32328749319526,21.3816271086588,17.9805748395614,28.503880157396,22.0917822252446
5.6,18.499,8.4052298632631,11.2082598212307,2.32177418520744,2.35485664152389,2.32177418520744,21.3816271086588,18.0754175738616,29.0326181623397,22.0821879754225
5.60666666666667,18.3629999999818,8.42637099822068,11.2130032303157,2.32761399472949,2.35482838497099,2.32025931667821,21.3816271086588,18.1133144650754,29.0326181623397,22.0725817439645
5.61333333333333,16.7119999999927,8.4110844487361,11.1572439819356,2.32339139563922,2.34209750274773,2.31874299102342,21.3816271086588,18.0555640406685,29.0326181623397,22.062964178598
5.62,17.7569999999998,8.38063748291551,11.1771791858808,2.31498103918137,2.34525833081142,2.31722531234329,21.3816271086588,18.1142858600062,29.0326181623397,22.0533359319446
5.62666666666667,17.4579999999984,8.33704330122817,11.1475754366607,2.3029390311324,2.3380244408467,2.31570638540922,21.3816271086588,18.0873368942849,29.0326181623397,22.043697661444
5.63333333333333,15.68,8.3479862242598,11.1561520371485,2.30596179155881,2.33879919898279,2.31418631565049,21.3816271086588,18.1301227464556,29.0326181623397,22.0340500292761
5.64,16.9109999999926,8.35404400416402,11.1797958330515,2.30763513032885,2.3427287932436,2.31266520914061,21.3816271086588,18.2041853690024,29.0326181623397,22.0243937022817
5.64666666666667,16.1880000000051,8.33747068570802,11.1258937287159,2.30305708742219,2.33041055688043,2.31114317258365,21.3816271086588,18.1379855117546,29.0326181623397,22.0147293518825
5.65333333333333,16.2099999999982,8.34786219345705,11.1359631745121,2.31343597998446,2.33149494331127,2.30962031330029,21.3996670239768,18.1780256206041,29.1271527659014,22.0050576539987
5.66,16.4269999999951,8.3071389055449,11.1187660053652,2.30215036969335,2.32687057118147,2.30809673921364,21.3996670239768,18.1670944373453,29.1271527659014,21.9953792889659
5.66666666666667,17.8,8.28484488271392,11.0652626497939,2.2959720460267,2.31465413245951,2.30657255883498,21.3996670239768,18.0932674978597,29.1271527659014,21.9856949414502
5.67333333333333,14.2780000000155,8.30441131400369,11.0988983890835,2.30139447455949,2.32066689834794,2.30504788124926,21.3996670239768,18.1598494196184,29.1271527659014,21.9760053003625
5.68,14.6760000000042,8.2880424141754,11.0907164512918,2.29685817521267,2.31793318070387,2.30352281610041,21.3996670239768,18.1667337927172,29.1271527659014,21.9663110587708
5.68666666666667,17.9099999999916,8.297729078269,11.0853610233893,2.29954263222943,2.31579103379084,2.3019974735765,21.3996670239768,18.175068511138,29.1271527659014,21.956612913812
5.69333333333333,16.2430000000036,8.27809896818927,11.1103457682519,2.2941025564475,2.3199849610113,2.30047196439478,21.3996670239768,18.236286768599,29.1271527659014,21.9469115666012
5.7,16.209,8.2381940580195,11.0291667831714,2.29894639977638,2.30201544298596,2.29894639978644,21.4210418147627,18.1073202950445,29.3300394297132,21.9372077221411
5.70666666666667,15.6309999999909,8.26134495515858,11.0501495253584,2.30540687779555,2.30537456217996,2.29742089148129,21.4210418147627,18.153916076854,29.3300394297132,21.9275020892293
5.71333333333333,13.0200000000185,8.22915571276069,11.050236685521,2.29642416357433,2.30437221158718,2.29589555169229,21.4210418147627,18.159211490176,29.3300394297132,21.9177953803645
5.72,15.3910000000047,8.22570411928141,11.0054205413323,2.29546096358817,2.29400999852337,2.29437049309988,21.4210418147627,18.0971210243769,29.3300394297132,21.9080883116517
5.72666666666667,17.40899999999,8.22780919685588,11.0505630204611,2.29604840550529,2.30239909670313,2.29284582883621,21.4210418147627,18.1773391050303,29.3300394297132,21.8983816027059
5.73333333333333,15.935,8.18501907827639,11.0107090451784,2.28410741596784,2.29307869870228,2.29132167246913,21.4210418147627,18.1165861262414,29.3300394297132,21.888675976555
5.74,13.3740000000202,8.18986952747735,10.9960179056704,2.28546097994671,2.28900391262282,2.28979813798619,21.4210418147627,18.096635803438,29.3300394297132,21.8789721595412
5.74666666666667,15.3560000000025,8.20019235166713,11.0721155380008,2.28834166221026,2.30382291656038,2.28827533977835,21.4210418147627,18.2340094830546,29.3300394297132,21.8692708812215
5.75333333333333,17.4619999999987,8.21541451866939,11.0424204409604,2.2897102742893,2.2966252308566,2.28675339262366,21.4491600383307,18.1898374151567,29.2932036390988,21.8595728742671
5.76,15.4179999999971,8.24755034226975,11.0356678975824,2.29866681875864,2.29420296828146,2.28523241167075,21.4491600383307,18.2018252270324,29.2932036390988,21.8498788743612
5.76666666666667,18.402,8.2445109828947,11.0770470857482,2.29781972183218,2.30178410894666,2.28371251242223,21.4491600383307,18.2878504610107,29.2932036390988,21.840189620097
5.77333333333333,16.399000000006,8.2316114538743,11.031627945828,2.29422450651293,2.29132971128174,2.28219381071795,21.4491600383307,18.2241627877112,29.2932036390988,21.8305058528729
5.78,18.0979999999882,8.22457906564814,11.0677114997759,2.29226451635813,2.2978053870566,2.28067642271815,21.4491600383307,18.3030608956866,29.2932036390988,21.8208283167882
5.78666666666667,13.8420000000054,8.18587857233197,11.0537938923674,2.28147833910989,2.29389884384095,2.27916046488652,21.4491600383307,18.2907919317918,29.2932036390988,21.8111577585372
5.79333333333333,15.497000000005,8.18394821204056,10.9782044710284,2.28094033025078,2.27720312177809,2.27764605397306,21.4491600383307,18.1750123755515,29.2932036390988,21.8014949273023
5.8,13.33,8.20872592380644,11.0250442211922,2.27613330698721,2.28590635025366,2.27613330699701,21.4852882955028,18.2669409339207,29.1432349404339,21.791840574646
5.80666666666667,13.0800000000225,8.23558708831816,11.0326261294589,2.28358142887325,2.28646592167313,2.27462234122946,21.4852882955028,18.2898278664946,29.1432349404339,21.7821954544027
5.81333333333333,17.8160000000013,8.22571545251999,11.0110200848104,2.28084420031388,2.28097874452855,2.27311327417607,21.4852882955028,18.2585457166602,29.1432349404339,21.7725603225686
5.82,16.0720000000043,8.20873252922082,11.0327848335678,2.27613513855082,2.28447712168261,2.27160622355957,21.4852882955028,18.3126603989606,29.1432349404339,21.7629359371917
5.82666666666667,14.1160000000225,8.19450892315468,11.0079252758539,2.27219118624773,2.27832283719407,2.2701013073022,21.4852882955028,18.2808315978926,29.1432349404339,21.7533230582603
5.83333333333333,15.015,8.1885062192124,11.0042040754804,2.27052674349476,2.27654748112075,2.26859864350812,21.4852882955028,18.2861422064822,29.1432349404339,21.7437224475912
5.84,16.1889999999936,8.22375878767683,11.0383529523567,2.28030165204738,2.28260526810396,2.26709835044568,21.4852882955028,18.3568916500771,29.1432349404339,21.7341348687163
5.84666666666667,15.2980000000056,8.20941897770225,10.9925361451899,2.27632547847283,2.27212957265208,2.26560054652963,21.4852882955028,18.2925537618689,29.1432349404339,21.7245610867696
5.85333333333333,15.3799999999975,8.20391799437339,10.9677690231625,2.25812409965317,2.26601274336142,2.26410535030331,21.5214756096368,18.2566352359619,28.9295923635612,21.7150018683724
5.86,15.9890000000021,8.19180839811988,10.971284382491,2.25479093967328,2.26574279277731,2.26261288042071,21.5214756096368,18.2711493259076,28.9295923635612,21.7054579815187
5.86666666666667,16.328,8.16261536664102,10.9628124424139,2.24675557316065,2.26299940579656,2.26112325562852,21.5214756096368,18.2593706489369,28.9295923635612,21.695930195459
5.87333333333333,12.5130000000304,8.17704643600083,10.9880381490855,2.25072771738826,2.26721230319475,2.25963659474809,21.5214756096368,18.31297578707,28.9295923635612,21.6864192805843
5.88,15.330000000001,8.21283820209443,10.9988633646466,2.26057938212218,2.2684524651955,2.25815301665736,21.5214756096368,18.3399617561025,28.9295923635612,21.6769260083089
5.88666666666667,15.6540000000016,8.21199758228061,10.9867605005319,2.26034800196192,2.26496588267853,2.25667264027275,21.5214756096368,18.3338445258845,28.9295923635612,21.667451150953
5.89333333333333,19.0519999999768,8.21782522785544,10.9850971829035,2.2619520583318,2.26363470209997,2.25519558453101,21.5214756096368,18.3364039647881,28.9295923635612,21.6579954816243
5.9,16.723,8.20371589261259,10.9737901025325,2.25372196836118,2.26031953885466,2.25372196837098,21.5525714255163,18.3249613629908,28.8739064716649,21.6485597740997
5.90666666666667,16.3069999999878,8.17031358195334,10.9640211678721,2.24454569722842,2.25732524944722,2.25225191071541,21.5525714255163,18.3228820674661,28.8739064716649,21.6391448027059
5.91333333333333,17.0989999999959,8.20519521491669,10.9763801864753,2.25412836726854,2.25888878361887,2.25078553045266,21.5525714255163,18.3529835335721,28.8739064716649,21.6297513421994
5.92,15.0760000000039,8.17447315706848,10.9486157406832,2.24568841425309,2.25219879090762,2.24932294641845,21.5525714255163,18.3080542556955,28.8739064716649,21.6203801676473
5.92666666666667,17.5170000000077,8.16496510370747,10.9368831457848,2.24307636515039,2.24881257161512,2.24786427737758,21.5525714255163,18.2871477293836,28.8739064716649,21.6110320543056
5.93333333333333,14.509,8.19443845184652,10.96689040241,2.25117327307013,2.25400965042664,2.24640964200554,21.5525714255163,18.3510658015133,28.8739064716649,21.6017077774993
5.94,17.5239999999822,8.19811161439112,10.9721072634241,2.25218236300309,2.25411103828358,2.24495915887031,21.5525714255163,18.3701696338743,28.8739064716649,21.5924081125007
5.94666666666667,17.3590000000027,8.20256441765159,10.9712577754149,2.25340563556156,2.2529684182628,2.24351294641393,21.5525714255163,18.3780770097954,28.8739064716649,21.5831338344078
5.95333333333333,14.9750000000018,8.20525856604255,10.9764549962201,2.24586631729624,2.25306984982572,2.24207112293425,21.5846898824818,18.3956518783403,28.7678529160772,21.5738857180225
5.96,13.7710000000126,8.21845346147072,10.9781743030326,2.24947790015665,2.25245959615539,2.2406338065666,21.5846898824818,18.4128621610192,28.7678529160772,21.5646645377285
5.96666666666667,15.61,8.22810506365308,10.9963707777541,2.25211964606567,2.25523121628433,2.23920111526549,21.5846898824818,18.4620952115567,28.7678529160772,21.5554710673689
5.97333333333333,14.8210000000146,8.20795865308822,10.9603847996093,2.24660535976526,2.24689515478049,2.23777316678635,21.5846898824818,18.406651901993,28.7678529160772,21.5463060801241
5.98,16.7819999999927,8.17610807105015,10.9157015243037,2.23788751756567,2.23678620718903,2.23635007866725,21.5846898824818,18.3498729800469,28.7678529160772,21.5371703483885
5.98666666666667,15.193000000004,8.18435694692269,10.9555764043073,2.24014532240248,2.24400800489616,2.2349319682107,21.5846898824818,18.4264421481889,28.7678529160772,21.5280646436483
5.99333333333333,14.8160000000033,8.19071071890887,10.9433192351764,2.24188441720086,2.24055251698382,2.23351895246545,21.5846898824818,18.4131292372185,28.7678529160772,21.5189897363585
6,17.188,8.17968110698701,10.9231317426487,2.23211114819846,2.23547944412043,2.23211114820835,21.615670661429,18.389506152528,28.6810642869961,21.5099463958197
6.00666666666667,17.2919999999963,8.18046288925281,10.9125622404702,2.232324484744,2.23238074991864,2.23070867192622,21.615670661429,18.3782492505532,28.6810642869961,21.5009353900562
6.01333333333333,13.8150000000111,8.18607752924768,10.9103149620763,2.23385663500288,2.23098906639012,2.22931163979784,21.615670661429,18.3777904658966,28.6810642869961,21.4919574856921
6.02,16.4539999999965,8.16052622525853,10.918388274752,2.22688407094578,2.23171080307941,2.22792016767591,21.615670661429,18.3929309824103,28.6810642869961,21.4830134478293
6.02666666666667,16.8839999999807,8.13769054415078,10.9090451954481,2.22065255926327,2.22887634405194,2.22653437106915,21.615670661429,18.3831369421101,28.6810642869961,21.4741040399247
6.03333333333333,16.321,8.16929715666556,10.9187194136307,2.22927752535037,2.2299310436688,2.22515436512442,21.615670661429,18.4075327514184,28.6810642869961,21.4652300236675
6.04,16.1859999999939,8.20871897313298,10.9502319091811,2.24003514228778,2.23544606563151,2.22378026460889,21.615670661429,18.4644260114846,28.6810642869961,21.4563921588574
6.04666666666667,16.4100000000035,8.22799840803469,10.9502570667452,2.24529620821593,2.2345342669244,2.22241218389238,21.615670661429,18.4785694332821,28.6810642869961,21.447591203282
6.05333333333333,18.1009999999915,8.24089436249276,10.9652891896927,2.22935898729886,2.23668749226605,2.22105023692966,21.6502400677055,18.5197673976356,28.4329210559282,21.4388279125954
6.06,15.8300000000071,8.19408623250392,10.9396739129329,2.21669626882692,2.23055438740067,2.21969453724293,21.6502400677055,18.4873939539465,28.4329210559282,21.4301030401965
6.06666666666667,17.326,8.18644942614739,10.9135060117131,2.21463033009062,2.22431697052552,2.21834519790435,21.6502400677055,18.4584461891913,28.4329210559282,21.4214173371078
6.07333333333333,16.8209999999894,8.19835549098078,10.9351747785277,2.21785120533452,2.22783382468695,2.21700233151863,21.6502400677055,18.5119940546185,28.4329210559282,21.4127715518545
6.08,17.7219999999927,8.17979456472196,10.9089708447408,2.21283003093917,2.22160212052957,2.21566605020585,21.6502400677055,18.4755445292209,28.4329210559282,21.4041664303442
6.08666666666667,14.2520000000056,8.18198555004684,10.8771707948661,2.21342274486198,2.21423980653807,2.21433646558418,21.6502400677055,18.4237163893866,28.4329210559282,21.3956027157467
6.09333333333333,16.6570000000042,8.17596397568485,10.8767006751957,2.21179376500481,2.21326224296584,2.21301368875292,21.6502400677055,18.4311554522824,28.4329210559282,21.3870811483747
6.1,14.717,8.14826869472032,10.8409564430126,2.21169783026546,2.20511423166162,2.21169783027551,21.6748119301489,18.3646293264777,28.5283247203258,21.3786024655641
6.10666666666667,14.8569999999875,8.14219960194565,10.8583859870847,2.2100504865383,2.20778806262604,2.2103890001627,21.6748119301489,18.3936301741931,28.5283247203258,21.3701674015561
6.11333333333333,15.6469999999897,8.11899625607949,10.8757262626187,2.20375236461452,2.21044554172758,2.20908730785585,21.6748119301489,18.4209150488393,28.5283247203258,21.3617766873788
6.12,19.7269999999948,8.14841921831238,10.8762378945237,2.21173868712898,2.20968590943179,2.20779286221037,21.6748119301489,18.4320247088231,28.5283247203258,21.3534310507299
6.12666666666667,17.9319999999864,8.16724059828056,10.8782038804137,2.21684740491895,2.2092262967361,2.20650577147925,21.6748119301489,18.4422403413533,28.5283247203258,21.3451312158597
6.13333333333333,12.83,8.14180499613209,10.8461995168457,2.20994337804025,2.20187490661554,2.20522614329673,21.6748119301489,18.3910964544146,28.5283247203258,21.3368779034552
6.14,16.6609999999909,8.16343938609857,10.8717176596552,2.21581563571125,2.20620649228668,2.20395408466218,21.6748119301489,18.4357723050272,28.5283247203258,21.3286718305244
6.14666666666667,15.8170000000013,8.12547761006904,10.8776837369392,2.20551160907404,2.2065728661292,2.20268970192399,21.6748119301489,18.4425063421911,28.5283247203258,21.3205137102815
6.15333333333333,13.1060000000075,8.13567850477833,10.8786025931733,2.19680434437662,2.20591989737528,2.20143310076374,21.7044956163549,18.4528617855014,28.3800671943752,21.3124042520331
6.16,14.2099999999993,8.15036977668754,10.891846709517,2.20077129684845,2.20777021915294,2.20018438618042,21.7044956163549,18.4857885510294,28.3800671943752,21.3043441610645
6.16666666666667,13.352,8.12106899530513,10.8570275088328,2.19285946948252,2.19988496448353,2.19894366247487,21.7044956163549,18.426009683096,28.3800671943752,21.2963341385278
6.17333333333333,15.7359999999993,8.1533154845343,10.866920043869,2.20156669993514,2.2010664903962,2.19771103323435,21.7044956163549,18.4521543129624,28.3800671943752,21.2883748813298
6.18,17.8209999999918,8.13835087318273,10.8760319586153,2.1975259400637,2.20209378936339,2.19648660131726,21.7044956163549,18.4747043362757,28.3800671943752,21.2804670820215
6.18666666666667,15.731999999993,8.13512503430293,10.8503457088707,2.19665489570505,2.19608205878817,2.19527046883804,21.7044956163549,18.4405226699273,28.3800671943752,21.2726114286879
6.19333333333333,15.5819999999937,8.12164941090506,10.8678054795232,2.19301619390455,2.19880904925148,2.19406273715225,21.7044956163549,18.4744598596811,28.3800671943752,21.2648086048396
6.2,16.727,8.11330569744344,10.8610388545599,2.19286350683558,2.19663921365354,2.19286350684179,21.7293620276925,18.4649380762873,28.4072752476404,21.2570592893045
6.20666666666667,14.3830000000213,8.14371488241514,10.8726184420238,2.20108249851219,2.19818513970665,2.19167287770035,21.7293620276925,18.4889822213644,28.4072752476404,21.2493641561205
6.21333333333333,17.0229999999984,8.12106768301124,10.8690808425888,2.19496141557056,2.1966798133069,2.19049094871896,21.7293620276925,18.4905387139495,28.4072752476404,21.2417238744301
6.22,16.3850000000053,8.12119234810353,10.8359793141198,2.19499511004007,2.18920789891801,2.18931781807178,21.7293620276925,18.4434889830009,28.4072752476404,21.2341391083751
6.22666666666667,14.770000000007,8.1469552937384,10.8625311165645,2.20195831658227,2.19379410791625,2.18815358310209,21.7293620276925,18.4950641148508,28.4072752476404,21.2266105169928
6.23333333333333,13.929,8.12122620985594,10.8822227849253,2.19500426219135,2.19699741741969,2.1869983403084,21.7293620276925,18.5328119018588,28.4072752476404,21.2191387541131
6.24,16.1519999999795,8.11418293284645,10.8579031816938,2.19310060593845,2.19132161689164,2.1858521853308,21.7293620276925,18.5016467750127,28.4072752476404,21.211724468257
6.24666666666667,16.1520000000021,8.13519777768152,10.8622078819041,2.19878049623953,2.19143013800853,2.18471521293754,21.7293620276925,18.5130812502644,28.4072752476404,21.204368302536
6.25333333333333,18.2489999999966,8.14456011182761,10.8770227341311,2.18920872672796,2.19366380525399,2.18358751701169,21.7565177813861,18.5435439217135,28.2510996269524,21.1970708945526
6.26,16.8280000000054,8.1666263749162,10.8759313524954,2.19514000540434,2.19269471666645,2.18246919053814,21.7565177813861,18.5575317209439,28.2510996269524,21.1898328763027
6.26666666666667,17.475,8.19182258996376,10.919658752599,2.20191259632457,2.20076483441366,2.18136032559072,21.7565177813861,18.6544672668854,28.2510996269524,21.1826548740778
6.27333333333333,17.5339999999953,8.15674531133267,10.9056823178533,2.1924840349984,2.19720949236816,2.18026101331951,21.7565177813861,18.6453323004532,28.2510996269524,21.1755375083703
6.28,15.4170000000048,8.1726848139877,10.8658395574056,2.19676847735415,2.18845273965855,2.17917134393847,21.7565177813861,18.5941393581924,28.2510996269524,21.1684813937785
6.28666666666667,14.963000000002,8.2149001665578,10.9163150435022,2.20811570998298,2.19789239680057,2.17809140671312,21.7565177813861,18.6918222220716,28.2510996269524,21.1614871389137
6.29333333333333,16.1930000000064,8.18543591797699,10.8860009476789,2.20019589734314,2.19107099604728,2.17702128994859,21.7565177813861,18.6540622505968,28.2510996269524,21.1545553463086
6.3,16.764,8.18911373847443,10.8671707642178,2.17596108096802,2.1865707715643,2.17596108097782,21.7863622612157,18.6460504606931,27.9273700260066,21.1476866123266
6.30666666666667,17.0410000000125,8.20929131740547,10.907287140935,2.18132254349794,2.19393632996442,2.17491086614991,21.7863622612157,18.7238318360488,27.9273700260066,21.1408815270732
6.31333333333333,15.618000000006,8.18694515101122,10.8579973046121,2.17538485720665,2.18332558681704,2.17387073081887,21.7863622612157,18.6556295325565,27.9273700260066,21.1341406743083
6.32,15.1140000000017,8.19807680990181,10.8604057620423,2.17834269333961,2.18312003776494,2.17284075933238,21.7863622612157,18.6733507079049,27.9273700260066,21.1274646313597
6.32666666666667,17.411999999984,8.18804051880303,10.8537381824944,2.1756759116187,2.18109707835167,2.171821035021,21.7863622612157,18.6757574595301,27.9273700260066,21.1208539690387
6.33333333333333,16.861,8.15851108156767,10.7916378495546,2.16782953065257,2.16794580735454,2.17081164018739,21.7863622612157,18.5707143064012,27.9273700260066,21.1143092515572
6.34,15.0740000000042,8.15947796014206,10.7968320601469,2.16808644369775,2.16832379755004,2.16981265609594,21.7863622612157,18.5843170297798,27.9273700260066,21.1078310364451
6.34666666666667,16.2840000000038,8.12438470509904,10.7684191673436,2.15876167918516,2.1619607866747,2.16882416296255,21.7863622612157,18.5303353629409,27.9273700260066,21.1014198744708
6.35333333333333,15.6190000000026,8.13512424462013,10.7907499057332,2.16857108584472,2.16579281629508,2.16784623994464,21.8049398849528,18.5719407026081,28.01723621973,21.0950763095621
6.36,17.4929999999978,8.12865192484559,10.8078108957846,2.16684576671014,2.16857179255785,2.16687896513142,21.8049398849528,18.5999386115221,28.01723621973,21.0888008787295
6.36666666666667,14.179,8.15603131169302,10.802219246686,2.17414425962557,2.16681192149196,2.16592241553443,21.8049398849528,18.5777830004337,28.01723621973,21.0825941119901
6.37333333333333,14.9800000000155,8.17924093109137,10.814577018315,2.18033122223699,2.1686592354524,2.16497666707825,21.8049398849528,18.6124812553734,28.01723621973,21.076456532294
6.38,15.0200000000041,8.16975157540903,10.8137869284916,2.17780165517235,2.16787649007635,2.16404179459149,21.8049398849528,18.6165006841569,28.01723621973,21.0703886554517
6.38666666666667,14.4110000000099,8.14602324181224,10.8005065394733,2.17147641948989,2.16459779944207,2.16311787179807,21.8049398849528,18.6004305111994,28.01723621973,21.0643909900638
6.39333333333333,14.4430000000202,8.09373456139589,10.7797511121091,2.15753788369643,2.15983018390332,2.16220497130866,21.8049398849528,18.5705130870067,28.01723621973,21.0584640374513
6.4,16.075,8.11149482212164,10.7869607815493,2.16130316460261,2.16067372518591,2.1613031646124,21.8247077888309,18.5790400594901,28.0046799080506,21.0526082915886
6.40666666666667,15.5100000000056,8.10485324041077,10.7692946175706,2.15953351894734,2.15654246071335,2.16041252206894,21.8247077888309,18.5459785835818,28.0046799080506,21.0468242390378
6.41333333333333,14.5780000000043,8.10099570960112,10.7613705467275,2.15850568206533,2.15437084036171,2.1595331129006,21.8247077888309,18.5228152153585,28.0046799080506,21.0411123588843
6.42,17.2289999999995,8.15601625735713,10.809679106682,2.17316587560437,2.1634619790502,2.15866500518487,21.8247077888309,18.6134865646301,28.0046799080506,21.0354731226747
6.42666666666667,18.1839999999861,8.12378254653468,10.7951065732822,2.16457722175755,2.15997372004141,2.15780826584718,21.8247077888309,18.5932591034023,28.0046799080506,21.0299069943563
6.43333333333333,16.701,8.10372167654081,10.7765466924769,2.15923201440018,2.1556969371734,2.15696296065383,21.8247077888309,18.5597953950517,28.0046799080506,21.024414430218
6.44,14.6520000000007,8.1245891251237,10.815626098785,2.16479213416213,2.1629566287788,2.15612915420526,21.8247077888309,18.6259178069302,28.0046799080506,21.0189958788331
6.44666666666667,16.122999999994,8.14125144482693,10.8358407962231,2.16923179973474,2.1664482917364,2.15530690992956,21.8247077888309,18.6669917826044,28.0046799080506,21.0136517810044
6.45333333333333,18.5089999999987,8.16944887450976,10.840784501686,2.15813400329321,2.16689321571473,2.1544962900762,21.8473005044926,18.6963255027118,27.7652422642701,21.0083825697101
6.46,13.9990000000058,8.16705459101044,10.8354418630163,2.15750150228699,2.16528985405304,2.15369735571007,21.8473005044926,18.7013101178763,27.7652422642701,21.0031886700525
6.46666666666667,15.368,8.16967395286421,10.8138289491519,2.15819346253674,2.16044426160463,2.15291016670573,21.8473005044926,18.6764518390562,27.7652422642701,20.9980704992079
6.47333333333333,15.8140000000097,8.17910401524214,10.8240343834663,2.16068461445943,2.16196390455158,2.15213478174197,21.8473005044926,18.6941932054725,27.7652422642701,20.9930284663781
6.48,18.0919999999914,8.16771330930929,10.8468201864654,2.15767551676229,2.16600263326372,2.15137125829656,21.8473005044926,18.7462145406225,27.7652422642701,20.9880629727447
6.48666666666667,18.1499999999919,8.16367002326311,10.8261365063739,2.15660739659465,2.16136876153694,2.15061965264137,21.8473005044926,18.7281419812851,27.7652422642701,20.9831744114244
6.49333333333333,12.7890000000197,8.14885732735785,10.7846252908937,2.15269430732699,2.15258763220026,2.14988001983765,21.8473005044926,18.6687837752829,27.7652422642701,20.9783631674262
6.5,15.194,8.16915004358864,10.7934284190563,2.14915241373162,2.15385861182196,2.14915241373162,21.8473005044926,18.68624240495,27.6507020213395,20.9736296176109
6.50666666666667,16.8099999999954,8.18813960490638,10.8119232748445,2.15414821639456,2.15707040347535,2.1484368869503,21.8473005044926,18.7187099377688,27.6507020213395,20.9689741306523
6.51333333333333,15.4429999999983,8.1978037158552,10.8251222366311,2.15669066539616,2.15923229271803,2.14773349089764,21.8473005044926,18.7516908108255,27.6507020213395,20.9643970669999
6.52,18.4899999999932,8.19815724012511,10.8421043420041,2.15678367109858,2.16215559833892,2.14704227575089,21.8473005044926,18.7930472436014,27.6507020213395,20.9598987788441
6.52666666666667,17.9609999999918,8.20302466745284,10.8143940732745,2.15806420128033,2.1561748552819,2.14636329045723,21.8473005044926,18.7577059639052,27.6507020213395,20.9554796100829
6.53333333333333,15.534,8.20352692752806,10.8065540229055,2.15819633662455,2.15416550232706,2.14569658273066,21.8473005044926,18.7624500267286,27.6507020213395,20.9511398962905
6.54,16.1430000000024,8.2246474800344,10.840149989459,2.16375276368932,2.16042312035614,2.14504219904918,21.8473005044926,18.8274339305608,27.6507020213395,20.946879964688
6.54666666666667,16.6120000000049,8.22746158275519,10.8189281411663,2.16449310211162,2.15576338658402,2.14440018465219,21.8473005044926,18.8053945362575,27.6507020213395,20.942700134116
6.55333333333333,16.4859999999939,8.18984448325481,10.7827314011264,2.14157840264802,2.14813031138683,2.14377058353821,21.8745418132908,18.754145381041,27.4836331142924,20.9386007150085
6.56,16.5439999999958,8.16076982379493,10.7468956492999,2.13397561325551,2.1405802146439,2.1431534384628,21.8745418132908,18.6913331930593,27.4836331142924,20.9345820093699
6.56666666666667,15.872,8.18780528639907,10.7678893832826,2.14104516908615,2.14435835319929,2.14254879093681,21.8745418132908,18.732257132466,27.4836331142924,20.9306443107528
6.57333333333333,17.0839999999951,8.19749155913724,10.7809282842433,2.14357805143094,2.14655939959938,2.14195668122482,21.8745418132908,18.7581708446372,27.4836331142924,20.9267879042384
6.58,15.8399999999979,8.21533998237594,10.7936733999148,2.14824527042484,2.14870938198124,2.14137714834391,21.8745418132908,18.7789389211114,27.4836331142924,20.9230130664182
6.58666666666667,17.7339999999967,8.24908224041581,10.8037804491823,2.15706859927101,2.15034179278138,2.1408102300626,21.8745418132908,18.8020206090668,27.4836331142924,20.9193200653783
6.59333333333333,17.9300000000066,8.24197121265723,10.8108314709455,2.15520912275719,2.15137378542192,2.14025596290018,21.8745418132908,18.8251552068221,27.4836331142924,20.9157091606853
6.6,13.547,8.24667114757889,10.8243642716282,2.13971438211637,2.15370343667041,2.13971438212617,21.892767149927,18.8657427845282,27.2704904254907,20.9121806033738
6.60666666666667,15.4549999999944,8.23714940966529,10.810928906622,2.13724383379549,2.15067577456027,2.13918552176011,21.892767149927,18.8596047198728,27.2704904254907,20.9087346359365
6.61333333333333,14.5930000000019,8.22184235376963,10.7739137610798,2.13327220365993,2.14296740508514,2.13866941457159,21.892767149927,18.7967316451998,27.2704904254907,20.9053714923153
6.62,15.1140000000045,8.22487098102196,10.7483199820066,2.13405802343786,2.13754127989361,2.13816609208051,21.892767149927,18.7584899809167,27.2704904254907,20.9020913978951
6.62666666666667,17.165,8.20556366697065,10.7423464227884,2.12904847027194,2.13602656518679,2.13767558455762,21.892767149927,18.7452646139199,27.2704904254907,20.8988945694994
6.63333333333333,18.756,8.19748993751156,10.7382559568336,2.12695362803418,2.13489512253902,2.13719792102531,21.892767149927,18.7384995510246,27.2704904254907,20.8957812153869
6.64,17.1649999999875,8.2058935078366,10.7655845900624,2.12913405210637,2.14001805896437,2.13673312925862,21.892767149927,18.791609884451,27.2704904254907,20.8927515352512
6.64666666666667,17.1179999999975,8.16622791650779,10.7258027483294,2.11884225863933,2.13180947345965,2.13628123578656,21.892767149927,18.7232421629172,27.2704904254907,20.8898057202214
6.65333333333333,14.3190000000054,8.15289439222265,10.6809936872209,2.12952089102333,2.12261261392603,2.13584226589359,21.8968356952515,18.6343009897875,27.4527532882554,20.8869439528651
6.66,17.7549999999857,8.18664745576482,10.725294083164,2.1383371286061,2.13113290769605,2.13541624362138,21.8968356952515,18.6967206005263,27.4527532882554,20.884166407193
6.66666666666667,17.255,8.16517997950684,10.7207168332006,2.13272986363129,2.1299486937593,2.13500319177088,21.8968356952515,18.6799837168314,27.4527532882554,20.8814732486656
6.67333333333333,14.987000000008,8.16821787545455,10.7282719331382,2.1335233564173,2.13118343949221,2.13460313190451,21.8968356952515,18.7006915924882,27.4527532882554,20.8788646342012
6.68,19.2889999999863,8.1776229918059,10.7581353858761,2.13597995536109,2.13685750514472,2.13421608434866,21.8968356952515,18.7510133891075,27.4527532882554,20.876340712186
6.68666666666667,16.5859999999933,8.15030471377452,10.7322911890383,2.12884447181673,2.13147508638242,2.1338420681964,21.8968356952515,18.7075603149662,27.4527532882554,20.8739016224864
6.69333333333333,14.4329999999902,8.17818969578704,10.7449239838624,2.13612797738968,2.13374334155449,2.13348110131048,21.8968356952515,18.7231596582112,27.4527532882554,20.8715474964623
6.7,16.444,8.17034607388881,10.7474246552964,2.13313320031805,2.13400790590113,2.13313320032645,21.9050372782264,18.7247419066245,27.4405834794275,20.8692784569827
6.70666666666667,16.0539999999818,8.15619378507848,10.7292041160772,2.1294382874161,2.13016710497904,2.13279838065609,21.9050372782264,18.6959388957044,27.4405834794275,20.8670946184431
6.71333333333333,14.7080000000072,8.16408750609735,10.7226197126115,2.13149919869539,2.12864575100317,2.13247665649107,21.9050372782264,18.6867152881026,27.4405834794275,20.8649960867839
6.72,17.6839999999942,8.10281978113996,10.70330820525,2.11550327673166,2.12460703701212,2.13216804080677,21.9050372782264,18.6404741264316,27.4405834794275,20.8629829595116
6.72666666666667,14.9200000000028,8.08994990332172,10.6891330344192,2.11214317871258,2.12159722219354,2.13187254536638,21.9050372782264,18.610713534405,27.4405834794275,20.8610553257208
6.73333333333333,16.437,8.11397421642272,10.7172914099107,2.11841550297242,2.12699831080117,2.13159018072518,21.9050372782264,18.6578197140852,27.4405834794275,20.8592132661184
6.74,15.4100000000094,8.10708716246322,10.7042279748545,2.11661741470045,2.12422680523199,2.13132095623505,21.9050372782264,18.6184238043028,27.4405834794275,20.8574568530491
6.74666666666667,13.4000000000083,8.15677613773731,10.7356104830891,2.12959032942015,2.13028393266112,2.13106488004917,21.9050372782264,18.6686876775325,27.4405834794275,20.855786150523
6.75333333333333,16.7060000000005,8.18426760901469,10.788840025151,2.13674736573104,2.14068366001359,2.13082195912697,21.9109787823739,18.7615734454248,27.4403201936333,20.8542012142441
6.76,17.4459999999948,8.16764141353978,10.783807662482,2.13240660109817,2.13953134317717,2.13059219923923,21.9109787823739,18.7619323174106,27.4403201936333,20.8527020916414
6.76666666666667,14.619,8.15394115947022,10.787728704782,2.12882974081067,2.14016422947157,2.13037560497341,21.9109787823739,18.7738659082574,27.4403201936333,20.8512888219003
6.77333333333333,17.4459999999976,8.13410074193454,10.7455474995677,2.12364980756195,2.13166024264948,2.13017217973917,21.9109787823739,18.7083995781541,27.4403201936333,20.8499614359969
6.78,18.352999999991,8.14631320538179,10.7370266836874,2.12683823569585,2.12984309025822,2.12998192577412,21.9109787823739,18.6961256030899,27.4403201936333,20.8487199567328
6.78666666666667,14.7230000000032,8.1552071962291,10.7603180533392,2.1291602774987,2.13434496272919,2.12980484414964,21.9109787823739,18.7399738140924,27.4403201936333,20.8475643987719
6.79333333333333,18.5079999999894,8.15073039231374,10.7437535513507,2.12799147420071,2.13094999984943,2.12964093477706,21.9109787823739,18.7112345644637,27.4403201936333,20.8464947686784
6.8,18.212,8.14946021167119,10.7590426336086,2.12949019641069,2.13388178639901,2.12949019641387,21.9143852467673,18.7373613997866,27.463926004968,20.8455110649565
6.80666666666667,17.5599999999955,8.13810855476112,10.7495795023993,2.12652395797585,2.13191310519113,2.12935262667021,21.9143852467673,18.7298115901213,27.463926004968,20.8446132780915
6.81333333333333,16.9489999999915,8.14623274762412,10.7330282391299,2.12864684570168,2.12854766254803,2.12922822201544,21.9143852467673,18.6998933313258,27.463926004968,20.8438013905919
6.82,16.551000000003,8.14590123843454,10.7528463570745,2.12856022087612,2.13240366611397,2.12911697778499,21.9143852467673,18.7356688629275,27.463926004968,20.8430753770335
6.82666666666667,16.328999999998,8.14132110894487,10.7441940771828,2.12736341267126,2.13062238527918,2.12901888818725,21.9143852467673,18.7162337136658,27.463926004968,20.8424352041044
6.83333333333333,18.807,8.13101829045996,10.7212345008205,2.12467124038142,2.12601284737582,2.12893394631073,21.9143852467673,18.6835946822196,27.463926004968,20.8418808306511
6.84,15.5499999999948,8.10353563009674,10.7030487942363,2.11748989900485,2.12235891362802,2.12886214413133,21.9143852467673,18.6441872440306,27.463926004968,20.8414122077264
6.84666666666667,13.6250000000082,8.11719363300258,10.7245749239921,2.1210587959054,2.12658835968183,2.12880347251974,21.9143852467673,18.6628116247078,27.463926004968,20.8410292786384
6.85333333333333,16.4099999999983,8.10193412980725,10.724757438253,2.12541683706453,2.12659421410605,2.12875792124899,21.9141577167581,18.6693800185112,27.5721877851434,20.8407319790003
6.86,16.0589999999913,8.11867358537461,10.7311650911971,2.12980817376712,2.12784315774574,2.12872547900221,21.9141577167581,18.6779623071211,27.5721877851434,20.8405202367819
6.86666666666667,16.889,8.12249109529917,10.7210517878845,2.13080963832352,2.12582494851628,2.12870613338044,21.9141577167581,18.6576375824807,27.5721877851434,20.8403939723616
6.87333333333333,16.3610000000104,8.10357260237939,10.7152492347493,2.12584666494712,2.12467022154667,2.1286998709106,21.9141577167581,18.646749523375,27.5721877851434,20.8403530985805
6.88,14.0000000000062,8.15286418851966,10.773277127463,2.13877754853981,2.136180819516,2.1287066770536,21.9141577167581,18.740085216803,27.5721877851434,20.8403975207964
6.88666666666667,16.5159999999947,8.09001476875565,10.7381528746675,2.12228997744555,2.12922944453807,2.12872653621259,21.9141577167581,18.6814810034043,27.5721877851434,20.8405271369396
6.89333333333333,15.5660000000032,8.13592632300196,10.7670461928047,2.13433416206215,2.13498059045139,2.12875943174124,21.9141577167581,18.7393977280941,27.5721877851434,20.8407418375694
6.9,14.791,8.14072590650195,10.7580537025189,2.12880534595224,2.13322815692862,2.12880534595224,21.9141577167581,18.7183617055605,27.4845504993884,20.8410415059315
6.90666666666667,16.018000000002,8.11701318428063,10.7268038857334,2.12260445300835,2.12707083420603,2.12886426012584,21.9141577167581,18.6679671870036,27.4845504993884,20.8414260180167
6.91333333333333,20.4499999999853,8.15286808202038,10.7739513002085,2.13198053308568,2.13646802693057,2.12893615451848,21.9141577167581,18.7454658545008,27.4845504993884,20.84189524262
6.92,17.8099999999916,8.12336514132421,10.7616909756469,2.12426549408342,2.13409351637617,2.12902100837157,21.9141577167581,18.7304778666366,27.4845504993884,20.8424490414005
6.92666666666667,16.4699999999914,8.10872849225272,10.7304284088864,2.120438000424,2.12795916292528,2.12911879992031,21.9141577167581,18.6803187963913,27.4845504993884,20.8430872689427
6.93333333333333,17.53,8.12860490055327,10.758730211214,2.12563569467566,2.13364567223253,2.12922950640262,21.9141577167581,18.7275244177576,27.4845504993884,20.843809772818
6.94,14.6770000000132,8.13795445989976,10.7447371803078,2.12808061078605,2.13095306892783,2.12935310406812,21.9141577167581,18.6998058280672,27.4845504993884,20.844616393647
6.94666666666667,13.1240000000131,8.18160663089654,10.7851811176173,2.13949568310855,2.13906551050056,2.12948956818725,21.9141577167581,18.77825097438,27.4845504993884,20.8455069651628
6.95333333333333,17.4779999999935,8.1927543856554,10.8123971226613,2.13684573337756,2.1445635983965,2.12963887306035,21.9145489303711,18.8321127934575,27.4131570313579,20.8464813142746
6.96,17.9379999999741,8.17648121759738,10.7640648354952,2.13260134277381,2.13508557500918,2.1298009920269,21.9145489303711,18.7621699136243,27.4131570313579,20.8475392611319
6.96666666666667,18.289,8.18451436149412,10.7970398570126,2.13469655867476,2.14174352202994,2.12997589747479,21.9145489303711,18.8233571604496,27.4131570313579,20.8486806191897
6.97333333333333,16.9590000000027,8.17499878814133,10.7990424246083,2.13221469343599,2.14226658085667,2.13016356084963,21.9145489303711,18.8313314593041,27.4131570313579,20.8499051952737
6.98,14.5730000000119,8.19310244624214,10.7730254952206,2.13693651502983,2.13723948454057,2.13036395266409,21.9145489303711,18.7960117766831,27.4131570313579,20.8512127896463
6.98666666666667,15.4240000000005,8.24835545520839,10.8334580891973,2.15134768261866,2.14937190427811,2.13057704250735,21.9145489303711,18.908888672866,27.4131570313579,20.8526031960732
6.99333333333333,18.2819999999908,8.24361952404688,10.8075004583485,2.15011245038544,2.1443733427693,2.13080279905454,21.9145489303711,18.8700133606262,27.4131570313579,20.8540762018898
7,16.545,8.22815810910292,10.7651334901259,2.13104119007392,2.13612639802207,2.13104119007618,21.9160916428666,18.8158613349577,27.2210601225769,20.855631588069
7.00666666666667,15.4610000000151,8.20670299399056,10.8024791838601,2.12548445022571,2.14370521345987,2.13129218244775,21.9160916428666,18.8874040271071,27.2210601225769,20.8572691292885
7.01333333333333,17.0059999999993,8.21039659361566,10.7820070937957,2.1264410692936,2.13981900710126,2.13155574215922,21.9160916428666,18.8438891666956,27.2210601225769,20.8589885939987
7.02,14.5100000000054,8.21713250930123,10.7562633843238,2.1281856290831,2.13489418810409,2.13183183432457,21.9160916428666,18.8257081984713,27.2210601225769,20.860789744491
7.02666666666667,15.4490000000001,8.21733542770101,10.757742293413,2.12823818367216,2.1353804118381,2.13212042319141,21.9160916428666,18.8182261541492,27.2210601225769,20.8626723369664
7.03333333333333,18.277,8.2237349421658,10.7345431009983,2.12989561766165,2.13097600791158,2.13242147215056,21.9160916428666,18.7788443473966,27.2210601225769,20.864636121604
7.04,19.2109999999788,8.20436180912297,10.7322463390777,2.1248780980725,2.13072885407465,2.13273494374563,21.9160916428666,18.7822213312314,27.2210601225769,20.8666808426303
7.04666666666667,14.11200000001,8.1788291883041,10.7398253553833,2.11826530989633,2.13245073641081,2.13306079968266,21.9160916428666,18.7772684398891,27.2210601225769,20.8688062383881
7.05333333333333,18.1459999999913,8.16618961491668,10.6988976449586,2.12671192013997,2.12454885495369,2.1333990008397,21.9057662630898,18.7099994743542,27.3719050289419,20.8710120414057
7.06,16.5620000000065,8.20283351504346,10.7387234179561,2.13625505137681,2.1326908760324,2.13374950727642,21.9057662630898,18.7705688451292,27.3719050289419,20.8732979784663
7.06666666666667,14.905,8.21086106014858,10.7565189457274,2.13834565625737,2.13646715641349,2.13411227824371,21.9057662630898,18.7945439375357,27.3719050289419,20.8756637706777
7.07333333333333,14.7499999999977,8.20747000894364,10.7284977231372,2.13746252846345,2.13115117454482,2.13448727219325,21.9057662630898,18.7459799000463,27.3719050289419,20.8781091335415
7.08,15.6330000000001,8.22679979902608,10.7766372528872,2.14249656476687,2.14097266245078,2.13487444678711,21.9057662630898,18.8290707185756,27.3719050289419,20.880633777023
7.08666666666667,13.9020000000084,8.20751868101088,10.7479942575135,2.13747520407722,2.13554846729001,2.13527375890726,21.9057662630898,18.7746163894386,27.3719050289419,20.8832374056204
7.09333333333333,15.1979999999994,8.19817580355727,10.7424672481363,2.13504204861721,2.13472444656259,2.13568516466516,21.9057662630898,18.7681238964283,27.3719050289419,20.8859197184343
7.1,14.753,8.20137133252938,10.7673121023634,2.13610861940866,2.13994439230862,2.13610861941121,21.8980187369766,18.8082839305873,27.3749084604079,20.8886804092377
7.10666666666667,17.356999999971,8.21122553516468,10.7535021298588,2.13867522032614,2.13749017977694,2.13654407774425,21.8980187369766,18.775417200272,27.3749084604079,20.8915191665447
7.11333333333333,16.1419999999982,8.21846029196789,10.7499033110969,2.1405595669482,2.13707313601873,2.13699149352101,21.8980187369766,18.777931235693,27.3749084604079,20.8944356736801
7.12,15.9550000000006,8.2228595578027,10.759965336378,2.14170538870017,2.13937996440774,2.1374508198655,21.8980187369766,18.7846872689628,27.3749084604079,20.8974296088484
7.12666666666667,13.2780000000141,8.21018449529012,10.7476396246687,2.13840407368992,2.13724330859901,2.13792200917841,21.8980187369766,18.7586460744837,27.3749084604079,20.9005006452031
7.13333333333333,18.663,8.18571343466012,10.7501518653197,2.1320304025783,2.13806484876739,2.1384050131464,21.8980187369766,18.7635696013117,27.3749084604079,20.9036484509149
7.14,15.9679999999881,8.19066347744163,10.7454946830058,2.13331967831321,2.13746823436,2.1388997827514,21.8980187369766,18.7583876166991,27.3749084604079,20.9068726892406
7.14666666666667,14.8780000000023,8.19190057494452,10.7240916946339,2.13364188962786,2.13354754847962,2.13940626827983,21.8980187369766,18.7154568276853,27.3749084604079,20.9101730185914
7.15333333333333,17.5549999999957,8.19896487805358,10.7372865654172,2.14324615710961,2.13651755311605,2.13992441933179,21.8857565092869,18.7294601540861,27.4744398437658,20.9135490926008
7.16,15.5610000000203,8.24174839956214,10.7906024649311,2.15442996133669,2.14748076274856,2.14045418483017,21.8857565092869,18.8146516928192,27.4744398437658,20.9170005601922
7.16666666666667,16.39,8.21976983301958,10.7775398404483,2.14868466556073,2.14524273445334,2.14099551302968,21.8857565092869,18.797370245611,27.4744398437658,20.9205270656467
7.17333333333333,17.6239999999867,8.19191590150168,10.7652674535981,2.14140352305384,2.1431687998535,2.1415483515259,21.8857565092869,18.7735509738736,27.4744398437658,20.9241282486697
7.18,16.6569999999946,8.19746288599511,10.7460127636932,2.14285352965539,2.13971133350987,2.14211264726417,21.8857565092869,18.7346868436618,27.4744398437658,20.9278037444577
7.18666666666667,12.5260000000109,8.19924037894938,10.748534015885,2.14331817427824,2.14059679915391,2.14268834654844,21.8857565092869,18.7365597219862,27.4744398437658,20.9315531837649
7.19333333333333,15.7130000000064,8.21726243092711,10.7695066266766,2.14802921941857,2.14516527445885,2.14327539505007,21.8857565092869,18.766038919893,27.4744398437658,20.9353761929682
7.2,17.166,8.20807623081957,10.7712692102729,2.14387373780768,2.14591565507597,2.14387373781653,21.8751920666746,18.7732468721911,27.4519779919431,20.9392723941334
7.20666666666667,16.6340000000079,8.18657001959554,10.7354030765568,2.13825651397272,2.13917559381414,2.14448331928002,21.8751920666746,18.7079180179199,27.4519779919431,20.9432414050797
7.21333333333333,17.9059999999912,8.17287975724476,10.7339175911748,2.13468074382973,2.13929233191389,2.14510408326601,21.8751920666746,18.694263031818,27.4519779919431,20.947282839444
7.22,14.348000000009,8.13146277364195,10.7008892795083,2.12386301005773,2.13312852522807,2.14573597300169,21.8751920666746,18.6244699323131,27.4519779919431,20.9513963067449
7.22666666666667,15.133000000023,8.16069898568913,10.713413797026,2.13149923874742,2.13605177574781,2.14637893112433,21.8751920666746,18.6371423047058,27.4519779919431,20.9555814124459
7.23333333333333,17.151,8.17770403690488,10.7523016785038,2.13594080114113,2.14424071685972,2.14703289968956,21.8751920666746,18.6854371630484,27.4519779919431,20.9598377580182
7.24,16.4710000000007,8.1468947467738,10.7053842488282,2.12789369897795,2.13532511946488,2.14769782017954,21.8751920666746,18.6042320328806,27.4519779919431,20.9641649410025
7.24666666666667,16.7049999999987,8.16737405046063,10.7317305285664,2.1332427040442,2.14102924577737,2.14837363351101,21.8751920666746,18.6346953048866,27.4519779919431,20.9685625550712
7.25333333333333,15.3360000000002,8.1437954345866,10.7640921422223,2.15168575954971,2.14794308623022,2.14906028004332,21.854189749296,18.6753897467537,27.7694839117796,20.9730301900883
7.26,19.4669999999774,8.15901749900905,10.7531319187011,2.15570760655112,2.14622021208247,2.14975769958624,21.854189749296,18.6500952077601,27.7694839117796,20.9775674321705
7.26666666666667,15.166,8.18556543628812,10.7781185646481,2.16272188128919,2.15167968310069,2.15046583140774,21.854189749296,18.692086043552,27.7694839117796,20.9821738637461
7.27333333333333,16.4000000000056,8.16979229363297,10.7662099180291,2.1585544329898,2.14978121411279,2.1511846142417,21.854189749296,18.6673935787087,27.7694839117796,20.9868490636142
7.28,16.0449999999987,8.16922494639477,10.7476482880049,2.15840453323078,2.14655992032566,2.15191398629535,21.854189749296,18.6321968387018,27.7694839117796,20.9915926070024
7.28666666666667,15.6680000000055,8.15330974665162,10.7701514300972,2.1541995517915,2.15154737145779,2.15265388525682,21.854189749296,18.6629607419815,27.7694839117796,20.9964040656249
7.29333333333333,20.5929999999742,8.1087279329325,10.7489566003656,2.1424205165143,2.14781226367352,2.15340424830237,21.854189749296,18.6183605886964,27.7694839117796,21.0012830077383
7.3,16.151,8.14208493837597,10.7509713608055,2.15416501209375,2.14872076866986,2.15416501210365,21.8383801712153,18.6147566697559,27.8073215053931,21.006228998198
7.30666666666667,17.095999999997,8.14240676782504,10.7614206978698,2.15425015904865,2.15132243963242,2.15493611283473,21.8383801712153,18.619168489693,27.8073215053931,21.0112415985135
7.31333333333333,16.3439999999938,8.13844188066134,10.7446255818663,2.15320116222909,2.14848411636908,2.15571748617914,21.8383801712153,18.5916763278579,27.8073215053931,21.0163203669022
7.32,16.7869999999967,8.1658231648076,10.7772061272698,2.16044547431138,2.15552640079916,2.15650906733665,21.8383801712153,18.6374301609311,27.8073215053931,21.0214648583434
7.32666666666667,14.7090000000036,8.1654543710058,10.809180540022,2.16034790191923,2.16245732677931,2.15731079103005,21.8383801712153,18.6804379679929,27.8073215053931,21.0266746246309
7.33333333333333,15.949,8.1554348945897,10.7796059040762,2.15769703230802,2.15708167309951,2.15812259151172,21.8383801712153,18.6291922413831,27.8073215053931,21.0319492144249
7.34,20.3509999999603,8.15558326925147,10.798184602839,2.15773628804011,2.16134793174978,2.15894440257011,21.8383801712153,18.6568100384324,27.8073215053931,21.0372881733034
7.34666666666667,16.3499999999999,8.13648853173837,10.7778838715712,2.15268436144181,2.15783861020011,2.15977615753613,21.8383801712153,18.6243441100099,27.8073215053931,21.0426910438121
7.35333333333333,17.1989999999926,8.14981849611007,10.7692970886832,2.1580719637051,2.15667955309619,2.16061778928936,21.821333630181,18.5992080422535,27.8313200124833,21.0481573655143
7.36,15.4999999999991,8.16032924923026,10.7952827619046,2.16085521116478,2.16245141509905,2.16146923026416,21.821333630181,18.6396229833926,27.8313200124833,21.0536866750394
7.36666666666667,14.994,8.12293331398308,10.7430725980659,2.15095276739232,2.15256452992175,2.16233041245565,21.821333630181,18.5474446256967,27.8313200124833,21.0592785061306
7.37333333333333,14.5320000000211,8.1227121741742,10.7589601617418,2.15089420957022,2.15632664796737,2.1632012674256,21.821333630181,18.5611540751325,27.8313200124833,21.0649323896921
7.38,16.6069999999969,8.09988615027361,10.7765708997097,2.14484987836871,2.1604422431974,2.16408172630812,21.821333630181,18.5771519329757,27.8313200124833,21.0706478538349
7.38666666666667,15.8439999999953,8.12391603788673,10.7651828697297,2.15121299268513,2.15875088284711,2.16497171981531,21.821333630181,18.5501343501262,27.8313200124833,21.0764244239227
7.39333333333333,17.3659999999957,8.16461521085201,10.794220014864,2.16199013381585,2.1651732124069,2.16587117824274,21.821333630181,18.5989553870644,27.8313200124833,21.0822616226158
7.4,16.075,8.15359907841165,10.7935391538335,2.1667800314649,2.16564226731875,2.16678003147479,21.8010874534318,18.582732253571,27.9306659493005,21.088158969915
7.40666666666667,14.2510000000036,8.15491127810869,10.7888208169612,2.16712874227021,2.16530705489156,2.16769820898992,21.8010874534318,18.5698039949752,27.9306659493005,21.0941159832043
7.41333333333333,15.4620000000005,8.12704106384524,10.8004384113607,2.15972236587643,2.16825692228864,2.16862563986577,21.8010874534318,18.5880550495696,27.9306659493005,21.1001321772929
7.42,15.992000000005,8.1181591871442,10.7901006904842,2.1573620495434,2.16680521886914,2.16956225278418,21.8010874534318,18.566821497596,27.9306659493005,21.1062070644565
7.42666666666667,16.4659999999895,8.14471664490194,10.790600551651,2.16441956716262,2.1675352624742,2.17050797603603,21.8010874534318,18.5608942416711,27.9306659493005,21.1123401544774
7.43333333333333,17.186,8.13047459662804,10.7916494081885,2.16063481082248,2.1683816000351,2.17146273752604,21.8010874534318,18.5502961467471,27.9306659493005,21.118530954684
7.44,18.2439999999812,8.16503596255393,10.8102564709146,2.16981932882835,2.17276297572253,2.17242646477742,21.8010874534318,18.571599935754,27.9306659493005,21.1247789699897
7.44666666666667,13.8530000000078,8.16353725641979,10.8287405003337,2.16942105482772,2.17712767136946,2.17339908493632,21.8010874534318,18.6051585113067,27.9306659493005,21.1310837029307
7.45333333333333,17.4969999999972,8.10152986379558,10.7769734871522,2.15914369603271,2.16737210185515,2.17438052477633,21.8010874534318,18.5089134389619,28.011110603826,21.137444653703
7.46,16.0850000000117,8.16136663818454,10.8214113833886,2.17509083149785,2.17696972817402,2.17537071070272,21.8010874534318,18.5764143901455,28.011110603826,21.1438613201988
7.46666666666667,14.987,8.17361810309207,10.8585381062176,2.17835597692927,2.18510723157089,2.17636956875665,21.8010874534318,18.6453548083348,28.011110603826,21.150333198042
7.47333333333333,17.1339999999857,8.17491513648113,10.8366089714921,2.17870165009379,2.18136726369801,2.17737702461923,21.8010874534318,18.6022823430627,28.011110603826,21.1568597806231
7.48,15.3350000000017,8.2006574159914,10.8679685227915,2.18556224080451,2.18836029080088,2.17839300361549,21.8010874534318,18.6613341561697,28.011110603826,21.163440559133
7.48666666666667,17.3419999999965,8.16301550890072,10.8206387829593,2.17553027304436,2.17951306959712,2.17941743071825,21.8010874534318,18.58219218094,28.011110603826,21.1700750225965
7.49333333333333,17.0459999999967,8.18657759312323,10.8239360168865,2.18180981857091,2.18086592341633,2.18045023055187,21.8010874534318,18.585717779129,28.011110603826,21.1767626579046
7.5,16.3,8.16672858544868,10.8680819733359,2.18149132738591,2.19045766530092,2.18149132739589,21.7682784032441,18.6549521798222,28.075091953323,21.1835029498465
7.50666666666667,17.6769999999974,8.11861283676359,10.7840096058228,2.1686386793067,2.17420984342446,2.18254064518862,21.7682784032441,18.5080005743634,28.075091953323,21.1902953811409
7.51333333333333,16.547000000002,8.16509323187986,10.8124311748803,2.18105449278436,2.18064411435147,2.18359810753056,21.7682784032441,18.5516230095294,28.075091953323,21.1971394324659
7.52,18.3539999999998,8.1638693318187,10.8298231469172,2.18072756538117,2.18486219176459,2.18466363768781,21.7682784032441,18.5621045245655,28.075091953323,21.2040345824895
7.52666666666667,16.454999999995,8.15916937661115,10.7928288176613,2.17947211634584,2.1781120147255,2.1857371585953,21.7682784032441,18.5013854004559,28.075091953323,21.2109803078982
7.53333333333333,14.637,8.17600967338454,10.8545304515107,2.18397048567174,2.19128657440818,2.18681859286001,21.7682784032441,18.5990078349823,28.075091953323,21.2179760834256
7.54,16.4909999999975,8.15634534325008,10.8517111456264,2.17871776235685,2.19144483394293,2.18790786276407,21.7682784032441,18.5915677240191,28.075091953323,21.2250213818805
7.54666666666667,17.8849999999906,8.17770136175343,10.8264523097728,2.18442236838913,2.18707471542452,2.18900489026778,21.7682784032441,18.5552073108083,28.075091953323,21.2321156741742
7.55333333333333,18.4220000000006,8.15426217242089,10.8324759680874,2.19056873302594,2.18902773674577,2.19010959701255,21.742575680762,18.5550518077876,28.2350156572259,21.239258429347
7.56,16.6759999999919,8.15460478071053,10.8086564737399,2.1906607716422,2.18495377070442,2.19122190432377,21.742575680762,18.5086138653216,28.2350156572259,21.2464491145947
7.56666666666667,13.55,8.19113636441139,10.8448083008559,2.20047465097683,2.19300865187403,2.19234173321366,21.742575680762,18.5654462290776,28.2350156572259,21.2536871952941
7.57333333333333,15.0400000000028,8.13698470983763,10.84148767535,2.18592729907145,2.19308861186447,2.19346900438391,21.742575680762,18.5489607661344,28.2350156572259,21.2609721350282
7.58,16.8079999999999,8.12076109700038,10.7868599980285,2.18156897231343,2.18279057581449,2.19460363822848,21.742575680762,18.4415933949606,28.2350156572259,21.268303395611
7.58666666666667,15.2020000000048,8.15737596264727,10.8382965593136,2.19140522458911,2.19395981974409,2.19574555483609,21.742575680762,18.5180531606596,28.2350156572259,21.275680437112
7.59333333333333,13.5250000000086,8.13384668885592,10.8323527087508,2.18508429813516,2.19352159602991,2.19689467399291,21.742575680762,18.5009430610097,28.2350156572259,21.2831027178795
7.6,17.391,8.14951230624592,10.8063369050177,2.19805091518496,2.18902119558564,2.19805091518496,21.742575680762,18.4479904340576,28.3479688723463,21.2905696945648
7.60666666666667,13.0420000000138,8.16227773522791,10.8615400085316,2.20149395101363,2.20097980657335,2.19921419760068,21.742575680762,18.5318195365028,28.3479688723463,21.2980808221448
7.61333333333333,15.1310000000066,8.12618795040721,10.8143695904592,2.1917599716572,2.19219853284023,2.20038444013331,21.742575680762,18.4412197791976,28.3479688723463,21.3056355539449
7.62,17.1499999999947,8.17150657460278,10.85791492379,2.20398311331828,2.20181058474266,2.20156156138328,21.742575680762,18.5155300586003,28.3479688723463,21.3132333416618
7.62666666666667,15.4740000000071,8.15173226934201,10.8977935285218,2.19864967394888,2.21068952096029,2.20274547966063,21.742575680762,18.5682141966442,28.3479688723463,21.3208736353855
7.63333333333333,17.08,8.14565712668619,10.8371356264088,2.19701111296846,2.19917677697262,2.2039361129873,21.742575680762,18.4646757984935,28.3479688723463,21.3285558836211
7.64,15.8240000000019,8.2151649547391,10.8942104724472,2.21575846119286,2.21155953475592,2.20513337909948,21.742575680762,18.567140824629,28.3479688723463,21.3362795333112
7.64666666666667,16.6769999999985,8.17703633595792,10.8870738120005,2.20547457643297,2.21091505243837,2.20633719544992,21.742575680762,18.546075036931,28.3479688723463,21.3440440298568
7.65333333333333,16.5109999999974,8.15233826954175,10.8272797264519,2.20081004595316,2.19957626057946,2.20754747921022,21.742575680762,18.4394903776186,28.3737140102967,21.3518488171394
7.66,16.9839999999966,8.13008845388913,10.8635795930301,2.19480347260085,2.20776144497421,2.2087641472731,21.742575680762,18.4985166673546,28.3737140102967,21.3596933375419
7.66666666666667,13.992,8.09304389302731,10.8252843311169,2.18480290110871,2.20079084827305,2.20998711625475,21.742575680762,18.4236279422611,28.3737140102967,21.36757703197
7.67333333333333,17.0179999999875,8.098756148955,10.7841675578527,2.18634498508696,2.19324464089714,2.21121630249705,21.742575680762,18.3296269770677,28.3737140102967,21.3754993398737
7.68,16.1590000000043,8.08430182533595,10.8107708448331,2.18244288736033,2.19947391217772,2.21245162206995,21.742575680762,18.3530831756854,28.3737140102967,21.3834596992679
7.68666666666667,13.6240000000083,8.07635411678381,10.7846458764455,2.18029731927354,2.19497939263752,2.21369299077369,21.742575680762,18.29405778662,28.3737140102967,21.3914575467541
7.69333333333333,14.0230000000133,8.07000881082389,10.7980848661989,2.17858433673534,2.19854008174041,2.21494032414124,21.742575680762,18.2949483033133,28.3737140102967,21.3994923175413
7.7,16.295,8.03041306961841,10.800690702268,2.21619353743057,2.19990005331829,2.21619353744056,21.6868798020485,18.2773651632523,29.0058514164837,21.4075634454674
7.70666666666667,16.2079999999912,8.05567532334077,10.8019545976373,2.2231652888156,2.20099067194151,2.21745254567705,21.6868798020485,18.2690271127505,29.0058514164837,21.4156703630205
7.71333333333333,14.8770000000037,8.06891858038646,10.8649731248182,2.22682009715792,2.21467292439472,2.21871726359592,21.6868798020485,18.3532249602997,29.0058514164837,21.4238125013603
7.72,15.2370000000069,8.05218693321295,10.8485750032492,2.22220258022386,2.21217439108819,2.21998760568464,21.6868798020485,18.3078947263395,29.0058514164837,21.4319892903398
7.72666666666667,16.627999999993,8.05494971529596,10.8320200261596,2.22296503910918,2.20964482132786,2.22126348617545,21.6868798020485,18.2676316614792,29.0058514164837,21.440200158527
7.73333333333333,17.065,8.05360068662808,10.8646410162344,2.22259274087375,2.21715147141903,2.22254481904788,21.6868798020485,18.3058493256957,29.0058514164837,21.4484445332268
7.74,17.2419999999849,8.05826058712533,10.865271654957,2.22387875708208,2.21813585096549,2.22383151803131,21.6868798020485,18.2961715283375,29.0058514164837,21.4567218405032
7.74666666666667,15.7269999999964,8.0948901044973,10.932164864865,2.23398758946407,2.23265636074747,2.22512349660759,21.6868798020485,18.4069197135716,29.0058514164837,21.4650315052017
7.75333333333333,14.8509999999982,8.11661886500823,10.9695018511133,2.23235032998192,2.24115221375113,2.22642066801378,21.6720547759638,18.4698531332104,28.9069996192643,21.4733729509718
7.76,14.8470000000108,8.12419143599851,10.9325060165789,2.23443304836874,2.23446458190402,2.22772294524482,21.6720547759638,18.4223883665675,28.9069996192643,21.4817456002902
7.76666666666667,15.975,8.1581506482067,10.9723246379402,2.24377300381567,2.24348026561547,2.22903024105637,21.6720547759638,18.4939060107358,28.9069996192643,21.4901488744838
7.77333333333333,12.5330000000234,8.14228580646398,10.9614732055056,2.23940962476726,2.24214103584735,2.23034246796769,21.6720547759638,18.4809016553731,28.9069996192643,21.4985821937534
7.78,13.7130000000137,8.1139618020031,10.9120388234748,2.23161954594796,2.23290798517289,2.23165953826454,21.6720547759638,18.3983898364444,28.9069996192643,21.5070449771974
7.78666666666667,14.4480000000057,8.11974562685597,10.9652430835673,2.23321029740908,2.24468098479845,2.23298136400224,21.6720547759638,18.4820675385644,28.9069996192643,21.5155366428364
7.79333333333333,14.8370000000141,8.12180811358375,10.9147052733673,2.23377755244519,2.23522023120653,2.23430785700869,21.6720547759638,18.3981380720961,28.9069996192643,21.5240566076376
7.8,16.456,8.13202810878821,10.9089276805763,2.23563892888762,2.23492422479581,2.23563892888762,21.6720547759638,18.3853831165192,28.8947280395741,21.5326042875399
7.80666666666667,15.3979999999927,8.13199980164734,10.9382365709073,2.23563114675194,2.24182116263745,2.23697449102176,21.6720547759638,18.4404189117662,28.8947280395741,21.5411790974794
7.81333333333333,17.4069999999927,8.14231240550097,10.9145388103379,2.23846626467393,2.23785745831385,2.23831445457624,21.6720547759638,18.3905402973279,28.8947280395741,21.5497804514156
7.82,14.3110000000062,8.11583679973562,10.9238184858024,2.23118765051728,2.24065678534554,2.23965873050195,21.6720547759638,18.4069135401294,28.8947280395741,21.5584077623573
7.82666666666667,15.6029999999989,8.07548886315146,10.8836764422789,2.22009528628525,2.23331898986704,2.24100722953913,21.6720547759638,18.3276658347343,28.8947280395741,21.5670604423898
7.83333333333333,15.477,8.08621048479191,10.868021195052,2.22304285045983,2.23100382812362,2.24235986222089,21.6720547759638,18.282745038548,28.8947280395741,21.5757379027023
7.84,15.749999999993,8.11424757257839,10.9230370845128,2.23075074375159,2.24320190792505,2.24371653887699,21.6720547759638,18.3659002181089,28.8947280395741,21.5844395536157
7.84666666666667,17.8309999999904,8.11367386864429,10.9120579410589,2.23059302235274,2.24185305981242,2.2450771696376,21.6720547759638,18.3403685647924,28.8947280395741,21.593164804611
7.85333333333333,19.0219999999874,8.11214040454099,10.8897473316865,2.24494776013502,2.23817581274945,2.24644166443725,21.6237447420393,18.2956834564398,29.0861741204375,21.6019130643582
7.86,14.2279999999986,8.09938972214012,10.912406703815,2.24141914567958,2.243743627394,2.24780993301878,21.6237447420393,18.3088164410228,29.0861741204375,21.6106837407459
7.86666666666667,15.351,8.07743702192014,10.893641726523,2.2353439715911,2.24079660267475,2.2491818849375,21.6237447420393,18.2721291886133,29.0861741204375,21.6194762409114
7.87333333333333,12.9710000000064,8.10491855191192,10.9320944287695,2.24294918995808,2.2496229759083,2.25055742956541,21.6237447420393,18.3382870174906,29.0861741204375,21.6282899712713
7.88,14.7889999999997,8.10738262190309,10.9427207841723,2.2436310948724,2.25272946543127,2.2519364760955,21.6237447420393,18.3461509861433,29.0861741204375,21.6371243375525
7.88666666666667,14.4060000000043,8.08816608394844,10.8798464219796,2.23831312431377,2.24070237063258,2.25331893354625,21.6237447420393,18.2270794064522,29.0861741204375,21.6459787448244
7.89333333333333,15.8549999999978,8.10331868406643,10.9076386735671,2.24250644370899,2.24734711083902,2.25470471076611,21.6237447420393,18.2647324011069,29.0861741204375,21.6548525975308
7.9,14.274,8.0907179505278,10.9246238368235,2.25609371643822,2.25177096053308,2.25609371643822,21.6237447420393,18.2838428997827,29.3079804656425,21.6637452995236
7.90666666666667,17.1089999999946,8.06281307659505,10.9009947018867,2.24831245263412,2.24782476853491,2.25748585908518,21.6237447420393,18.2239844630186,29.3079804656425,21.6726562540955
7.91333333333333,18.5559999999942,8.04894992996704,10.9169901891316,2.24444671930998,2.25205050444171,2.25888104707391,21.6237447420393,18.2402112185835,29.3079804656425,21.681584864015
7.92,14.4940000000089,8.07919021491248,10.9163075612649,2.25287921161362,2.25283880800541,2.2602791886207,21.6237447420393,18.2232726565567,29.3079804656425,21.6905305315607
7.92666666666667,15.5599999999961,8.08119026849088,10.9229919142315,2.25343692581628,2.25514968407637,2.26168019179631,21.6237447420393,18.2221391364456,29.3079804656425,21.6994926585571
7.93333333333333,15.172,8.07136184371794,10.9358310962592,2.25069627319333,2.25873459489638,2.2630839645312,21.6237447420393,18.237731369329,29.3079804656425,21.7084706464102
7.94,15.70399999999,8.08465773130907,10.9402856111118,2.25440382654425,2.26059076558801,2.26449041462088,21.6237447420393,18.2349963077619,29.3079804656425,21.7174638961445
7.94666666666667,14.1610000000054,8.03966773199042,10.9150254076238,2.24185838182772,2.25630672770934,2.26589944973139,21.6237447420393,18.1879781664397,29.3079804656425,21.7264718084399
7.95333333333333,16.7410000000021,8.02495524551566,10.9229116700884,2.26153842350021,2.25887455601649,2.26731097740487,21.5730824678047,18.1779706935727,29.6194623337295,21.7354937836698
7.96,14.0580000000206,8.05954125437709,10.9439891502451,2.27128521778911,2.26417423605532,2.26872490506523,21.5730824678047,18.2007242224093,29.6194623337295,21.7445292219394
7.96666666666667,17.267,8.0255082348478,10.9256049310032,2.26169426320077,2.26131135355949,2.270141140024,21.5730824678047,18.1599010198252,29.6194623337295,21.7535775231246
7.97333333333333,17.2729999999905,8.03283480751858,10.9261923796549,2.26375898818684,2.26237484737935,2.27155958948619,21.5730824678047,18.1500999742874,29.6194623337295,21.7626380869119
7.98,13.8310000000037,8.05550512594034,10.9349218487189,2.27014778346547,2.26512624255331,2.27298016055637,21.5730824678047,18.1532128593076,29.6194623337295,21.7717103128381
7.98666666666667,16.3859999999929,8.00320324721718,10.9245210619095,2.25540842296626,2.26391588561822,2.27440276024476,21.5730824678047,18.1165861148432,29.6194623337295,21.7807936003316
7.99333333333333,16.6419999999824,8.01279178054553,10.941665504239,2.25811059835337,2.26841546739798,2.27582729547353,21.5730824678047,18.1298608451139,29.6194623337295,21.7898873487531
8,17.25,8.02674276273239,10.9700450560588,2.27725367307311,2.27524926915528,2.2772536730831,21.540254995429,18.1726578912803,29.8186436593792,21.7989909574379
8.00666666666667,17.9939999999783,8.06269957366244,10.9785958525252,2.2874549193548,2.27797464109489,2.27868179983865,21.540254995429,18.1718588920119,29.8186436593792,21.8081038257383
8.01333333333333,17.4339999999971,8.07540720899694,10.9943107834088,2.29106018117731,2.28218952582594,2.28011158243667,21.540254995429,18.2003667890273,29.8186436593792,21.8172253530664
8.02,17.8309999999967,8.07347126235451,11.0079277445575,2.29051093701531,2.28597230543067,2.28154292751165,21.540254995429,18.22320390058,29.8186436593792,21.8263549389375
8.02666666666667,16.6109999999975,8.12817619674876,11.0577958610048,2.30603118183528,2.29728951657372,2.28297574164285,21.540254995429,18.3093892473964,29.8186436593792,21.8354919830145
8.03333333333333,16.381,8.083794559836,11.051760580041,2.29343974236049,2.29699716467205,2.28440993136116,21.540254995429,18.3082644779529,29.8186436593792,21.8446358851519
8.04,14.5470000000012,8.08598973154656,11.0104975296614,2.29406253083007,2.28937961625508,2.28584540315614,21.540254995429,18.2419431316935,29.8186436593792,21.8537860454414
8.04666666666667,13.934000000005,8.12542389706337,11.0412845509309,2.3052503315261,2.29674290481578,2.28728206348305,21.540254995429,18.2925203751575,29.8186436593792,21.8629418642571
8.05333333333333,17.8729999999994,8.09879268026483,11.0259646090031,2.28489647176923,2.29451717289521,2.28871981877009,21.5120710522275,18.2658960954664,29.6525511945519,21.8721027423015
8.06,16.2319999999895,8.11928771530694,11.0235017582094,2.29067869575067,2.29496593573821,2.2901585754256,21.5120710522275,18.2646581960007,29.6525511945519,21.8812680806521
8.06666666666667,14.428,8.09684722229177,11.0024972038427,2.28434760353244,2.29155288756322,2.29159823984551,21.5120710522275,18.227949145932,29.6525511945519,21.8904372808084
8.07333333333333,16.0320000000114,8.04961806119599,10.9617655668557,2.27102293307688,2.28402612183312,2.29303871842076,21.5120710522275,18.1457167576343,29.6525511945519,21.8996097447391
8.08,16.7769999999989,8.07942315076192,10.9901721011244,2.27943178445493,2.29090439456008,2.29447991754488,21.5120710522275,18.1818882877261,29.6525511945519,21.9087848749302
8.08666666666667,15.8620000000134,8.08057277240201,10.9950530550382,2.27975612495024,2.29288187595058,2.29592174362162,21.5120710522275,18.1792463543623,29.6525511945519,21.9179620744332
8.09333333333333,15.3429999999915,8.09399542087224,10.9854867522122,2.28354303039926,2.29184630607602,2.2973641030727,21.5120710522275,18.1530222657264,29.6525511945519,21.9271407469135
8.1,15.671,8.11627594102883,11.0084302586444,2.29880690234562,2.2975943527116,2.29880690234562,21.5082379686013,18.1912244574539,29.768812283432,21.9363202966999
8.10666666666667,15.6190000000002,8.09820409365816,10.9913627033623,2.29368833715936,2.29499214297582,2.30025004792157,21.5082379686013,18.1493392463075,29.768812283432,21.9455001288337
8.11333333333333,16.9179999999947,8.07849184326859,10.9997971922488,2.28810515374057,2.29771396321885,2.30169344632338,21.5082379686013,18.1571800532877,29.768812283432,21.9546796491189
8.12,15.0640000000013,8.07360191012501,11.0081162906637,2.28672015745112,2.30041304831677,2.30313700412365,21.5082379686013,18.157123387328,29.768812283432,21.9638582641722
8.12666666666667,16.3469999999917,8.09161573935741,11.0006448913036,2.29182228991655,2.29981224296111,2.30458062795282,21.5082379686013,18.1396355696924,29.768812283432,21.9730353814732
8.13333333333333,14.894,8.08745664251187,10.9951293774705,2.29064429145944,2.29961898560136,2.3060242245074,21.5082379686013,18.122303269067,29.768812283432,21.9822104094159
8.14,18.0839999999821,8.06174397227503,10.9753653854395,2.28336158394091,2.29644318835292,2.30746770055828,21.5082379686013,18.0766273571493,29.768812283432,21.9913827573596
8.14666666666667,15.4969999999988,8.03308587154078,10.9499263896742,2.27524462977933,2.29207568967667,2.30891096295908,21.5082379686013,18.0096503409763,29.768812283432,22.0005518356803
8.15333333333333,14.1680000000077,8.0213248515901,10.9798819913397,2.30349090537433,2.29930356677729,2.31035391865453,21.5082379686013,18.0395929226207,30.182569959409,22.0097170558225
8.16,15.7250000000108,8.00856262678716,10.960786445081,2.29982596606444,2.296260097452,2.31179647468902,21.5082379686013,17.9877047589964,30.182569959409,22.0188778303515
8.16666666666667,15.089,8.01779846803469,10.9617118005404,2.30247823071035,2.29740885347872,2.31323853821511,21.5082379686013,17.9749471642184,30.182569959409,22.0280335730055
8.17333333333333,14.7410000000203,8.03631002126969,11.0215117469733,2.30779420971757,2.31090153341117,2.31468001650218,21.5082379686013,18.0629410960905,30.182569959409,22.0371836987481
8.18,16.4760000000022,8.03813860652909,11.0117961369898,2.30831932615315,2.30982246374959,2.31612081694506,21.5082379686013,18.0305764553001,30.182569959409,22.0463276238214
8.18666666666667,16.1129999999964,8.03807151265515,11.0175866438688,2.30830005874642,2.3119948878832,2.31756084707281,21.5082379686013,18.0323952971796,30.182569959409,22.055464765799
8.19333333333333,19.2979999999923,8.01030200428943,11.0219193981396,2.30032546463003,2.31386151648049,2.31900001455746,21.5082379686013,18.0269768025822,30.182569959409,22.0645945436389
8.2,13.893,8.0311937648139,11.0362898122285,2.32043822722289,2.31783616882535,2.32043822722289,21.5082379686013,18.0487923633611,30.3672682926457,22.0737163777374
8.20666666666667,10.9290000000278,8.02890985119272,11.060052187528,2.31977834020865,2.32378572901432,2.3218753930537,21.5082379686013,18.0726773999359,30.3672682926457,22.0828296899825
8.21333333333333,13.0189999999954,8.01904876398538,11.053964611192,2.31692919419275,2.32346420442378,2.32331142020416,21.5082379686013,18.0600777359844,30.3672682926457,22.0919339038076
8.22,14.0020000000078,8.03283098615437,11.0247925561854,2.32091126661107,2.3182864187852,2.32474621700717,21.5082379686013,17.999516173696,30.3672682926457,22.1010284442458
8.22666666666667,16.029999999999,8.03940420533169,11.0652161146196,2.32281045488888,2.32774304962587,2.32617969198333,21.5082379686013,18.0671049188692,30.3672682926457,22.1101127379839
8.23333333333333,13.567,8.0225755747752,11.0647210700054,2.31794818922843,2.32859411797826,2.32761175384997,21.5082379686013,18.0501298569468,30.3672682926457,22.1191862134164
8.24,15.7610000000076,8.00540563657567,11.051473798071,2.3129873101706,2.3267590691139,2.32904231153031,21.5082379686013,18.0299890998016,30.3672682926457,22.1282483007001
8.24666666666667,15.7840000000045,7.99929301474667,11.0659146530604,2.31122120144804,2.33075227692461,2.33047127416256,21.5082379686013,18.0474141570493,30.3672682926457,22.1372984318086
8.25333333333333,15.4290000000107,8.00925626991897,11.0427439010269,2.33222623784873,2.32682149301438,2.33189855110913,21.4453058390116,17.9936756424294,30.6051354585063,22.1463360405867
8.26,15.8639999999944,8.00479977533914,11.043384013182,2.33092854512451,2.32790459452514,2.33332405196584,21.4453058390116,17.994919922455,30.6051354585063,22.1553605628053
8.26666666666667,18.154,8.00810286516609,11.0626062491431,2.33189037634838,2.33290500800548,2.33474768657117,21.4453058390116,18.0208045235299,30.6051354585063,22.1643714362156
8.27333333333333,16.5590000000078,8.02736932933726,11.0804325630953,2.3375006042817,2.33761272492945,2.33616936501554,21.4453058390116,18.035027850733,30.6051354585063,22.1733681006046
8.28,18.1129999999959,7.98301427576994,11.0560793761691,2.32458479584397,2.33341981994756,2.33758899765056,21.4453058390116,17.9902811507549,30.6051354585063,22.1823499978491
8.28666666666667,15.7249999999977,8.00031310128305,11.0669773913699,2.32962206439751,2.3366640271141,2.33900649509844,21.4453058390116,18.002132587425,30.6051354585063,22.191316571971
8.29333333333333,16.6819999999958,8.05356004356268,11.1147789490558,2.34512711401568,2.34770331840636,2.34042176826124,21.4453058390116,18.0785774989667,30.6051354585063,22.2002672691919
8.3,14.786,8.02967392412706,11.0999265935366,2.34183472833028,2.34550969729932,2.34183472833028,21.4146985233955,18.0485315874674,30.6530823301834,22.2092015379881
8.30666666666667,14.5670000000112,8.04804680088766,11.0935978242765,2.34719313282638,2.34511359059942,2.34324528679547,21.4146985233955,18.0260061351817,30.6530823301834,22.2181188291449
8.31333333333333,15.8189999999982,8.03239219534873,11.0894454437853,2.34262750547267,2.34517481990084,2.34465335545474,21.4146985233955,18.0225261433623,30.6530823301834,22.2270185958117
8.32,17.0229999999965,8.01826679949945,11.0863576952211,2.33850786837858,2.34545867654476,2.34605884642336,21.4146985233955,18.0179573611281,30.6530823301834,22.2359002935564
8.32666666666667,16.0999999999882,8.03616098089893,11.1179771713995,2.34372666254536,2.35308572632366,2.34746167214341,21.4146985233955,18.0679586460292,30.6530823301834,22.2447633804201
8.33333333333333,16.759,8.02756806276931,11.1016942343508,2.34122055902437,2.35057364795457,2.3488617453931,21.4146985233955,18.041051232237,30.6530823301834,22.2536073169714
8.34,17.4709999999864,8.05949349830241,11.0964174552081,2.3505315340845,2.3503880225752,2.3502589792962,21.4146985233955,18.0273130881057,30.6530823301834,22.2624315663608
8.34666666666667,14.1140000000068,8.04988821790779,11.0974763386031,2.34773017758907,2.3515418965311,2.35165328733143,21.4146985233955,18.0130776293919,30.6530823301834,22.2712355943746
8.35333333333333,13.5210000000078,8.06838252783016,11.1169351720526,2.35307158501178,2.35659422139627,2.35304458334181,21.3844637685162,18.0504777183775,30.65239957289,22.2800188694897
8.36,16.2329999999966,8.06335221280013,11.1345533273647,2.35160453863415,2.36125719884367,2.35443278154408,21.3844637685162,18.075956632921,30.65239957289,22.2887808629264
8.36666666666667,12.084,8.01528824692741,11.0841930859264,2.33758711296451,2.35149925843889,2.35581779653801,21.3844637685162,17.9766129535393,30.65239957289,22.297521048703
8.37333333333333,17.8209999999883,8.04027443685279,11.0884294745813,2.3448741117314,2.35331774101732,2.35719954331576,21.3844637685162,17.9803784223519,30.65239957289,22.3062389036888
8.38,16.0400000000025,8.02697476763126,11.0814305009927,2.34099538218093,2.35274908362857,2.35857793727124,21.3844637685162,17.9609949907957,30.65239957289,22.3149339076572
8.38666666666667,15.0570000000091,8.02952911037098,11.0739677733148,2.34174033338998,2.3520783059522,2.35995289420933,21.3844637685162,17.9379751171995,30.65239957289,22.3236055433395
8.39333333333333,16.8019999999957,8.04802610365873,11.1029038115319,2.34713481600945,2.35913776826366,2.36132433035524,21.3844637685162,17.9770998003642,30.65239957289,22.3322532964769
8.4,13.805,8.03635128902106,11.0815852971431,2.36269216235372,2.35551723077696,2.36269216236371,21.3515966138968,17.936452772299,30.9003961380601,22.3408766558732
8.40666666666667,16.8119999999901,8.02181185639327,11.086637126088,2.35841756032609,2.35749804890408,2.36405630732826,21.3515966138968,17.9309747410139,30.9003961380601,22.3494751134474
8.41333333333333,12.8930000000093,8.0275589437207,11.1160748556739,2.36010720749264,2.36466449757103,2.36541668279036,21.3515966138968,17.9707847433786,30.9003961380601,22.3580481642851
8.42,14.5859999999994,7.99966800784391,11.070920873258,2.35190725539662,2.35595943027588,2.36677320674857,21.3515966138968,17.8830837685692,30.9003961380601,22.3665953066907
8.42666666666667,15.3859999999871,8.01666794928779,11.0805361388228,2.35690524851133,2.35890391871425,2.36812579766768,21.3515966138968,17.8800291154373,30.9003961380601,22.3751160422381
8.43333333333333,15.458,8.01807816959247,11.1012649061308,2.35731985413784,2.36421394756839,2.36947437448777,21.3515966138968,17.9050398898598,30.9003961380601,22.3836098758222
8.44,17.2369999999996,8.00488813840635,11.0768059516015,2.35344197695405,2.35989725017329,2.37081885663321,21.3515966138968,17.844710912331,30.9003961380601,22.3920763157091
8.44666666666667,14.3110000000058,8.01852279918532,11.1263341254927,2.35745057550833,2.37134246969147,2.37215916402169,21.3515966138968,17.9213036594187,30.9003961380601,22.4005148735865
8.45333333333333,17.7259999999918,7.98760721525998,11.1234315078341,2.36909374184937,2.37161391777011,2.37349521707312,21.3194924702267,17.9125291474072,31.1731984221749,22.4089250646137
8.46,16.2180000000109,8.02830730196491,11.0976773623182,2.38116523185969,2.36700787902244,2.37482693671847,21.3194924702267,17.8623925370521,31.1731984221749,22.4173064074705
8.46666666666667,16.697,8.05026398471906,11.1581267049529,2.38767749996487,2.38078771349894,2.37615424440869,21.3194924702267,17.9462441198027,31.1731984221749,22.4256584244068
8.47333333333333,18.1699999999895,8.03175062506257,11.1463518205356,2.38218650831733,2.37915791320843,2.37747706212336,21.3194924702267,17.9288876744471,31.1731984221749,22.433980641291
8.48,16.1759999999927,8.07677653474271,11.1648636608871,2.3955410208728,2.38399004828076,2.37879531237947,21.3194924702267,17.9634759172573,31.1731984221749,22.442272587658
8.48666666666667,16.5380000000087,8.0370961485139,11.1903985089855,2.38377197012262,2.39032198134449,2.38010891824003,21.3194924702267,18.0109342368957,31.1731984221749,22.4505337967568
8.49333333333333,15.6060000000115,8.00759584648195,11.1123684757146,2.37502229339928,2.37452454162239,2.38141780332266,21.3194924702267,17.8752437333951,31.1731984221749,22.4587638055982
8.5,17.6,8.05676551698832,11.1555346004156,2.38272189179832,2.38461857360549,2.38272189180806,21.2920705512834,17.9360730673091,31.0833951771334,22.466962155001
8.50666666666667,16.3180000000032,8.07203676321166,11.2070859159925,2.38723823680236,2.39650899648742,2.38402110844846,21.2920705512834,18.0300774467727,31.0833951771334,22.4751283896382
8.51333333333333,14.4190000000036,8.08367702597037,11.1694511037302,2.39068074842107,2.38932559166323,2.38531537857601,21.2920705512834,17.9709813133799,31.0833951771334,22.4832620580833
8.52,14.2580000000063,8.10086958097952,11.1932875680717,2.39576530463782,2.39528729982839,2.386604628111,21.2920705512834,18.0140053588178,31.0833951771334,22.4913627128547
8.52666666666667,16.368999999992,8.06595866227118,11.1797912612099,2.38544068862488,2.39325728735964,2.38788878357009,21.2920705512834,17.9819386030733,31.0833951771334,22.4994299104606
8.53333333333333,14.642,8.03837637395315,11.1357169165636,2.3772834545509,2.38467342586357,2.38916777207445,21.2920705512834,17.9065383364675,31.0833951771334,22.5074632114432
8.54,15.6580000000033,8.05816388643158,11.1714249325375,2.3831354480174,2.39317037918061,2.39044152135773,21.2920705512834,17.9588904716694,31.0833951771334,22.515462180422
8.54666666666667,14.8590000000079,8.0525597257667,11.1398693921141,2.38147806376398,2.38725459795668,2.39170995977406,21.2920705512834,17.8992281844536,31.0833951771334,22.5234263861366
8.55333333333333,16.4909999999965,8.05054157840948,11.1145910146395,2.39123923993702,2.38267597385916,2.39297301630589,21.2628339423524,17.8478478529614,31.218623525388,22.531355401489
8.56,17.3119999999914,8.05252265527086,11.1519297368976,2.39182767596733,2.39151794007436,2.39423062057169,21.2628339423524,17.9042021763988,31.218623525388,22.5392488035855
8.56666666666667,13.503,8.0551016991125,11.1423811580277,2.3925937251549,2.39030324807134,2.39548270283372,21.2628339423524,17.8784358919522,31.218623525388,22.5471061737771
8.57333333333333,15.6520000000023,8.05958877131065,11.1826585654065,2.39392651289447,2.39977582338094,2.39672919400546,21.2628339423524,17.9437530334666,31.218623525388,22.5549270977006
8.58,17.7349999999757,8.0429038932959,11.1517652534239,2.38897063077973,2.39397209453954,2.3979700256592,21.2628339423524,17.8807736358073,31.218623525388,22.5627111653175
8.58666666666667,14.4580000000331,8.05398358765457,11.1222738139558,2.39226161433145,2.38846089319665,2.39920513003328,21.2628339423524,17.8231232361867,31.218623525388,22.5704579709536
8.59333333333333,14.9800000000104,8.08141693353328,11.1970037651887,2.4004100963322,2.4053301132504,2.40043444003942,21.2628339423524,17.9418938446697,31.218623525388,22.5781671133373
8.6,17.521,8.03893535567389,11.1428803071291,2.40165788926979,2.39451663808847,2.40165788926979,21.235013043908,17.8281481452791,31.3999116333223,22.5858381956365
8.60666666666667,15.4729999999992,8.02626479217809,11.1193470925225,2.39787251752157,2.39026702780098,2.40287541200411,21.235013043908,17.7895160393172,31.3999116333223,22.5934708254965
8.61333333333333,15.8800000000109,8.00644826229038,11.1515276201949,2.39195226524473,2.39799041197393,2.40408694321649,21.235013043908,17.827956150597,31.3999116333223,22.6010646150755
8.62,17.3819999999487,7.98514356628215,11.1011584538881,2.3855874185352,2.38795710528954,2.40529241858225,21.235013043908,17.7249875479322,31.3999116333223,22.60861918108
8.62666666666667,16.5190000000071,8.0041948117431,11.1277315151965,2.39127903961901,2.39446884718822,2.4064917744846,21.235013043908,17.7514936465228,31.3999116333223,22.6161341447998
8.63333333333333,15.085,7.9964947998093,11.150817716825,2.38897863619616,2.40022959492314,2.40768494802119,21.235013043908,17.7769356558169,31.3999116333223,22.6236091321418
8.64,15.0399999999975,7.98289512546313,11.0840852200858,2.38491568958197,2.38664937932165,2.40887187701053,21.235013043908,17.6427565581174,31.3999116333223,22.6310437736629
8.64666666666667,18.1979999999946,7.98162297225596,11.1294979851957,2.38453562970449,2.39721070686421,2.41005249999829,21.235013043908,17.6999473168883,31.3999116333223,22.6384377046027
8.65333333333333,15.9180000000019,7.94831729660865,11.1408913969489,2.38783655797478,2.4004441626887,2.41122675626349,21.0430780315679,17.7032352725048,31.5751353,22.6457905649147
8.66,17.2869999999835,7.97620147786067,11.1401626367739,2.39621353449674,2.40106210044667,2.41239458582455,21.0430780315679,17.6876372910726,31.5751353,22.6531019992973
8.66666666666667,18.649,7.98963853235885,11.1642674293983,2.40025029960876,2.4070296533311,2.41355592944517,21.0430780315679,17.7101391680209,31.5751353,22.6603716572237
8.67333333333333,13.9460000000132,7.99304914153489,11.1485373603845,2.40127491613722,2.40440487279264,2.41471072864015,21.0430780315679,17.6710140255349,31.5751353,22.6675991929709
8.68,16.715000000014,8.01342879816534,11.154098319235,2.40739738046837,2.40636672219724,2.41585892568105,21.0430780315679,17.6740398026865,31.5751353,22.6747842656483
8.68666666666667,15.5910000000085,8.00924239291023,11.1880026824155,2.40613969898163,2.4144414728325,2.41700046360167,21.0430780315679,17.7265107507077,31.5751353,22.6819265392249
8.69333333333333,15.834000000013,8.00496430384701,11.1839773451098,2.40485447380979,2.41432819607058,2.41813528620344,21.0430780315679,17.7093064813004,31.5751353,22.6890256825561
8.7,15.368,8.00104307614827,11.1722499855221,2.40367645705726,2.41254657079929,2.4192633380607,20.9432184500413,17.681532632261,31.5751352998701,22.6960813694096
8.70666666666667,16.3180000000068,8.03213675347579,11.196694541528,2.41301763163215,2.41857213435095,2.42038456452576,20.9432184500413,17.712749799169,31.5751352998701,22.7030932784902
8.71333333333333,15.8630000000165,8.07198192352653,11.2268577895829,2.42498793303746,2.4258319124795,2.42149891173389,20.9432184500413,17.7539014441799,31.5751352998701,22.7100610934643
8.72,16.6579999999897,8.08955925995836,11.2380659708776,2.43026852325012,2.42899398848285,2.42260632660815,20.9432184500413,17.7819337875801,31.5751352998701,22.7169845029829
8.72666666666667,14.6630000000069,8.09929880349221,11.2452954112855,2.43319448068742,2.43129253068053,2.42370675686406,20.9432184500413,17.795842064207,31.5751352998701,22.723863200704
8.73333333333333,17.83,8.07572026080431,11.21593862687,2.42611100576906,2.42567468527854,2.4248001510142,20.9432184500413,17.7376926833974,31.5751352998701,22.7306968853149
8.74,14.8950000000155,8.09436170416249,11.2437389300651,2.43171127539631,2.43241327344395,2.42588645837257,20.9432184500413,17.7894538977413,31.5751352998701,22.7374852605523
8.74666666666667,17.9499999999901,8.09073256320451,11.2285232353133,2.43062100746536,2.42984194062357,2.42696562905888,20.9432184500413,17.7574586058439,31.5751352998701,22.7442280352227
8.75333333333333,16.4650000000001,8.09538162800148,11.2107040465465,2.42778866267446,2.42670020036758,2.42803761400268,20.9513810420588,17.7324406655408,31.5202295166389,22.7509249232214
8.76,16.3829999999958,8.08469298126919,11.1900684924796,2.42458315902455,2.42294145625364,2.42910236494738,20.9513810420588,17.6806031338139,31.5202295166389,22.7575756435508
8.76666666666667,14.728,8.0757271040699,11.1670345815866,2.42189431049144,2.41865570751741,2.43015983445407,20.9513810420588,17.6270887266048,31.5202295166389,22.7641799203383
8.77333333333333,19.2049999999802,8.10439482022554,11.2177580560095,2.4304917008883,2.43034174359134,2.43120997590525,20.9513810420588,17.706927515099,31.5202295166389,22.7707374828525
8.78,16.2019999999747,8.0910759425122,11.2297635701639,2.42649739625908,2.43363837785985,2.43225274350843,20.9513810420588,17.7274243699085,31.5202295166389,22.7772480655196
8.78666666666667,16.6729999999859,8.12739911805299,11.2308147897399,2.43739064352308,2.43455683245801,2.43328809229955,20.9513810420588,17.7284428982397,31.5202295166389,22.783711407938
8.79333333333333,15.9659999999956,8.13694844795197,11.2439057411805,2.44025446834694,2.43808098529379,2.4343159781463,20.9513810420588,17.7436806752822,31.5202295166389,22.790127254893
8.8,14.821,8.1263801915247,11.2281073633186,2.43533635775131,2.43533563220797,2.43533635775131,20.933644867161,17.7093708844179,31.4976124169749,22.7964953563704
8.80666666666667,13.9070000000242,8.15074450422365,11.2451737638716,2.4426379231653,2.43971347224134,2.43634918865517,20.933644867161,17.7405040740775,31.4976124169749,22.8028154675691
8.81333333333333,16.9060000000125,8.13246109519643,11.2508367958976,2.43715869998127,2.44161348140185,2.43735442923936,20.933644867161,17.7494740035708,31.4976124169749,22.8090873489128
8.82,15.2810000000013,8.1202545164666,11.2210669145168,2.43350059830699,2.43581736279973,2.438352038729,20.933644867161,17.6888738047774,31.4976124169749,22.8153107660621
8.82666666666667,16.4909999999888,8.12917635513371,11.229837744897,2.43617431988682,2.43838103776173,2.43934197719554,20.933644867161,17.6981996097844,31.4976124169749,22.8214854899242
8.83333333333333,18.062,8.13507300659152,11.2356362392682,2.43794144489768,2.44029494377857,2.44032420555925,20.933644867161,17.7075726307343,31.4976124169749,22.827611296663
8.84,15.7539999999979,8.18531434636492,11.2696631915498,2.45299791020309,2.44833690929056,2.44129868559163,20.933644867161,17.7638800170833,31.4976124169749,22.8336879677081
8.84666666666667,14.6630000000357,8.18747560870383,11.2731458325776,2.45364560334918,2.44973999178229,2.44226537991767,20.933644867161,17.773274065451,31.4976124169749,22.8397152897634
8.85333333333333,14.9870000000011,8.18015414408887,11.2487124420874,2.44216608644348,2.44507020382405,2.44322425201798,20.9167413354872,17.725651482508,31.3783084336685,22.845693054814
8.86,14.7820000000174,8.1646986974864,11.2596298337556,2.43755189863252,2.44807831976948,2.44417526623086,20.9167413354872,17.741262488823,31.3783084336685,22.8516210601341
8.86666666666667,14.81,8.15528223159318,11.255115137995,2.43474063453487,2.44772618950009,2.44511838775413,20.9167413354872,17.7380552387923,31.3783084336685,22.8574991082924
8.87333333333333,17.7319999999831,8.19508972125082,11.2554167726958,2.44662506843622,2.44841589319663,2.44605358264697,20.9167413354872,17.7333434597927,31.3783084336685,22.8633270071584
8.88,14.7950000000312,8.18915527016335,11.2549865852885,2.44485335179957,2.44894100462131,2.44698081783154,20.9167413354872,17.7300939352435,31.3783084336685,22.8691045699065
8.88666666666667,17.5059999999822,8.19388720321704,11.2339752679602,2.44626605946052,2.44498134740035,2.44790006109455,20.9167413354872,17.6853960666857,31.3783084336685,22.8748316150211
8.89333333333333,17.4399999999846,8.20944371133677,11.2669264051373,2.45091041895353,2.45276138618374,2.44881128108869,20.9167413354872,17.7470440313682,31.3783084336685,22.8805079662997
8.9,15.853,8.16868948534969,11.26118116152,2.44971444732475,2.4521134088822,2.44971444733392,20.8937445454515,17.7302614983962,31.5194691748702,22.8861334528562
8.90666666666667,18.7409999999824,8.17374174278517,11.222429923396,2.45122957261547,2.4442705716529,2.45060953021873,20.8937445454515,17.6641646095033,31.5194691748702,22.8917079091231
8.91333333333333,14.3610000000064,8.18928132912071,11.2436426837681,2.45588975087539,2.44948162223823,2.45149650100117,20.8937445454515,17.6859319132816,31.5194691748702,22.8972311748534
8.92,16.5140000000152,8.17299266879402,11.2384882103364,2.45100493225161,2.44894379775785,2.45237533180992,20.8937445454515,17.6790567847574,31.5194691748702,22.9027030951219
8.92666666666667,16.2910000000049,8.22000335756948,11.2613971528718,2.46510300314517,2.45451659127639,2.4532459956451,20.8937445454515,17.7138306965067,31.5194691748702,22.9081235203259
8.93333333333333,15.911,8.24429420668494,11.3110283811857,2.47238760419686,2.46591191633299,2.45410846637911,20.8937445454515,17.8006237041817,31.5194691748702,22.9134923061849
8.94,15.2250000000044,8.21358926352271,11.2700516837243,2.46317947564654,2.45754874057168,2.45496271875729,20.8937445454515,17.7214877207699,31.5194691748702,22.9188093137408
8.94666666666667,15.7159999999804,8.2261530910147,11.285363281847,2.46694725134373,2.46145292453242,2.4558087283985,20.8937445454515,17.7549468431778,31.5194691748702,22.9240744093564
8.95333333333333,12.4760000000236,8.20937325577735,11.2791689981299,2.4558739592568,2.46066132816398,2.4566464717956,20.8776292332201,17.7400457504999,31.4421250716942,22.9292874647142
8.96,15.6289999999816,8.20253434860264,11.2430903392486,2.45382806689488,2.45334248556886,2.45747592631588,20.8776292332201,17.6740367701015,31.4421250716942,22.9344483568143
8.96666666666667,16.32,8.21072423876684,11.2419676758618,2.45627811239248,2.45364393390518,2.45829707020129,20.8776292332201,17.6689336657353,31.4421250716942,22.9395569679718
8.97333333333333,15.2840000000149,8.19742334951653,11.2345349877161,2.4522990866463,2.45256215572648,2.45910988256874,20.8776292332201,17.6460027017649,31.4421250716942,22.9446131858142
8.98,15.8890000000217,8.17260131751207,11.2244945884814,2.44487345497914,2.45090465219505,2.4599143434101,20.8776292332201,17.6216287010502,31.4421250716942,22.9496169032777
8.98666666666667,16.4409999999996,8.20242443083283,11.2711785607712,2.45379518445915,2.46162920192911,2.46071043359236,20.8776292332201,17.6880768304635,31.4421250716942,22.9545680186033
8.99333333333333,16.8389999999914,8.20768872195251,11.2577046154161,2.45537002276555,2.45921116197738,2.46149813485748,20.8776292332201,17.6623763580193,31.4421250716942,22.959466435333
9,16.104,8.20875631984115,11.2395910307064,2.4622774298223,2.45577248956321,2.4622774298223,20.8670869372789,17.6280985593581,31.5264768067999,22.9643120623042
9.00666666666667,14.6950000000073,8.2413034875637,11.2916408799226,2.47204019452932,2.4676599235522,2.46304830197833,20.8670869372789,17.7028960355324,31.5264768067999,22.9691048136456
9.01333333333333,17.45999999997,8.20576360963392,11.2576372823934,2.46137974416687,2.46073650445338,2.46381073569146,20.8670869372789,17.642015496608,31.5264768067999,22.973844608771
9.02,20.1589999999392,8.18773411681414,11.2620086711136,2.455971663879,2.46219421477816,2.46456471620158,20.8670869372789,17.6473289714261,31.5264768067999,22.9785313723738
9.02666666666667,15.864000000009,8.19947455389198,11.2651732161686,2.45949329518423,2.46338271938972,2.46531022962218,20.8670869372789,17.6472014248738,31.5264768067999,22.9831650344209
9.03333333333333,17.124,8.19754778013833,11.2470762222695,2.45891534508544,2.45991556412289,2.46604726293983,20.8670869372789,17.6120012120798,31.5264768067999,22.9877455301458
9.04,15.902999999994,8.2121088354421,11.2715903959671,2.46328304177808,2.46576272470747,2.4667758040136,20.8670869372789,17.6427224872678,31.5264768067999,22.992272800042
9.04666666666667,17.4339999999779,8.22615851600544,11.2880003489111,2.46749734781902,2.46983305397801,2.46749584157445,20.8670869372789,17.6690127689534,31.5264768067999,22.9967467898559
9.05333333333333,17.357999999992,8.203487885938,11.2484776386852,2.46236731164836,2.46165853318926,2.46820736522456,20.8476306376746,17.6000391559722,31.5478752688479,23.0011674505794
9.06,17.7199999999928,8.20457571047184,11.2747065260028,2.4626938341727,2.467867051087,2.4689103654365,20.8476306376746,17.6323319138385,31.5478752688479,23.0055347384419
9.06666666666667,16.033,8.18921329230118,11.2715408099685,2.45808263502701,2.46763675398565,2.46960483355252,20.8476306376746,17.6225363949601,31.5478752688479,23.0098486149027
9.07333333333333,16.365000000002,8.19792066276473,11.266687669988,2.46069624824836,2.46703097718646,2.4702907617836,20.8476306376746,17.6097266033023,31.5478752688479,23.0141090466425
9.08,16.3010000000271,8.22731537048091,11.3013506744541,2.4695193937716,2.47507338422953,2.47096814320859,20.8476306376746,17.6704510726635,31.5478752688479,23.0183160055553
9.08666666666667,17.0509999999926,8.24595327898029,11.288699407901,2.47511376744344,2.47274877640178,2.47163697177323,20.8476306376746,17.6457918545703,31.5478752688479,23.0224694687394
9.09333333333333,17.1189999999905,8.24657068048929,11.2943586924559,2.47529908731166,2.47442900172045,2.47229724228909,20.8476306376746,17.661326712495,31.5478752688479,23.0265694184886
9.1,16.088,8.24081454675246,11.3200322262326,2.47294895043258,2.48048951397225,2.47294895043258,20.8398893800246,17.6905623532426,31.5399375766794,23.0306158422833
9.10666666666667,15.6889999999971,8.21823781129509,11.2958536438807,2.46617399949336,2.47562054065524,2.47359209274379,20.8398893800246,17.6594090264809,31.5399375766794,23.034608732781
9.11333333333334,13.7320000000423,8.22964590537082,11.2905612407064,2.46959740310364,2.47488382732419,2.47422666662532,20.8398893800246,17.6517688859449,31.5399375766794,23.0385480878072
9.12,15.5710000000001,8.24746785696479,11.3017902838274,2.47494551235169,2.47776307062844,2.47485267034114,20.8398893800246,17.66175987995,31.5399375766794,23.0424339103452
9.12666666666667,17.6599999999889,8.25095130407639,11.2956431578101,2.47599084431853,2.47682726182905,2.47547010301529,20.8398893800246,17.6571238639808,31.5399375766794,23.0462662085269
9.13333333333333,13.314,8.25594505774862,11.3102696303981,2.47748939738418,2.48044108887448,2.47607896463067,20.8398893800246,17.684647302518,31.5399375766794,23.0500449956226
9.14,17.8329999999762,8.22732716582641,11.2922797672938,2.468901582989,2.47689599995056,2.47667925602764,20.8398893800246,17.6413685418291,31.5399375766794,23.0537702900311
9.14666666666667,16.0490000000006,8.21774952139428,11.2710957458434,2.46602747077452,2.4726431685059,2.47727097890272,20.8398893800246,17.6019483335475,31.5399375766794,23.057442115269
9.15333333333333,16.1019999999832,8.22594851481128,11.2918407530974,2.47124263598102,2.47758293409792,2.4778541358072,20.786961645908,17.6351969695494,31.5751353,23.0610604999611
9.16,16.2360000000118,8.20660696574376,11.2616952990789,2.46543204032564,2.47135059649808,2.47842873014569,20.786961645908,17.5812039162477,31.5751353,23.0646254778291
9.16666666666667,18.245,8.20219325524006,11.2525353584272,2.46410607170816,2.46971642994646,2.47899476617464,20.786961645908,17.5548557761633,31.5751353,23.0681370876818
9.17333333333333,15.7150000000081,8.21605514282205,11.2579331273183,2.46827046533962,2.47127156496857,2.47955224900092,20.786961645908,17.5470625209882,31.5751353,23.0715953734038
9.18,18.8749999999735,8.20059256273424,11.2508494242084,2.46362519104615,2.47008108641465,2.4801011845802,20.786961645908,17.531258595621,31.5751353,23.0750003839448
9.18666666666667,17.7870000000025,8.20410711060042,11.2811139053586,2.46468103287612,2.47708529784645,2.48064157971546,20.786961645908,17.5721820687911,31.5751353,23.0783521733088
9.19333333333333,14.1559999999959,8.23252491543313,11.313890387546,2.47321832080068,2.48463737737372,2.48117344205535,20.786961645908,17.6260638340934,31.5751353,23.081650800543
9.2,17.304,8.24765982754039,11.3009080233686,2.47776515695264,2.4821352933049,2.4816967800926,20.7545689602217,17.6020898194762,31.5751353,23.0848963297268
9.20666666666667,14.4360000000054,8.2341970685362,11.29416582319,2.47372066968297,2.48099749352201,2.48221160316236,20.7545689602217,17.5798061322681,31.5751353,23.08808882996
9.21333333333333,18.2459999999679,8.24715262564129,11.3043571974084,2.47761278316184,2.48357391336985,2.48271792144051,20.7545689602217,17.5924783355576,31.5751353,23.0912283753524
9.22,16.5319999999829,8.24623919660546,11.3104063099448,2.47733837045743,2.4852350709295,2.48321574594195,20.7545689602217,17.6086823340446,31.5751353,23.0943150450114
9.22666666666667,15.455000000005,8.22134385967775,11.3138640343261,2.46985930370396,2.48632141931023,2.48370508851884,20.7545689602217,17.6113220271979,31.5751353,23.097348923031
9.23333333333333,15.61,8.22110572087086,11.2776737455554,2.46978776195144,2.47868816718553,2.48418596185885,20.7545689602217,17.541621379151,31.5751353,23.1003300984803
9.24,17.2499999999931,8.21967280800931,11.2686155210596,2.46935728571509,2.47701127123887,2.48465837948337,20.7545689602217,17.5210497826272,31.5751353,23.1032586653911
9.24666666666667,14.3780000000232,8.25268159614065,11.3131891892213,2.47927379861878,2.48711880991908,2.48512235574561,20.7545689602217,17.5895733374841,31.5751353,23.1061347227467
9.25333333333333,18.8459999999856,8.26311887257512,11.3186018963731,2.48240936924409,2.48861283268672,2.4855779058288,20.706193995155,17.5973146884756,31.5751353,23.1089583744698
9.26,14.5690000000116,8.26437144330135,11.3135868742844,2.48278566702637,2.48780849946803,2.48602504574425,20.706193995155,17.5962081779391,31.5751353,23.1117297294101
9.26666666666667,17.208,8.26350178385931,11.3373406279252,2.48252440360027,2.49332515997463,2.48646379232944,20.706193995155,17.6349407864832,31.5751353,23.1144489013326
9.27333333333333,15.5099999999973,8.23513555177902,11.2967344327385,2.47400260918194,2.48468165084714,2.48689416324604,20.706193995155,17.559814935754,31.5751353,23.1171160089048
9.28,18.2569999999807,8.2628727429004,11.3153373949498,2.48233542687197,2.48905486171871,2.48731617697792,20.706193995155,17.590823437441,31.5751353,23.1197311756846
9.28666666666667,15.6880000000339,8.24528732635256,11.3062999252574,2.47705240922772,2.48734262207664,2.48772985282909,20.706193995155,17.5727340346474,31.5751353,23.1222945301077
9.29333333333333,16.8359999999824,8.24067024974321,11.2647787202819,2.47566534528608,2.47847731330727,2.48813521092168,20.706193995155,17.4899511098131,31.5751353,23.1248062054747
9.3,16.388,8.25839236798787,11.3057612983442,2.480989430907,2.48775893496829,2.48853227219377,20.6497350508164,17.5584716709078,31.5751353,23.1272663399382
9.30666666666667,18.6659999999799,8.21464663731182,11.2882366336297,2.46784732156919,2.48416144883515,2.48892105839727,20.6497350508164,17.5175239077726,31.5751353,23.1296750764902
9.31333333333333,16.5729999999996,8.24442474336776,11.2960557045249,2.47679327171363,2.48613553644454,2.48930159209575,20.6497350508164,17.5257951574573,31.5751353,23.1320325629481
9.32,15.4799999999931,8.27677041913822,11.322776776723,2.48651057214526,2.49226501316612,2.48967389666215,20.6497350508164,17.5669033489499,31.5751353,23.1343389519422
9.32666666666667,16.4490000000036,8.25417853525113,11.2811459547083,2.47972350964562,2.48334370765643,2.49003799627659,20.6497350508164,17.4975396506961,31.5751353,23.1365944009016
9.33333333333333,15.569,8.26420678713173,11.3021267624221,2.48273620095618,2.48819933576121,2.49039391592399,20.6497350508164,17.5273662051997,31.5751353,23.1387990720404
9.34,14.4730000000065,8.25759329553601,11.3106578951856,2.4807493732518,2.49030930070295,2.49074168139171,20.6497350508164,17.5241131341314,31.5751353,23.1409531323441
9.34666666666667,16.460999999999,8.2397429810676,11.291348152138,2.47538677487173,2.48628379761483,2.49108131926719,20.6497350508164,17.4936757592902,31.5751353,23.143056753555
9.35333333333333,12.8880000000334,8.22041370012531,11.2780189828048,2.46957986481128,2.48356913256368,2.49141285693545,20.4903835692177,17.4612075634811,31.5751353,23.1451101121582
9.36,15.5860000000037,8.23219006453919,11.2635166023008,2.47311772476555,2.48059020010513,2.4917363225766,20.4903835692177,17.4278428784892,31.5751353,23.1471133893667
9.36666666666667,18.361,8.27829782389753,11.3044440180233,2.48696943567411,2.4898138364413,2.49205174516326,20.4903835692177,17.4950425349385,31.5751353,23.1490667711065
9.37333333333333,15.9679999999939,8.30873947809224,11.3490576614379,2.49611472920717,2.49984559037632,2.49235915445799,20.4903835692177,17.5670133833303,31.5751353,23.1509704480015
9.38,16.3749999999865,8.31138235049962,11.3203758049803,2.49690870195849,2.49372757382262,2.49265858101058,20.4903835692177,17.5216463958426,31.5751353,23.1528246153583
9.38666666666667,15.4150000000188,8.31384355392464,11.3367148394162,2.49764809764384,2.49752152174099,2.49295005615536,20.4903835692177,17.5514982352987,31.5751353,23.15462947315
9.39333333333333,16.0389999999971,8.35118646690533,11.3861248991599,2.50886667001193,2.50859695206251,2.49323361200838,20.4903835692177,17.6396089178475,31.5751353,23.1563852260009
9.4,19.598,8.33971950766563,11.3400189661693,2.49350928146464,2.49862302888778,2.49350928146464,20.545828795836,17.5617164301134,31.4250056171235,23.1580920831695
9.40666666666667,15.2900000000123,8.36183753575072,11.3504288887594,2.50012239456361,2.50109578917671,2.4937770981951,20.545828795836,17.5937358616374,31.4250056171235,23.1597502585326
9.41333333333333,14.918000000022,8.39138631673992,11.3640702471567,2.50895724321587,2.5042757439884,2.49403709664378,20.545828795836,17.6199211586537,31.4250056171235,23.1613599705676
9.42,13.9540000000453,8.36177412508978,11.3283520498077,2.50010343528429,2.49657290194501,2.49428931202471,20.545828795836,17.5593508246745,31.4250056171235,23.162921442336
9.42666666666667,19.273999999978,8.3364305694781,11.3333321989261,2.49252591531075,2.49783363781659,2.49453378031882,20.545828795836,17.5633796323759,31.4250056171235,23.1644349014654
9.43333333333333,13.678,8.36008407872402,11.3380697391955,2.49959812496837,2.49903588898472,2.49477053827081,20.545828795836,17.5792888312127,31.4250056171235,23.1659005801316
9.44,14.2310000000202,8.35280591077584,11.3052286397278,2.49742201109377,2.49194988673743,2.49499962338588,20.545828795836,17.5147062531132,31.4250056171235,23.1673187150401
9.44666666666667,17.2379999999719,8.35803695575933,11.3093903177519,2.4989860516117,2.49301472805888,2.49522107392648,20.545828795836,17.5220399703672,31.4250056171235,23.1686895474081
9.45333333333333,18.450999999959,8.38889546358534,11.3341348271391,2.50231274811617,2.49861210158115,2.49543492890886,20.5445391530319,17.565161697083,31.351088564167,23.1700133229443
9.46,14.4800000000204,8.36824938624874,11.3291110866616,2.49615425648373,2.49764226203711,2.49564122809972,20.5445391530319,17.5547897014734,31.351088564167,23.1712902918306
9.46666666666667,15.865,8.33912401835068,11.3048354515958,2.48746648826665,2.49242274181042,2.49584001201259,20.5445391530319,17.5088183278778,31.351088564167,23.1725207087012
9.47333333333333,14.4000000000147,8.35558108188179,11.3071295775822,2.49237544440387,2.49305592655568,2.49603132190432,20.5445391530319,17.5084844084707,31.351088564167,23.1737048326231
9.48,15.1720000000178,8.3601781291475,11.3152208044588,2.49374669167076,2.49496244841897,2.49621519977132,20.5445391530319,17.5191315774325,31.351088564167,23.174842927075
9.48666666666667,16.1260000000227,8.37222357659095,11.3205502100365,2.4973397125667,2.49625521575191,2.4963916883459,20.5445391530319,17.5252968148341,31.351088564167,23.175935259926
9.49333333333333,17.4779999999869,8.38401202367744,11.3300549110853,2.50085607315947,2.49846391343624,2.49656083109235,20.5445391530319,17.5435227073153,31.351088564167,23.1769821034146
9.5,15.105,8.35397382190212,11.3002052461597,2.49672267219677,2.4919892608568,2.4967226722031,20.5388526483679,17.4846465424349,31.4118137695401,23.177983734126
9.50666666666667,15.0360000000059,8.34927952863949,11.301816324759,2.49531970533709,2.49244742008958,2.49687725659467,20.5388526483679,17.4840573660873,31.4118137695401,23.17894043297
9.51333333333333,14.2520000000119,8.34098266479802,11.3201059127326,2.49284005092319,2.49657914888006,2.49702462990363,20.5388526483679,17.5095910258784,31.4118137695401,23.1798524851579
9.52,14.6530000000137,8.32358060872443,11.2866789797948,2.48763915984212,2.48930022501728,2.49716483848244,20.5388526483679,17.4466672820669,31.4118137695401,23.1807201801794
9.52666666666667,14.6540000000046,8.36525198966445,11.3039222458147,2.50009333839149,2.49319184492085,2.49729792939517,20.5388526483679,17.4724291043747,31.4118137695401,23.1815438117782
9.53333333333333,15.794,8.35991517740803,11.3196090396342,2.4984983441478,2.49673571400308,2.49742395041322,20.5388526483679,17.486003865712,31.4118137695401,23.182323677928
9.54,14.8670000000168,8.34888367903683,11.3043909787662,2.49520139916343,2.49345831120464,2.49754295001088,20.5388526483679,17.4593049340205,31.4118137695401,23.1830600808075
9.54666666666667,14.1170000000063,8.34460509317956,11.3302268749716,2.49392267330882,2.49923177895403,2.4976549773608,20.5388526483679,17.505233111608,31.4118137695401,23.1837533267751
9.55333333333333,14.5000000000222,8.32926994809516,11.3217849373437,2.49848776594512,2.49743971013478,2.49776008232949,20.5327713457623,17.4843116369406,31.5272513096183,23.1844037263432
9.56,16.4850000000101,8.38394675268816,11.3288925182235,2.51488888251451,2.4990730718315,2.49785831547252,20.5327713457623,17.4984509357414,31.5272513096183,23.1850115941512
9.56666666666667,16.499,8.36693141227486,11.3453805126449,2.50978487938807,2.50277126577729,2.49794972802987,20.5327713457623,17.526942140924,31.5272513096183,23.1855772489395
9.57333333333333,17.9319999999872,8.342811944129,11.3123726234261,2.50254988803119,2.49554615602999,2.49803437192099,20.5327713457623,17.4666167412494,31.5272513096183,23.1861010135216
9.58,17.5729999999822,8.39129185563146,11.3582943505749,2.51709215482502,2.50572874878974,2.49811229973989,20.5327713457623,17.5506042696277,31.5272513096183,23.186583214756
9.58666666666667,17.7459999999786,8.36067714738005,11.3570744765796,2.50790882009091,2.50550728454078,2.49818356475011,20.5327713457623,17.5497859282986,31.5272513096183,23.1870241835183
9.59333333333333,18.5059999999942,8.36084932124052,11.3246958454418,2.50796046618795,2.49840727592954,2.49824822087955,20.5327713457623,17.493500230495,31.5272513096183,23.1874242546717
9.6,17.21,8.38819009988264,11.364624197916,2.49830632271528,2.50725497636321,2.49830632271529,20.5342818167914,17.566359090987,31.3035247763532,23.1877837670377
9.60666666666667,16.4550000000047,8.37360846996367,11.3503114991782,2.49396338606408,2.5041318008436,2.49835792549823,20.5342818167914,17.5442438938517,31.3035247763532,23.188103063366
9.61333333333334,14.7829999999975,8.42299250522526,11.352350842337,2.50867173745647,2.50461190673864,2.49840308511773,20.5342818167914,17.5575880139167,31.3035247763532,23.1883824903037
9.62,12.9740000000282,8.41816380529384,11.3875378631936,2.50723357601454,2.51240103481853,2.49844185810605,20.5342818167914,17.6229472427158,31.3035247763532,23.1886223983643
9.62666666666667,17.4009999999796,8.37289448411122,11.3381375254008,2.49375073526,2.50152363016081,2.49847430163277,20.5342818167914,17.5339777137021,31.3035247763532,23.1888231418956
9.63333333333333,14.541,8.40010852618182,11.3525575232691,2.50185606102897,2.50472259340751,2.49850047349907,20.5342818167914,17.5739294629865,31.3035247763532,23.1889850790477
9.64,16.9269999999874,8.36952008123952,11.3391366754524,2.4927457160688,2.50177486560502,2.49852043213198,20.5342818167914,17.5420441461277,31.3035247763532,23.1891085717398
9.64666666666667,16.7279999999723,8.37214550829439,11.2773594927585,2.49352766317931,2.48815401534751,2.49853423657841,20.5342818167914,17.4342005414065,31.3035247763532,23.1891939856267
9.65333333333333,16.6429999999856,8.41759109155627,11.3514153288662,2.51119498772285,2.50449830492493,2.49854194649922,20.5342818167914,17.567018314783,31.3551173146563,23.1892416900646
9.66,15.8860000000009,8.36667247894383,11.3277962214551,2.49600458902286,2.49928826474845,2.49854362216305,20.5342818167914,17.5221281290811,31.3551173146563,23.1892520580766
9.66666666666667,15.707,8.35714744360163,11.2960517997808,2.493163013476,2.49228153250047,2.49853932444019,20.5342818167914,17.4625579329206,31.3551173146563,23.1892254663169
9.67333333333333,15.3799999999978,8.35766074756883,11.3211985342328,2.49331614592632,2.49782292687368,2.49852911479623,20.5342818167914,17.5082638266101,31.3551173146563,23.1891622950353
9.68,15.239000000023,8.34247996702363,11.2789289246971,2.48878730868533,2.4884862191444,2.49851305528566,20.5342818167914,17.4211469050042,31.3551173146563,23.1890629280401
9.68666666666667,15.0210000000409,8.38186438424004,11.3131520959836,2.50053674507783,2.49602237628868,2.49849120854537,20.5342818167914,17.4736904655483,31.3551173146563,23.1889277526611
9.69333333333333,13.0700000000287,8.34933202435525,11.3267575101586,2.49083146262909,2.4990057563183,2.49846363778801,20.5342818167914,17.4908857887572,31.3551173146563,23.1887571597118
9.7,16.719,8.36263637590034,11.2941349098048,2.49843040679316,2.4917861852228,2.49843040679528,20.5328226498783,17.4360586083274,31.4007385287298,23.1885515434503
9.70666666666667,17.6080000000012,8.3719790520142,11.3468958767974,2.50122163494592,2.50340071969561,2.49839157991108,20.5328226498783,17.5210947854383,31.4007385287298,23.1883113015408
9.71333333333333,14.9360000000326,8.35809046190313,11.3365695477032,2.49707226454629,2.50109287645707,2.49834722203459,20.5328226498783,17.5034356957458,31.4007385287298,23.1880368350132
9.72,15.2510000000124,8.4413835452442,11.374582668007,2.52195699739138,2.50944603071462,2.49829739861319,20.5328226498783,17.5845451812013,31.4007385287298,23.1877285482225
9.72666666666667,14.9280000000076,8.4353796001851,11.4224486151088,2.52016325218686,2.51996902001819,2.4982421756353,20.5328226498783,17.67668274142,31.4007385287298,23.1873868488078
9.73333333333333,17.634,8.41070814880574,11.335988970524,2.5127923823397,2.50085427005321,2.49818161962312,20.5328226498783,17.532647138279,31.4007385287298,23.1870121476501
9.74,16.9509999999851,8.42686117840974,11.3548944974823,2.51761827916343,2.50498105288547,2.49811579762522,20.5328226498783,17.5752705221456,31.4007385287298,23.1866048588298
9.74666666666667,16.0529999999919,8.39108203670872,11.3855311466041,2.50692886358482,2.5116921387053,2.49804477720906,20.5328226498783,17.6329200273703,31.4007385287298,23.1861653995833
9.75333333333333,15.928999999999,8.3967647845237,11.3224993105034,2.49357005980172,2.49773631005889,2.49796862645332,20.5328226498783,17.5294686713304,31.2122736667141,23.1856941902586
9.76,16.5920000000058,8.42048448075237,11.3554103108483,2.50061404946455,2.50494216198543,2.49788741394025,20.5328226498783,17.588743267929,31.2122736667141,23.1851916542711
9.76666666666667,16.701,8.40684124413926,11.3350320632897,2.49656244539914,2.50038930133142,2.49780120874775,20.5328226498783,17.553874215217,31.2122736667141,23.1846582180576
9.77333333333333,14.9120000000058,8.437229056251,11.3227350749574,2.50558665179401,2.49761596501118,2.49771008044144,20.5328226498783,17.5343540120514,31.2122736667141,23.1840943110299
9.78,16.6329999999988,8.42533581940811,11.3723286259755,2.50205474158019,2.50849125078833,2.49761409906657,20.5328226498783,17.6253990790051,31.2122736667141,23.1835003655285
9.78666666666667,13.8370000000407,8.39831300711326,11.3398461713509,2.49402983229676,2.50125904324919,2.49751333513984,20.5328226498783,17.5674980406524,31.2122736667141,23.1828768167743
9.79333333333333,14.9170000000121,8.4175454374815,11.3174748243082,2.49974124779715,2.49625425365524,2.49740785964106,20.5328226498783,17.5329704796856,31.2122736667141,23.1822241028201
9.8,14.861,8.39362507376956,11.32612037769,2.49729774400473,2.49808773880847,2.49729774400473,20.5328226498783,17.5438960615781,31.2706261588938,23.1815426645017
9.80666666666667,18.8989999999737,8.38961300207327,11.2814057304208,2.49610405980894,2.48814930286174,2.49718306011149,20.5328226498783,17.4659322171924,31.2706261588938,23.1808329453879
9.81333333333333,17.9149999999715,8.4144501899264,11.3317799307675,2.5034936980937,2.49917997031293,2.49706388027945,20.5328226498783,17.5560450964128,31.2706261588938,23.1800953917295
9.82,15.0640000000221,8.3935088752396,11.3228207196385,2.49726317225246,2.49712164383839,2.49694027725538,20.5328226498783,17.5251146460384,31.2706261588938,23.1793304524078
9.82666666666667,14.9409999999919,8.40188439161528,11.3011820235668,2.49975508223962,2.4922643251786,2.49681232420586,20.5328226498783,17.4946102831883,31.2706261588938,23.1785385788829
9.83333333333333,16.376,8.42728763684021,11.3763302805209,2.50731313569484,2.50874828940318,2.49668009470818,20.5328226498783,17.6257701541373,31.2706261588938,23.17772022514
9.84,16.3779999999857,8.4458623364517,11.3585380005361,2.5128395387719,2.50473342117753,2.49654366274125,20.5328226498783,17.5989876618933,31.2706261588938,23.1768758476361
9.84666666666667,18.9759999999574,8.44746644283022,11.3457789430446,2.51331679754925,2.50182594214911,2.49640310267631,20.5328226498783,17.5850793214119,31.2706261588938,23.1760059052452
9.85333333333333,12.8060000000439,8.43963538985272,11.3548397935788,2.49374499980787,2.50372722846796,2.49625848926756,20.5458665195007,17.6056432212467,31.0559040778104,23.1751108592031
9.86,16.5969999999853,8.42901351732423,11.3188282316561,2.49060644698148,2.49568768312035,2.49610989764264,20.5458665195007,17.5508572224018,31.0559040778104,23.1741911730514
9.86666666666667,15.67,8.39835207689352,11.3257268005362,2.48154659898699,2.49710703942342,2.49595740329303,20.5458665195007,17.5579949881864,31.0559040778104,23.1732473125807
9.87333333333333,15.8860000000079,8.4011832158592,11.3240638527575,2.48238314444343,2.49663614317934,2.49580108206431,20.5458665195007,17.5574590510786,31.0559040778104,23.1722797457725
9.88,17.432999999989,8.42060695415737,11.2876066419283,2.48812247416813,2.48849195043142,2.49564101014629,20.5458665195007,17.4889510706878,31.0559040778104,23.1712889427418
9.88666666666667,14.7620000000387,8.43369008993385,11.3279320178589,2.49198828150664,2.49727293496232,2.49547726406308,20.5458665195007,17.5600898813496,31.0559040778104,23.170275375677
9.89333333333333,15.5230000000104,8.4370537950418,11.3248783303766,2.49298218970365,2.49648812768755,2.49530992066294,20.5458665195007,17.5514094383558,31.0559040778104,23.1692395187807
9.9,14.87,8.43682253943846,11.3349713887226,2.49513905710813,2.49859900425326,2.49513905710813,20.5458665195007,17.5722520527862,31.083624876056,23.1681818482088
9.90666666666667,14.0230000000225,8.43586373931438,11.3609903837275,2.49485549779106,2.50421780931082,2.49496475086458,20.5458665195007,17.6164400173447,31.083624876056,23.1671028420089
9.91333333333333,16.6020000000084,8.45600688237483,11.3419870926112,2.50081271008847,2.49991036724788,2.49478707969146,20.5458665195007,17.5927662174972,31.083624876056,23.1660029800589
9.92,16.1340000000037,8.48356890658776,11.3748851925865,2.50896401145639,2.5070402655991,2.49460612163063,20.5458665195007,17.6536441828593,31.083624876056,23.1648827440034
9.92666666666667,14.9289999999937,8.48648973444596,11.3727825329249,2.50982782856693,2.50645346809114,2.49442195499602,20.5458665195007,17.6633029339125,31.083624876056,23.1637426171904
9.93333333333333,18.504,8.48270048732846,11.3572423376698,2.50870718173149,2.50290325954705,2.49423465836281,20.5458665195007,17.6456165204976,31.083624876056,23.1625830846071
9.94,19.4999999999854,8.47990318794933,11.3590498516282,2.50787989741887,2.50317423709524,2.49404431055664,20.5458665195007,17.6536329555709,31.083624876056,23.1614046328148
9.94666666666667,18.0989999999736,8.49024311034914,11.3743602274898,2.51093786670845,2.50641863048114,2.49385099064259,20.5458665195007,17.6872009466101,31.083624876056,23.160207749883
9.95333333333333,14.7110000000275,8.47877190815233,11.3476984448568,2.4945707875784,2.50041236176834,2.49365477791409,20.5574578130146,17.6470033399307,30.9227919883202,23.1589929253233
9.96,16.7159999999952,8.47270164031477,11.3403338086098,2.49278483166587,2.49865663955496,2.49345575188179,20.5574578130146,17.637013381061,30.9227919883202,23.157760650022
9.96666666666667,17.199,8.4735049443078,11.3167155196539,2.49302117469953,2.49331822872099,2.49325399226222,20.5574578130146,17.5991942083891,30.9227919883202,23.1565114161725
9.97333333333333,12.3300000000119,8.46977327233309,11.3092400138043,2.49192326571015,2.49153502153346,2.49304957896646,20.5574578130146,17.5889789713246,30.9227919883202,23.1552457172065
9.98,16.9749999999878,8.46457546753201,11.3321042013258,2.4903940003688,2.49643403517143,2.49284259208862,20.5574578130146,17.623296117293,30.9227919883202,23.1539640477254
9.98666666666667,12.6900000000354,8.4640526815682,11.3269558709362,2.49024018958021,2.49516007786191,2.49263311189428,20.5574578130146,17.6208046005472,30.9227919883202,23.15266690343
9.99333333333333,15.2829999999974,8.47442569114297,11.3295651166107,2.4932920710254,2.49559341607238,2.49242121880887,20.5574578130146,17.6223458511313,30.9227919883202,23.1513547810506
10,15.888,8.48174528233494,11.3173665209712,2.49220699340359,2.49276355221084,2.49220699340582,20.5631465454108,17.5981178306565,30.8826602367337,23.1500281782754
10.0066666666667,14.9700000000223,8.48054273090087,11.3117729850623,2.49185364547883,2.49138723881171,2.49199051639481,20.5631465454108,17.5943361426499,30.8826602367337,23.1486875936794
10.0133333333333,14.3010000000323,8.48536121558704,11.330774906348,2.49326946979714,2.49542638346197,2.49177186860978,20.5631465454108,17.6268255371032,30.8826602367337,23.1473335266519
10.02,16.9269999999577,8.46759671495123,11.3312280192383,2.48804969353115,2.49537879220086,2.49155113099695,20.5631465454108,17.627355608848,30.8826602367337,23.145966477324
10.0266666666667,12.481000000029,8.46271501302033,11.3096855276711,2.48661529397223,2.49048622956298,2.49132838460272,20.5631465454108,17.5892879894138,30.8826602367337,23.1445869464946
10.0333333333333,15.414,8.48765128831114,11.3290067022192,2.49394236612548,2.4945909217758,2.49110371056149,20.5631465454108,17.631969117398,30.8826602367337,23.1431954355575
10.04,15.3590000000019,8.50643457582399,11.348369125772,2.49946149443462,2.49870294532157,2.49087719008344,20.5631465454108,17.6660555979468,30.8826602367337,23.1417924464259
10.0466666666667,16.2709999999749,8.51549661822869,11.3496527937915,2.50212421121091,2.49883289732306,2.49064890444217,20.5631465454108,17.6680961736607,30.8826602367337,23.1403784814584
10.0533333333333,15.9859999999682,8.52223271257719,11.3536628903118,2.49217010429352,2.49956191968071,2.4904189349624,20.5746372604575,17.6805792319911,30.7354879220629,23.1389540433831
10.06,18.3909999999855,8.49369123278074,11.3379768117782,2.48382367383569,2.49595381981833,2.49018736300741,20.5746372604575,17.665876066679,30.7354879220629,23.1375196352217
10.0666666666667,15.104,8.46285951538731,11.3003690633077,2.47480750554465,2.48751957058683,2.48995426996664,20.5746372604575,17.6002751526738,30.7354879220629,23.1360757602134
10.0733333333333,14.9860000000049,8.47334361384602,11.3062087855102,2.47787338717808,2.48864876734696,2.48971973724304,20.5746372604575,17.6118609859737,30.7354879220629,23.1346229217379
10.08,16.3689999999811,8.44826838009634,11.2778778170785,2.47054059658003,2.48225593817463,2.48948384624048,20.5746372604575,17.5559312209469,30.7354879220629,23.1331616232385
10.0866666666667,16.4449999999721,8.46947018540735,11.2765056626003,2.47674067432201,2.48179629138897,2.48924667835106,20.5746372604575,17.5416130230074,30.7354879220629,23.1316923681442
10.0933333333333,18.4459999999863,8.46154863013511,11.2857312660776,2.47442416127962,2.48366814821377,2.48900831494239,20.5746372604575,17.5519585700467,30.7354879220629,23.1302156597917
10.1,16.668,8.44709416128102,11.298241368908,2.4887688373383,2.48626177733661,2.4887688373448,20.567656097828,17.5675261099836,30.9665657408016,23.1287320013476
10.1066666666667,16.9989999999915,8.48969506065526,11.3456402957585,2.50132034780816,2.49653140920181,2.48852832683855,20.567656097828,17.6530961210555,30.9665657408016,23.1272418957291
10.1133333333333,14.9110000000114,8.47583731922738,11.3220118354207,2.49723743901573,2.49117096754563,2.48828686464094,20.567656097828,17.6148748891935,30.9665657408016,23.1257458455254
10.12,17.7309999999758,8.47631449100935,11.3036684035181,2.49737802822171,2.48697339753419,2.48804453189341,20.567656097828,17.5842727280493,30.9665657408016,23.1242443529185
10.1266666666667,17.1969999999895,8.48730147533799,11.3338508695484,2.50061512534545,2.49345153727732,2.48780140964867,20.567656097828,17.6373802854964,30.9665657408016,23.1227379196031
10.1333333333333,18.592,8.45840422198558,11.3131933338125,2.49210112251146,2.4887442427457,2.48755757885769,20.567656097828,17.5985195113445,30.9665657408016,23.1212270467077
10.14,13.2220000000133,8.44764952909089,11.3153590348629,2.48893246545373,2.48905758271259,2.48731312035671,20.567656097828,17.6085820326735,30.9665657408016,23.1197122347137
10.1466666666667,18.3649999999919,8.42669748026621,11.2855780970759,2.48275935962613,2.48234359826173,2.48706811485428,20.567656097828,17.548021897655,30.9665657408016,23.1181939833757
10.1533333333333,16.0700000000076,8.43569775339943,11.2779242297326,2.48892380602831,2.48049684641531,2.48682264291821,20.567656097828,17.5313057860234,31.0103315708954,23.1166727916408
10.16,13.3070000000222,8.43702498462426,11.2956941332688,2.48931540106741,2.48424145789967,2.48657678496253,20.567656097828,17.5577466124846,31.0103315708954,23.1151491575683
10.1666666666667,15.677,8.4474096760864,11.3075810973939,2.49237936880949,2.48669160602058,2.48633062123443,20.567656097828,17.577965499845,31.0103315708954,23.1136235782485
10.1733333333333,13.7970000000247,8.47724068648646,11.3266431225104,2.50118090652611,2.49071904270058,2.48608423180121,20.567656097828,17.6168112947864,31.0103315708954,23.1120965497222
10.18,16.3269999999973,8.43686353368926,11.3144577773305,2.48926776552055,2.48787500699162,2.48583769653721,20.567656097828,17.5969433463255,31.0103315708954,23.1105685668996
10.1866666666667,15.8810000000348,8.43207318196201,11.3154066013817,2.48785438860713,2.4879190865801,2.48559109511073,20.567656097828,17.600926148886,31.0103315708954,23.1090401234793
10.1933333333333,16.674999999991,8.4520978554848,11.3174785263722,2.4937626001263,2.48821006193172,2.48534450697098,20.567656097828,17.5985934735274,31.0103315708954,23.1075117118669
10.2,16.032,8.46194506464372,11.334453496004,2.48509801132599,2.49177733323099,2.48509801133498,20.5798994960288,17.6363827865311,30.8666245425457,23.1059838230942
10.2066666666667,17.2579999999833,8.4485590006222,11.300983598227,2.48116680155977,2.48425510422673,2.48485168717454,20.5798994960288,17.5743086905153,30.8666245425457,23.1044569467377
10.2133333333333,14.6690000000407,8.45064551045189,11.3050176227961,2.48177956628333,2.48497781834499,2.48460561320318,20.5798994960288,17.5885882639627,30.8666245425457,23.1029315708376
10.22,16.3080000000028,8.43616983965522,11.3318117868528,2.47752836157394,2.49070324960809,2.48435986786312,20.5798994960288,17.6294011018931,30.8666245425457,23.1014081818165
10.2266666666667,16.3840000000116,8.43082465457283,11.3101939811802,2.47595859141863,2.4857880446813,2.48411452931223,20.5798994960288,17.5972280055142,30.8666245425457,23.0998872643982
10.2333333333333,17.572,8.4810505080839,11.3275076015522,2.4907088843742,2.48942968497785,2.48386967541108,20.5798994960288,17.6338301632799,30.8666245425457,23.098369301527
10.24,14.8120000000033,8.45642509741923,11.3160121642565,2.48347691127542,2.48674028691346,2.48362538370993,20.5798994960288,17.6083059795835,30.8666245425457,23.096854774286
10.2466666666667,15.1390000000137,8.43550557100017,11.2904088151794,2.47733327962753,2.48095157224406,2.48338173143579,20.5798994960288,17.5672100618042,30.8666245425457,23.0953441618169
10.2533333333333,15.4069999999964,8.47375804666865,11.3399763194529,2.48847639355454,2.49168101127177,2.48313879547952,20.5798994960288,17.658998455671,30.865497746642,23.0938379412389
10.26,18.0839999999821,8.45068287893869,11.3329062255005,2.48169994208436,2.48996564623917,2.48289665238292,20.5798994960288,17.651585226193,30.865497746642,23.0923365875678
10.2666666666667,17.588,8.46167108705522,11.3156305871651,2.48492683342995,2.48600893216201,2.48265537832593,20.5798994960288,17.6249665293601,30.865497746642,23.0908405736363
10.2733333333333,16.4459999999903,8.46289723162241,11.318967341751,2.48528691354951,2.48658152099508,2.48241504911375,20.5798994960288,17.6319479069919,30.865497746642,23.0893503700128
10.28,17.297999999956,8.45815194828798,11.3100888324194,2.48389337298658,2.48447138164127,2.48217574016416,20.5798994960288,17.6158905017836,30.865497746642,23.0878664449222
10.2866666666667,16.448000000021,8.46875873189911,11.3150113919121,2.48700825194376,2.48539368567955,2.48193752649474,20.5798994960288,17.6333864359259,30.865497746642,23.0863892641651
10.2933333333333,15.7229999999956,8.45953062148413,11.3162062582894,2.48429824597022,2.48549787503097,2.48170048271022,20.5798994960288,17.6341621497386,30.865497746642,23.0849192910392
10.3,16.105,8.43856190799339,11.290141263286,2.48146468298987,2.47961586473869,2.48146468298987,20.5798994960288,17.58407770449,30.9069021148713,23.083456986259
10.3066666666667,15.2530000000112,8.46854577338605,11.3333511037995,2.49028181366244,2.48894909199984,2.48123020107493,20.5798994960288,17.6642580588737,30.9069021148713,23.0820028078776
10.3133333333333,17.5829999999581,8.46884097572116,11.3291433154579,2.49036862160163,2.4878691859123,2.4809971102561,20.5798994960288,17.6644449483653,30.9069021148713,23.0805572112072
10.32,14.0220000000346,8.45972431248201,11.2879298061559,2.48768775274017,2.47866445339574,2.48076548336109,20.5798994960288,17.5977588658841,30.9069021148713,23.0791206487411
10.3266666666667,16.6380000000039,8.47503930829498,11.3124018110219,2.49219131882694,2.48388454961523,2.48053539274227,20.5798994960288,17.6350045230193,30.9069021148713,23.0776935700755
10.3333333333333,12.901,8.44822902485545,11.3066103745349,2.48430741962451,2.48246046185266,2.48030691026429,20.5798994960288,17.6262924403729,30.9069021148713,23.0762764218317
10.34,17.174999999982,8.45952926442662,11.3172628039882,2.48763039641971,2.48464781329541,2.48008010729189,20.5798994960288,17.6487140543918,30.9069021148713,23.0748696475786
10.3466666666667,15.3020000000201,8.49370779768595,11.3649848394663,2.49768102164759,2.49497399732522,2.47985505467771,20.5798994960288,17.7356397649432,30.9069021148713,23.0734736877562
10.3533333333333,15.6990000000193,8.49534007266356,11.3215082584756,2.4818882933437,2.4852803532346,2.47963182275014,20.5958895177072,17.6692854060195,30.7055782865558,23.0720889795983
10.36,19.2439999999849,8.50015908373952,11.3157999071652,2.48329615307299,2.48387943986235,2.47941048130135,20.5958895177072,17.6651930369088,30.7055782865558,23.0707159570571
10.3666666666667,12.954,8.51110458682559,11.355154563078,2.4864938491913,2.49237097040349,2.47919109957531,20.5958895177072,17.7353757768033,30.7055782865558,23.0693550507269
10.3733333333333,17.7259999999985,8.47802479040318,11.3137875166616,2.47682968521614,2.48314607105886,2.47897374625593,20.5958895177072,17.6777280691669,30.7055782865558,23.0680066877691
10.38,17.81000000001,8.47124115593262,11.3018048851902,2.47484786661503,2.48037253145547,2.47875848945528,20.5958895177072,17.657051639522,30.7055782865558,23.0666712918378
10.3866666666667,15.9289999999854,8.48680098712734,11.3177890603972,2.47939362494351,2.48373817204398,2.47854539670186,20.5958895177072,17.6879716664524,30.7055782865558,23.0653492830047
10.3933333333333,16.2749999999903,8.45280885945199,11.2605356012981,2.46946292611077,2.47103349233004,2.47833453492905,20.5958895177072,17.5797402752546,30.7055782865558,23.0640410776863
10.4,16.047,8.49191979656151,11.3071023123962,2.47812597046351,2.48111297195293,2.47812597046351,20.5958895177072,17.6638726370105,30.6713798348113,23.0627470885701
10.4066666666667,17.6679999999991,8.48293716445828,11.3063484739717,2.47550464402245,2.48080993142468,2.47791976901386,20.5958895177072,17.6579104521122,30.6713798348113,23.0614677245419
10.4133333333333,17.8119999999947,8.42890537170381,11.2411490772576,2.45973699759345,2.46636882241856,2.47771599565925,20.5958895177072,17.5363977070056,30.6713798348113,23.0602033906141
10.42,15.1309999999849,8.46223324291691,11.3021334052226,2.46946279166264,2.47961481421692,2.47751471483819,20.5958895177072,17.639441535947,30.6713798348113,23.058954487854
10.4266666666667,16.7029999999966,8.47565071273951,11.3085939907788,2.47337829972465,2.48089955194354,2.47731599033742,20.5958895177072,17.6468828277135,30.6713798348113,23.0577214133127
10.4333333333333,14.961,8.47644876859542,11.2931104877951,2.47361118969414,2.47737200511288,2.47711988528085,20.5958895177072,17.6301726679741,30.6713798348113,23.0565045599551
10.44,18.0539999999911,8.49322431326446,11.3057274692066,2.47850665666851,2.48001068729966,2.47692646211867,20.5958895177072,17.6532567862871,30.6713798348113,23.0553043165898
10.4466666666667,15.8719999999986,8.48416013764365,11.2874774976721,2.47586153406433,2.47588032151249,2.47673578261654,20.5958895177072,17.6170725830484,30.6713798348113,23.0541210678008
10.4533333333333,17.3930000000097,8.47316677436043,11.3110255103218,2.4749481495656,2.48092005056983,2.47654790784486,20.6008769410852,17.6684648293975,30.699844046622,23.0529551938784
10.46,15.2860000000044,8.46997835270148,11.3223359171455,2.47401683563127,2.48327715229841,2.47636289816821,20.6008769410852,17.6877222214297,30.699844046622,23.0518070707518
10.4666666666667,16.188,8.48076958420212,11.2879089366152,2.47716887301532,2.47560507683118,2.47618081323486,20.6008769410852,17.6194735880698,30.699844046622,23.0506770699221
10.4733333333333,17.30699999999,8.47135393605931,11.2890950527762,2.47441863316184,2.47574582254976,2.47600171196641,20.6008769410852,17.6328398275136,30.699844046622,23.0495655583962
10.48,15.866000000011,8.46569000305339,11.2819414666976,2.47276424102186,2.47405972332689,2.47582565254754,20.6008769410852,17.6170343330218,30.699844046622,23.0484728986209
10.4866666666667,15.6009999999733,8.48482371226907,11.2924407575976,2.47835305326629,2.47624681955603,2.47565269241589,20.6008769410852,17.6330182862895,30.699844046622,23.0473994484179
10.4933333333333,16.6929999999954,8.45746079657877,11.3178054438394,2.47036055183704,2.48169539314949,2.47548288825207,20.6008769410852,17.6801808506086,30.699844046622,23.0463455609204
10.5,17.263,8.45233625686862,11.2735193020722,2.47531629596975,2.4718737077518,2.47531629596975,20.6008769410852,17.5958404506682,30.7800806785144,23.045311584509
10.5066666666667,13.4620000000099,8.48908375718005,11.3052969923239,2.48607801717827,2.47873236235699,2.47515297070594,20.6008769410852,17.6519659840563,30.7800806785144,23.0442978627494
10.5133333333333,16.7930000000273,8.46657135051131,11.3084034924778,2.47948512671637,2.47930662112968,2.47499296681133,20.6008769410852,17.6623815577274,30.7800806785144,23.0433047343308
10.52,15.9920000000178,8.47185405425363,11.2852841521273,2.48103219752174,2.47413344159517,2.47483633784078,20.6008769410852,17.6226656849868,30.7800806785144,23.0423325330043
10.5266666666667,17.1279999999963,8.49621255066917,11.3228346372449,2.48816572620426,2.48226339008655,2.47468313654397,20.6008769410852,17.6906782474138,30.7800806785144,23.0413815875233
10.5333333333333,17.877,8.44969666812295,11.2982991482193,2.47454327690872,2.47678466081452,2.47453341485614,20.6008769410852,17.6500573565034,30.7800806785144,23.0404522215835
10.54,13.5650000000165,8.44989688718066,11.2752094732761,2.47460191223525,2.47162564955936,2.47438722388894,20.6008769410852,17.6089275932929,30.7800806785144,23.0395447537645
10.5466666666667,15.0520000000209,8.44003320747464,11.2845222687709,2.47171327572428,2.47357205015141,2.4742446139215,20.6008769410852,17.6229239347871,30.7800806785144,23.0386594974722
10.5533333333333,19.6109999999498,8.44187191087259,11.2813640697279,2.47063761893425,2.47278716880885,2.47410563439151,20.1228270326177,17.6094425403966,30.7599843799384,23.0377967608814
10.56,18.3919999999851,8.49018191844638,11.279307547754,2.48477625114081,2.47224625854827,2.47397033388654,20.1228270326177,17.6112960899458,30.7599843799384,23.0369568468797
10.5666666666667,16.094,8.48317328821273,11.2830912893172,2.48272507271792,2.47298791011415,2.47383876013541,20.1228270326177,17.6121127141804,30.7599843799384,23.0361400530126
10.5733333333333,16.1719999999946,8.46121878618714,11.2529021459438,2.47629976572652,2.466286217163,2.47371095999977,20.1228270326177,17.549483280121,30.7599843799384,23.0353466714282
10.58,15.3740000000291,8.4796987180581,11.2574086509982,2.48170818880588,2.46719146363375,2.47358697946572,20.1228270326177,17.5575773032022,30.7599843799384,23.0345769888244
10.5866666666667,14.3530000000117,8.46467926157177,11.2202120769364,2.47731252459741,2.45895979678488,2.47346686363567,20.1228270326177,17.4788520748569,30.7599843799384,23.0338312863956
10.5933333333333,15.9220000000039,8.43313321252973,11.1571947903109,2.46808011070688,2.44507269085904,2.47335065672025,20.1228270326177,17.352300957036,30.7599843799384,23.0331098397807
10.6,14.531,8.40472009221396,11.1457450673968,2.4732384020227,2.4424896058372,2.47323840203038,18.505754119219,17.2986033333216,30.9284777855177,23.0324129190123
10.6066666666667,17.098999999983,8.36512665739044,11.0844492510397,2.46158732948261,2.42898629536511,2.4731301419695,18.505754119219,17.153278720619,30.9284777855177,23.0317407884664
10.6133333333333,16.4749999999872,8.35348280316018,11.0484907663241,2.45816091823823,2.42103852588367,2.47302591802591,18.505754119219,17.0508666827473,30.9284777855177,23.0310937068126
10.62,14.4080000000021,8.38870211438759,11.0173696420412,2.46852482709715,2.41415382486837,2.47292577076522,18.505754119219,16.9386668193123,30.9284777855177,23.0304719269663
10.6266666666667,14.0700000000022,8.37786610372968,10.9540027425411,2.46533613819498,2.40020656998126,2.47282973982301,18.505754119219,16.7545001853067,30.9284777855177,23.0298756960404
10.6333333333333,13.732,8.40712180290114,10.9735302750205,2.47394514811738,2.40442582324192,2.47273786389753,18.505754119219,16.7262682839307,30.9284777855177,23.0293052552988
10.64,14.4569999999986,8.41899847851136,10.9541614021355,2.47744007119457,2.40012514140989,2.47265018074261,18.505754119219,16.6130924923655,30.9284777855177,23.0287608401105
10.6466666666667,13.6030000000089,8.34766039039372,10.8540952117173,2.4564475697045,2.37814650360302,2.47256672716065,18.505754119219,16.3462709721036,30.9284777855177,23.0282426799044
10.6533333333333,15.047999999973,8.28848703523706,10.8530505868563,2.45294527617975,2.37786685341021,2.47248753899581,16.6068461953067,16.2490239142239,31.1048718172697,23.0277509981253
10.66,13.0199999999954,8.3153248469147,10.8010797586103,2.46088782143533,2.36643243491576,2.47241265112725,16.6068461953067,16.0562349213528,31.1048718172697,23.0272860121902
10.6666666666667,13.126,8.31078165362171,10.7341869495334,2.4595432811737,2.35173200055815,2.47234209746256,16.6068461953067,15.8077689202698,31.1048718172697,23.0268479334462
10.6733333333333,13.6970000000048,8.2913447991709,10.7247426650346,2.45379102022352,2.34962093569775,2.47227591093131,16.6068461953067,15.6686690096507,31.1048718172697,23.0264369671289
10.68,14.8179999999758,8.31108553598326,10.6553171516833,2.45963321396845,2.33437201260955,2.47221412347874,16.6068461953067,15.4008427121391,31.1048718172697,23.0260533123213
10.6866666666667,15.1449999999767,8.27017400968004,10.6430587621739,2.4475256079892,2.07120131941523,2.47215676605956,16.6068461953067,15.2346909537093,31.1048718172697,20.4536901742771
10.6933333333333,12.7200000000109,8.24134296653438,10.6271476784974,2.43899317368716,2.061926030457,2.47210386863189,16.6068461953067,15.0561024257814,31.1048718172697,20.3925804649606
10.7,11.355,8.21150201336222,10.6404311052676,2.16452521462331,2.06966762604423,2.47205546015138,0.526300000102658,14.9226080462593,27.7048539199517,20.4435918281379
10.7066666666667,13.384000000003,8.17920409297934,10.603298769723,2.15601158789158,2.04807534883876,2.47201156856539,0.526300000102658,14.692807006313,27.7048539199517,20.3011551653143
10.7133333333333,14.4349999999733,8.19957108202429,10.5799526306213,2.16138025993989,2.03457687456961,2.47197222080731,0.526300000102658,14.4846342627624,27.7048539199517,20.2118561968049
10.72,12.9119999999972,8.49067403829388,10.5805917780778,2.23811405210989,2.0349456304345,2.4719374427911,0.526300000102658,14.3113719001081,27.7048539199517,20.2142983148626
10.7266666666667,12.3790000000061,8.36174925742938,10.5398163383322,2.20412989933043,2.01150938688959,2.47190725940585,0.526300000102658,14.0488564364407,27.7048539199517,20.0587949780774
10.7333333333333,12.314,8.25907906719315,10.5330122726229,2.17706637122133,2.00761626158945,2.47188169451053,0.526300000102658,13.8520064359989,27.7048539199517,20.0329050951108
10.74,12.1639999999989,8.56476260383499,10.5280181521733,2.25764355693959,2.00476194297813,2.47186077092885,0.526300000102658,13.6474538924726,27.7048539199517,20.0139128030029
10.7466666666667,11.4880000000055,8.40752842035738,10.4827807583204,2.21619713773587,1.97903029637466,2.47184451044428,0.526300000102658,13.3564340993537,27.7048539199517,19.8422884565364
10.7533333333333,10.7300000000043,8.46631581718538,10.4883138594599,1.60803614695383,1.98216571125995,2.47183293379518,0.526300000133418,13.1680317872812,19.9626025959821,19.8632406001208
10.76,11.1129999999968,8.6595425494386,10.4909044965602,1.64473635714328,1.98363487224562,2.47182606067003,0.526300000133418,12.9594430604392,19.9626025959821,19.8730543421381
10.7666666666667,9.019,8.57553358000924,10.4636362014004,1.62878024796571,1.96820725978377,2.47182390970286,0.526300000133418,12.6906350444281,19.9626025959821,19.7698792452378
10.7733333333333,10.8220000000048,8.82198544370296,10.4362915889692,1.67558968832455,1.95281700573341,2.47182649846876,0.526300000133418,12.408085980008,19.9626025959821,19.6666850398946
10.78,11.4400000000021,8.90606013292614,10.4163373635075,1.69155827988599,1.94163703063593,2.47183384347955,0.526300000133418,12.1247000456555,19.9626025959821,19.591551397459
10.7866666666667,11.1940000000124,8.96790433190876,10.4104662071956,1.70330455885678,1.93835567657196,2.47184596017953,0.526300000133418,11.8705239427588,19.9626025959821,19.5694721118592
10.7933333333333,12.5209999999957,9.23652519581327,10.4038567907347,1.75432463279586,1.93466613923811,2.47186286294143,0.526300000133418,11.6121452038324,19.9626025959821,19.5446313929449
10.8,10.302,9.24169260591801,10.3874221995388,1.84947290912167,1.92551225099783,2.47188456506245,0.52629999999998,11.3229933503753,21.0335352728941,19.4829322878533
10.8066666666667,11.3200000000012,9.35855185697586,10.3593135985707,1.87285910342912,1.90992307190506,2.47191107876045,0.52629999999998,10.9888210459152,21.0335352728941,19.3776324360797
10.8133333333333,9.66100000000784,9.52815239786159,10.3394246528073,1.90680002952524,1.89894353962301,2.47194241517027,0.52629999999998,10.6621646949845,21.0335352728941,19.3032972574707
10.82,9.61000000002163,9.55385549568245,10.3307269928227,1.91194380406171,1.89415532096363,2.47197858434017,0.52629999999998,10.3450646093151,21.0335352728941,19.2708345422526
10.8266666666667,10.7040000000041,9.75381419511905,10.31737539533,1.95196008823398,1.88682069824118,2.47201959522842,0.52629999999998,10.0194852600143,21.0335352728941,19.2210548589218
10.8333333333333,10.051,9.9329197741811,10.2954987625325,1.98780318867812,1.87484386668657,2.47206545570003,0.52629999999998,9.6485544204293,21.0335352728941,19.139629856112
10.84,8.9890000000054,10.0151989562434,10.2710755960055,2.00426912459462,1.86153287866691,2.4721161725236,0.52629999999998,9.25926723768121,21.0335352728941,19.0489308174456
10.8466666666667,10.8939999999852,10.2302822773072,10.269096214573,2.0473121895908,1.86045685497208,2.47217175136835,0.52629999999998,8.91702633544027,21.0335352728941,19.04158952851
10.8533333333333,9.0490000000077,10.2250159155382,10.2626745499578,2.47558874427371,1.85696878936391,2.47223219680121,0.526300002319205,8.55183130886392,25.4466329674491,19.0177820840515
10.86,10.6179999999972,10.2629847753638,10.2460565614264,2.48478142258284,1.84796261543781,2.47229751228414,0.526300002319205,8.14084739135969,25.4466329674491,18.9562422955708
10.8666666666667,8.547,10.3554894218865,10.2401940815728,2.50717781429668,1.84479238715297,2.47236770017156,0.526300002319205,7.74161483237715,25.4466329674491,18.9345561385341
10.8733333333333,10.0559999999938,10.2564358977741,10.2373357341937,2.48319586733455,1.84324800653574,2.47244276170787,0.526300002319205,7.3380056878888,25.4466329674491,18.9239872010701
10.88,8.94399999997906,10.3781760429391,10.2377126218559,2.51267049461984,1.84345159163612,2.47252269702522,0.526300002319205,6.93669322339326,25.4466329674491,18.9253806004403
10.8866666666667,8.767000000007,10.4456629251373,10.2447291160356,2.52900981060098,1.84724446061104,2.47260750514136,0.526300002319205,6.5418453737894,25.4466329674491,18.9513307969335
10.8933333333333,10.1959999999881,10.3801531355698,10.2333533029132,2.51314917047751,1.84109771465143,2.47269718395763,0.526300002319205,6.06728640047251,25.4466329674491,18.9092668046807
10.9,8.173,10.4830809180611,10.2443363637042,2.47279173025616,1.84703201524127,2.47279173025715,0.526300003002278,5.65519563639552,24.792163112917,18.9498777498895
10.9066666666667,8.51199999999378,10.3983754968454,10.242023837649,2.45281107125647,1.8457814670198,2.47289113970315,0.526300003002278,5.17164048717703,24.792163112917,18.9413233373144
10.9133333333333,8.54499999999019,10.3291102408456,10.226560530778,2.43647250117681,1.83743385473472,2.47299540683739,0.526300003002278,4.59598997789554,24.792163112917,18.8841716660085
10.92,7.68000000002118,10.3553909585199,10.2376689613713,2.44267170366682,1.84342800658846,2.47310452507888,0.526300003002278,4.10825070982386,24.792163112917,18.9252191797093
10.9266666666667,9.69399999999244,10.262611749128,10.2296053770067,2.4207865667002,1.83907557077009,2.47321848672259,0.526300003002278,3.50959604304332,24.792163112917,18.8954184500301
10.9333333333333,7.252,10.2754272551067,10.2172688698978,2.42380954033273,1.83243003017084,2.47333728293844,0.526300003002278,2.69747455073416,24.792163112917,18.8498716476692
10.94,7.87699999998963,10.2523017582691,10.2017217804544,2.41835460415652,1.82407781028864,2.47346090377042,0.526300003002278,1.53135163819991,24.792163112917,18.7925495439594
10.9466666666667,7.90199999999675,10.1636803160971,10.189616008731,2.39745021821893,1.81759194137789,2.47358933813584,0.526300003002278,1.08610998387542,24.792163112917,18.7479760218685
10.9533333333333,9.45399999997928,10.1210735065976,10.1807978286152,2.46415310041728,1.81287714551209,2.47372257382481,0.527997790342054,1.08610998387542,25.5892128921484,18.7155407479092
10.96,7.10000000000787,10.0262532892907,10.1895730664382,2.44106745319747,1.81756896173777,2.47386059749982,0.527997790342054,1.08610998387542,25.5892128921484,18.747818002297
10.9666666666667,8.689,9.93096003407376,10.1781567242369,2.41786663659056,1.81146662076216,2.47400339469555,0.527997790342054,1.08610998387542,25.5892128921484,18.7058316296431
10.9733333333333,7.38799999999753,9.8728379801488,10.1780989731671,2.40371580177166,1.81143578604096,2.4741509498188,0.527997790342054,1.08610998387542,25.5892128921484,18.7056193557015
10.98,8.48099999998887,9.797926300836,10.1814652624115,2.38547723777786,1.81323371524893,2.47430324614865,0.527997790342054,1.08610998387542,25.5892128921484,18.7179947390554
10.9866666666667,6.75400000000306,9.74303009054871,10.1750896447986,2.37211179124766,1.80982951549961,2.47446026583672,0.527997790342054,1.08610998387542,25.5892128921484,18.6945597208174
10.9933333333333,7.26400000000194,9.67921421878458,10.1732860558246,2.35657469647596,1.80886728024303,2.47462198990768,0.527997790342054,1.08610998387542,25.5892128921484,18.6879328871131
11,7.891,9.58098437545438,10.1481789579009,1.39624205220016,1.79550775691328,2.47478839825992,0.5263,1.08610998387542,15.3167421430151,18.5958051755548
11.0066666666667,8.52999999999197,9.51603703743712,10.1394079103067,1.38677724138693,1.79085621994292,2.47495946966636,0.5263,1.08610998387542,15.3167421430151,18.5636744440374
11.0133333333333,7.77900000000958,9.78257239280049,10.1486620166236,1.42561958336067,1.79576417049456,2.4751351817755,0.5263,1.08610998387542,15.3167421430151,18.5975755581482
11.02,7.53800000001689,9.64772494083028,10.1403255889164,1.40596819100946,1.79134251437129,2.47531551111263,0.5263,1.08610998387542,15.3167421430151,18.5670348489081
11.0266666666667,8.37899999998981,9.72292367353965,10.1453384950519,1.41692694313413,1.79400049761225,2.4755004330812,0.5263,1.08610998387542,15.3167421430151,18.5853967462703
11.0333333333333,7.32,9.91309000031423,10.1530218744102,1.44463998512962,1.79807954181795,2.47568992196444,0.5263,1.08610998387542,15.3167421430151,18.6135580001743
11.04,8.3909999999998,9.77253714897614,10.1303152276744,1.42415714183247,1.78604259894368,2.47588395092712,0.5263,1.08610998387542,15.3167421430151,18.5303948053314
11.0466666666667,8.17899999999808,9.89729544924193,10.1260941689914,1.44233823663087,1.78381092611671,2.47608249201753,0.5263,1.08610998387542,15.3167421430151,18.5149556829784
11.0533333333333,8.1149999999981,9.88227906153702,10.1299237460789,1.91839885598506,1.78583554444323,2.47628551616961,0.526300000000002,1.08610998387542,20.4031683107778,18.5289626350205
11.06,8.3069999999965,9.81228040158221,10.1281073433783,1.90481035596987,1.78487505896238,2.47649299320537,0.526300000000002,1.08610998387542,20.4031683107778,18.5223183519698
11.0666666666667,8.117,9.9246320419589,10.1275192553281,1.92662063445164,1.78456416097023,2.47670489183741,0.526300000000002,1.08610998387542,20.4031683107778,18.520167419427
11.0733333333333,7.02600000000618,9.79230047708919,10.1245474180055,1.9009317502301,1.78299362484557,2.47692117967167,0.526300000000002,1.08610998387542,20.4031683107778,18.5092998322102
11.08,7.82100000000707,9.80853182194738,10.1241547108443,1.90408266240463,1.78278615862196,2.47714182321041,0.526300000000002,1.08610998387542,20.4031683107778,18.5078639964492
11.0866666666667,7.32100000000007,9.85427794447143,10.1161941526733,1.91296313507388,1.77858408431719,2.47736678785541,0.526300000000002,1.08610998387542,20.4031683107778,18.4787702086316
11.0933333333333,7.35399999999856,9.74093185631553,10.1137060850199,1.89095980927275,1.77727208422044,2.47759603791126,0.526300000000002,1.08610998387542,20.4031683107778,18.4696816569866
11.1,8.946,9.79317938536284,10.1128779306691,2.11136984930543,1.77683552760767,2.477829536589,0.5263,1.08610998387542,22.6598183859729,18.4666570247003
11.1066666666667,8.34099999999732,9.75920481935739,10.1042372739903,2.10404507034607,1.77228492045303,2.47806724600991,0.5263,1.08610998387542,22.6598183859729,18.4351139017627
11.1133333333333,7.90399999998288,9.61863448109223,10.11909847278,2.07373867420639,1.78011639793201,2.47830912720949,0.5263,1.08610998387542,22.6598183859729,18.4893820982473
11.12,7.35100000000113,9.66747373283877,10.105276308887,2.0842682192645,1.77283171736506,2.47855514014166,0.5263,1.08610998387542,22.6598183859729,18.4389055212594
11.1266666666667,7.13600000000826,9.60969475607959,10.106438713382,2.07181130566651,1.77344357137574,2.47880524368323,0.5263,1.08610998387542,22.6598183859729,18.4431477999949
11.1333333333333,8.258,9.54180187519412,10.1035111898152,2.05717387526282,1.7719028820474,2.47905939563854,0.5263,1.08610998387542,22.6598183859729,18.4324645254322
11.14,7.96200000000015,9.58369563755621,10.0989586820771,2.0662060009132,1.76950877352232,2.47931755274431,0.5263,1.08610998387542,22.6598183859729,18.4158574211184
11.1466666666667,8.69799999999528,9.47736338348333,10.0975786665294,2.04328119718769,1.76878346628403,2.47957967067472,0.5263,1.08610998387542,22.6598183859729,18.4108247372643
11.1533333333333,6.59100000000783,9.5133289668874,10.0992956381096,1.64449627026147,1.76968590066055,2.47984570404678,0.526300000000001,1.08610998387542,18.1683796793374,18.4170863473809
11.16,7.92099999999962,9.5207751250352,10.1077295396472,1.64578343055461,1.7741231876097,2.48011560642581,0.526300000000001,1.08610998387542,18.1683796793374,18.4478593350103
11.1666666666667,8.857,9.46146234385228,10.0991604140548,1.63553048463278,1.76961481622819,2.48038933033122,0.526300000000001,1.08610998387542,18.1683796793374,18.41659316122
11.1733333333333,8.58999999999893,9.58457059148298,10.0953834911768,1.65681126392379,1.76763013657355,2.48066682724252,0.526300000000001,1.08610998387542,18.1683796793374,18.4028207202645
11.18,7.50900000000376,9.53231765541675,10.0920209709055,1.64777869932203,1.76586446436435,2.48094804760557,0.526300000000001,1.08610998387542,18.1683796793374,18.3905637213192
11.1866666666667,7.10099999999879,9.52641604407377,10.0857439804979,1.64675853299794,1.76257153970852,2.48123294083896,0.526300000000001,1.08610998387542,18.1683796793374,18.36769387339
11.1933333333333,8.67499999999678,9.61254362148495,10.0841444937045,1.66164674724054,1.76173309997599,2.48152145534079,0.526300000000001,1.08610998387542,18.1683796793374,18.3618685115228
11.2,8.421,9.53619559025236,10.0714904731546,1.6154963143239,1.75510932212256,2.48181353849552,0.526300000000001,1.08610998387542,17.8051911530437,18.3158148915465
11.2066666666667,8.25300000000585,9.54920624360785,10.0486528947131,1.61770040738636,1.74319699590179,2.48210913668122,0.526300000000001,1.08610998387542,17.8051911530437,18.2328451234498
11.2133333333333,7.91999999999009,9.61735900440123,10.0704144083812,1.62924594804046,1.75454682061109,2.4824081952769,0.526300000000001,1.08610998387542,17.8051911530437,18.311901280076
11.22,7.80000000000067,9.57307449507123,10.069595937684,1.62174385132619,1.75411905416867,2.48271065867019,0.526300000000001,1.08610998387542,17.8051911530437,18.3089248096079
11.2266666666667,8.05100000000246,9.62236198791853,10.053700643062,1.63009348743458,1.74582530062376,2.4830164702652,0.526300000000001,1.08610998387542,17.8051911530437,18.2511675654319
11.2333333333333,8.652,9.65916028026398,10.0620910714493,1.63632736813626,1.75019994362956,2.48332557249068,0.526300000000001,1.08610998387542,17.8051911530437,18.2816437095292
11.24,8.29800000000426,9.62821448976518,10.0514147133391,1.63108494100465,1.7446347161557,2.48363790680838,0.526300000000001,1.08610998387542,17.8051911530437,18.2428689011257
11.2466666666667,8.34600000000302,9.67540692450276,10.0631356991663,1.6390796600371,1.75074510780366,2.4839534137216,0.526300000000001,1.08610998387542,17.8051911530437,18.2854398395644
11.2533333333333,7.06500000000334,9.64975650058519,10.0816452189797,1.86073872562573,1.76042353013412,2.48427203278414,0.526300000000001,1.08610998387542,20.2667850151787,18.3527679543072
11.26,7.56099999999544,9.63446675157791,10.0685559857649,1.85779044106734,1.75357563283447,2.48459370260932,0.526300000000001,1.08610998387542,20.2667850151787,18.3051432441115
11.2666666666667,9.338,9.66425415603347,10.0647585199572,1.86353427273842,1.75159224049998,2.48491836087935,0.526300000000001,1.08610998387542,20.2667850151787,18.2913378788042
11.2733333333333,7.31900000000493,9.61878522542928,10.0691599600404,1.85476661108987,1.75389122270876,2.48524594435494,0.526300000000001,1.08610998387542,20.2667850151787,18.3073394214469
11.28,8.60399999997799,9.62831820485194,10.0668283989155,1.85660483197983,1.75267313963613,2.48557638888509,0.526300000000001,1.08610998387542,20.2667850151787,18.2988621027538
11.2866666666667,7.64100000001031,9.62881380631663,10.0709510459388,1.85670039758687,1.75482732720916,2.48590962941718,0.526300000000001,1.08610998387542,20.2667850151787,18.3138529605948
11.2933333333333,6.4710000000051,9.5812213619695,10.0794966362851,1.84752326402516,1.75929823478636,2.48624560000729,0.526300000000001,1.08610998387542,20.2667850151787,18.3449461679057
11.3,8.344,9.5952541115954,10.0744456906254,1.82074885895782,1.75665474932793,2.48658423383081,0.5263,1.08610998387542,19.9438677106719,18.3265650694703
11.3066666666667,7.25900000000106,9.57568388703724,10.0684853913117,1.81703530811076,1.75353874814758,2.48692546319318,0.5263,1.08610998387542,19.9438677106719,18.3048865564495
11.3133333333333,7.4760000000056,9.55816257002166,10.0744460277639,1.8137105480166,1.7566549256858,2.48726921954099,0.5263,1.08610998387542,19.9438677106719,18.326566296057
11.32,7.83500000000857,9.57986796398819,10.0746529823866,1.81782925824962,1.75676318632606,2.4876154334733,0.5263,1.08610998387542,19.9438677106719,18.327319251914
11.3266666666667,8.07600000000403,9.55657925188044,10.0724787446783,1.81341010524922,1.75562603653803,2.48796403475316,0.5263,1.08610998387542,19.9438677106719,18.3194095702933
11.3333333333333,6.733,9.56487546993103,10.0788319177554,1.81498435532886,1.75895019329433,2.48831495231941,0.5263,1.08610998387542,19.9438677106719,18.3425266376464
11.34,6.7860000000056,9.57047705308719,10.078228499516,1.81604728456672,1.7586342879115,2.48866811429875,0.5263,1.08610998387542,19.9438677106719,18.3403303744499
11.3466666666667,8.44699999999638,9.54358307531632,10.0889080903364,1.81094401384875,1.76423092738175,2.48902344801799,0.5263,1.08610998387542,19.9438677106719,18.3792203442846
11.3533333333333,8.09999999999666,9.55171385153868,10.0887329858247,1.7459666067512,1.76413906825372,2.48938088001659,0.526300000000001,1.08610998387542,19.2119058070116,18.3785823651403
11.36,6.98200000001017,9.55178508153126,10.0882828163674,1.74597962694741,1.76390292578897,2.48974033605947,0.526300000000001,1.08610998387542,19.2119058070116,18.376942259911
11.3666666666667,8.025,9.55715102828651,10.0930345071974,1.74696047331633,1.76639655228146,2.49010174114998,0.526300000000001,1.08610998387542,19.2119058070116,18.3942578158501
11.3733333333333,7.44900000000231,9.57922553910694,10.0811839331663,1.75099549356002,1.76018189658305,2.49046501954318,0.526300000000001,1.08610998387542,19.2119058070116,18.3510885304368
11.38,8.80199999999201,9.5574460554464,10.0757309991399,1.74701440160368,1.7573271827638,2.49083009475939,0.526300000000001,1.08610998387542,19.2119058070116,18.331241613164
11.3866666666667,7.1610000000094,9.56334360973715,10.0916882994407,1.74809242100556,1.76568984125706,2.49119688959787,0.526300000000001,1.08610998387542,19.2119058070116,18.389351295195
11.3933333333333,8.15599999999199,9.56775343580154,10.0853221358564,1.74889849718934,1.7623503858911,2.49156532615083,0.526300000000001,1.08610998387542,19.2119058070116,18.3661574173362
11.4,8.982,9.54322566806506,10.0780869664043,1.70338377989696,1.75856019706678,2.4919353258177,0.526300000000001,1.08610998387542,18.7600129040553,18.3398152549921
11.4066666666667,8.62799999999494,9.5702475820613,10.0833234928227,1.70820695935472,1.76130284037132,2.49230680931954,0.526300000000001,1.08610998387542,18.7600129040553,18.3588787692438
11.4133333333333,8.32899999999338,9.59670007488895,10.0843241569244,1.71292850202673,1.76182726491406,2.49267969671379,0.526300000000001,1.08610998387542,18.7600129040553,18.3625228023869
11.42,8.76199999999218,9.57654596064935,10.0805280730819,1.70933116581275,1.75983837801867,2.49305390740917,0.526300000000001,1.08610998387542,18.7600129040553,18.3487008436248
11.4266666666667,6.71700000000347,9.611974068555,10.0859620333115,1.71565477865163,1.762685862061,2.49342936018091,0.526300000000001,1.08610998387542,18.7600129040553,18.368488097521
11.4333333333333,8.442,9.58241518933373,10.0674375054905,1.71037877270053,1.75299130220527,2.49380597318608,0.526300000000001,1.08610998387542,18.7600129040553,18.3010765627565
11.44,7.90900000000318,9.58754342013939,10.0734872423884,1.71129411783411,1.75615343068676,2.49418366397933,0.526300000000001,1.08610998387542,18.7600129040553,18.3230781821555
11.4466666666667,8.49400000000145,9.60562279571121,10.0739241670212,1.71452113102345,1.75638195332917,2.49456234952864,0.526300000000001,1.08610998387542,18.7600129040553,18.3246676968161
11.4533333333333,6.98900000001534,9.57164337947458,10.072998788565,1.81734544916985,1.75589798044088,2.49494194623153,0.526300000000001,1.08610998387542,19.9556922378289,18.3213012879401
11.46,8.23199999999587,9.59944951104485,10.0742884650477,1.82262493406756,1.75657250557303,2.49532236993128,0.526300000000001,1.08610998387542,19.9556922378289,18.325993051439
11.4666666666667,7.8,9.58480775928069,10.0614827176503,1.8198449390467,1.74988251167504,2.49570353593356,0.526300000000001,1.08610998387542,19.9556922378289,18.2794331608243
11.4733333333333,7.15400000000391,9.57568519161712,10.074441099248,1.81811285854904,1.75665234756966,2.49608535902311,0.526300000000001,1.08610998387542,19.9556922378289,18.3265483649968
11.48,7.13200000001615,9.5804344291627,10.0691428235713,1.81901458512809,1.75388226800399,2.49646775348075,0.526300000000001,1.08610998387542,19.9556922378289,18.3072771078298
11.4866666666667,8.21900000000014,9.54167765923992,10.0617065331512,1.81165592824429,1.74999929154358,2.49685063310061,0.526300000000001,1.08610998387542,19.9556922378289,18.2802464139217
11.4933333333333,7.29799999999881,9.54061786129885,10.0719052659908,1.81145470689818,1.75532618280234,2.49723391120747,0.526300000000001,1.08610998387542,19.9556922378289,18.3173235908343
11.5,7.788,9.53500691076013,10.0641924159989,1.6675216758043,1.75129669614275,2.49761750067441,0.526300000000001,1.08610998387542,18.3808797897083,18.2892803018542
11.5066666666667,7.65100000000808,9.54025662579565,10.068861972695,1.66843976780942,1.75373551301954,2.49800131394061,0.526300000000001,1.08610998387542,18.3808797897083,18.3062558604004
11.5133333333333,7.91400000000423,9.5946164204941,10.0716368236508,1.67794643485228,1.75518583458716,2.49838526302943,0.526300000000001,1.08610998387542,18.3808797897083,18.3163471956938
11.52,8.24199999999595,9.57277509554998,10.064583963804,1.67412673308243,1.75150110689745,2.49876925956653,0.526300000000001,1.08610998387542,18.3808797897083,18.2907034198881
11.5266666666667,8.88899999998554,9.58653178601896,10.0731172277615,1.67653256034181,1.75595991917298,2.49915321479841,0.526300000000001,1.08610998387542,18.3808797897083,18.3217321373833
11.5333333333333,8.31,9.60812843693589,10.0744721953303,1.68030947249991,1.75666861403268,2.49953703961092,0.526300000000001,1.08610998387542,18.3808797897083,18.3266614997562
11.54,7.75299999999392,9.5694842405497,10.0501973544322,1.67355121466946,1.74400089809447,2.49992064454816,0.526300000000001,1.08610998387542,18.3808797897083,18.2384502645998
11.5466666666667,8.9759999999858,9.59063523137696,10.0508529893997,1.67725018793705,1.74434223544122,2.50030393983143,0.526300000000001,1.08610998387542,18.3808797897083,18.2408299503638
11.5533333333333,6.86600000001808,9.60926971256174,10.0516184281489,1.70109466420844,1.74474079529266,2.50068683537839,0.526300000000001,1.08610998387542,18.606038617884,18.243608375187
11.56,7.73800000000117,9.59022303861874,10.0373562636895,1.69772289961191,1.73732453005146,2.50106924082251,0.526300000000001,1.08610998387542,18.606038617884,18.1918736716329
11.5666666666667,6.97,9.62015739236897,10.0430264663462,1.70302207124141,1.74027048948725,2.50145106553251,0.526300000000001,1.08610998387542,18.606038617884,18.2124330188154
11.5733333333333,7.37700000000445,9.59489928544841,10.0241876717865,1.69855071887065,1.7304956056422,2.50183221863217,0.526300000000001,1.08610998387542,18.606038617884,18.1441710282681
11.58,8.27900000000068,9.58807009250094,10.0273805099232,1.69734177125743,1.73214969051593,2.50221260902018,0.526300000000001,1.08610998387542,18.606038617884,18.1557311923591
11.5866666666667,7.89500000000467,9.60921481365428,10.0317619712046,1.70108494565111,1.73442126985048,2.5025921453902,0.526300000000001,1.08610998387542,18.606038617884,18.1716009426998
11.5933333333333,7.21600000000334,9.58502448606579,10.0144291557034,1.69680261843821,1.72544662743784,2.50297073625112,0.526300000000001,1.08610998387542,18.606038617884,18.1088616332699
11.6,8.264,9.59909467310155,10.0175498652322,1.6985171297701,1.72706018796652,2.50334828994742,0.526300000000001,1.08610998387542,18.597538871976,18.1201496061389
11.6066666666667,8.46599999999824,9.62262340234573,10.0227818724006,1.70268043381324,1.72976764984543,2.50372471467974,0.526300000000001,1.08610998387542,18.597538871976,18.1390822815768
11.6133333333333,8.61599999998241,9.62819520505228,10.0321198964347,1.70366633953279,1.73460692475845,2.50409991852557,0.526300000000001,1.08610998387542,18.597538871976,18.1728976621591
11.62,8.97299999999043,9.62307167767606,10.0239308329056,1.70275975414014,1.7303625932182,2.50447380946013,0.526300000000001,1.08610998387542,18.597538871976,18.1432412633768
11.6266666666667,8.48000000000133,9.64444643204792,10.0372926044413,1.70654192190508,1.73729147471228,2.50484629537736,0.526300000000001,1.08610998387542,18.597538871976,18.1916429181761
11.6333333333333,6.29,9.62416311754013,10.0328425037998,1.70295287957211,1.73498177973593,2.50521728411107,0.526300000000001,1.08610998387542,18.597538871976,18.1755157215067
11.64,7.82800000000129,9.62780599751188,10.0291023628754,1.70359747098874,1.73304215267777,2.50558668345623,0.526300000000001,1.08610998387542,18.597538871976,18.1619669552003
11.6466666666667,9.97199999998378,9.68098519509489,10.0584222184003,1.7130072935937,1.74828616090118,2.5059544011904,0.526300000000001,1.08610998387542,18.597538871976,18.2683143854899
11.6533333333333,7.79000000000008,9.637165278706,10.0429703709548,1.8055005809883,1.74024132877281,2.5063203450953,0.526300000000001,1.08610998387542,19.6908355099513,18.2122295680511
11.66,8.05799999999833,9.66384452459586,10.0435546528156,1.81049887587704,1.74054507872744,2.50668442297847,0.526300000000001,1.08610998387542,19.6908355099513,18.2143487388799
11.6666666666667,6.954,9.67087944864955,10.0586366288597,1.81181685259517,1.74839796536355,2.50704654269509,0.526300000000001,1.08610998387542,19.6908355099513,18.2690932272092
11.6733333333333,8.30999999999869,9.6067002872141,10.0445135025424,1.79979303543442,1.74104363145096,2.50740661216992,0.526300000000001,1.08610998387542,19.6908355099513,18.2178267220423
11.68,7.66600000000025,9.65609568065815,10.0636279175991,1.80904714792313,1.75100202310031,2.50776453941934,0.526300000000001,1.08610998387542,19.6908355099513,18.2872286757537
11.6866666666667,8.69000000001288,9.63459262212315,10.0666246694775,1.80501859973959,1.75256673157791,2.5081202325735,0.526300000000001,1.08610998387542,19.6908355099513,18.2981214565401
11.6933333333333,7.31000000001091,9.61518376703677,10.0558833222173,1.80138239571887,1.74696261432697,2.50847359989856,0.526300000000001,1.08610998387542,19.6908355099513,18.259093157949
11.7,6.945,9.65154304346968,10.0689101322078,1.84436201228112,1.75376067756705,2.50882454981911,0.526300000000001,1.08610998387542,20.0846947550464,18.3064309789935
11.7066666666667,8.84899999999239,9.621071063321,10.0665380075409,1.83853896798944,1.75252146928062,2.50917299094056,0.526300000000001,1.08610998387542,20.0846947550464,18.2978064067855
11.7133333333333,8.49999999999924,9.59894702132149,10.0615195188551,1.83431117327949,1.74990171302597,2.50951883207172,0.526300000000001,1.08610998387542,20.0846947550464,18.2795668799613
11.72,7.98199999999786,9.61671063251766,10.07710430537,1.8377057112869,1.75804584347013,2.50986198224744,0.526300000000001,1.08610998387542,20.0846947550464,18.3362389922982
11.7266666666667,9.15499999999329,9.58389733456523,10.068250756842,1.83143525277383,1.75341615839443,2.51020235075131,0.526300000000001,1.08610998387542,20.0846947550464,18.3040334177421
11.7333333333333,8.092,9.5672583034198,10.0633667762848,1.82825561643718,1.75086571626107,2.51053984713845,0.526300000000001,1.08610998387542,20.0846947550464,18.2862796166253
11.74,5.8270000000121,9.57573234258508,10.0635941124949,1.82987496329774,1.75098437759291,2.51087438125837,0.526300000000001,1.08610998387542,20.0846947550464,18.2871058173497
11.7466666666667,7.85700000000542,9.55738252069842,10.0662593706211,1.82636840333449,1.75237594646011,2.5112058632779,0.526300000000001,1.08610998387542,20.0846947550464,18.2967934718813
11.7533333333333,9.74999999999694,9.58646849539511,10.06527615392,1.66252371276366,1.75186250935818,2.51153420370416,0.526300000000001,1.08610998387542,18.2274123302648,18.2932193866751
11.76,8.69899999999317,9.5785232949427,10.0575570843088,1.66114582432006,1.74783508462735,2.51185931340761,0.526300000000001,1.08610998387542,18.2274123302648,18.2651719717902
11.7666666666667,7.484,9.56453367476351,10.0630153946319,1.65871968842949,1.75068231821299,2.51218110364513,0.526300000000001,1.08610998387542,18.2274123302648,18.2850026382301
11.7733333333333,6.63100000000901,9.59889223724663,10.0537407953712,1.66467828777106,1.74584621805501,2.51249948608311,0.526300000000001,1.08610998387542,18.2274123302648,18.2513133481668
11.78,7.78699999999452,9.59434322358329,10.0692366793401,1.66388937962531,1.7539313129443,2.51281437282067,0.526300000000001,1.08610998387542,18.2274123302648,18.3076183983656
11.7866666666667,8.14799999998971,9.6187375060803,10.0772121971065,1.66811993367414,1.75810231226632,2.51312567641281,0.526300000000001,1.08610998387542,18.2274123302648,18.3366316327227
11.7933333333333,8.00300000000435,9.66181810784638,10.0699377080412,1.6755911439567,1.75429766895543,2.51343330989361,0.526300000000001,1.08610998387542,18.2274123302648,18.3101676705932
11.8,7.55,9.64730799470546,10.0742867484032,1.77549239063369,1.75657160762074,2.51373718679951,0.526300000000001,1.08610998387542,19.3432074964024,18.3259868059928
11.8066666666667,8.45699999999819,9.67106828493113,10.0799535748582,1.77986523894724,1.75953751092221,2.51403722119251,0.526300000000001,1.08610998387542,19.3432074964024,18.346609485794
11.8133333333333,6.92700000001799,9.63960485098371,10.0773145430627,1.7740747026041,1.75815587960801,2.51433332768344,0.526300000000001,1.08610998387542,19.3432074964024,18.3370040947869
11.82,7.95999999999624,9.63120552720686,10.0752690297812,1.7725288894653,1.75708547501374,2.51462542145519,0.526300000000001,1.08610998387542,19.3432074964024,18.3295606874238
11.8266666666667,7.66899999998912,9.64472561662077,10.0671638079274,1.77501712928186,1.75284833342988,2.51491341828597,0.526300000000001,1.08610998387542,19.3432074964024,18.3000814948525
11.8333333333333,7.945,9.63371769481531,10.0722802305422,1.77299122926778,1.75552223595645,2.51519723457252,0.526300000000001,1.08610998387542,19.3432074964024,18.3186874787367
11.84,8.64699999999894,9.63929424862991,10.0733169341048,1.77401753928807,1.75606436051293,2.51547678735335,0.526300000000001,1.08610998387542,19.3432074964024,18.3224586259799
11.8466666666667,8.50099999999648,9.64968767766,10.0776614703779,1.77593034793538,1.75833746765765,2.51575199433187,0.526300000000001,1.08610998387542,19.3432074964024,18.3382666766139
11.8533333333333,7.87099999999899,9.62777434908152,10.0689002151533,1.75181115212753,1.75375549563883,2.51602277389957,0.526300000000001,1.08610998387542,19.1239325297335,18.306394918331
11.86,7.96000000000212,9.6437413344629,10.0740288444753,1.75471640749007,1.75643670523081,2.51628904515913,0.526300000000001,1.08610998387542,19.1239325297335,18.3250485195215
11.8666666666667,6.333,9.63824125967754,10.0733282760115,1.75371564739774,1.75607029216604,2.51655072794746,0.526300000000001,1.08610998387542,19.1239325297335,18.322499885822
11.8733333333333,9.17499999999528,9.6213750244526,10.070933320766,1.7506467700134,1.75481806158087,2.51680774285874,0.526300000000001,1.08610998387542,19.1239325297335,18.3137884948015
11.88,7.03700000000671,9.6363626378254,10.0713517043504,1.75337382481322,1.75503677544239,2.51706001126734,0.526300000000001,1.08610998387542,19.1239325297335,18.3153101705766
11.8866666666667,7.69800000001116,9.64804305752808,10.0816021559094,1.75549912280575,1.76040097163793,2.51730745535073,0.526300000000001,1.08610998387542,19.1239325297335,18.3526111694112
11.8933333333333,8.4819999999994,9.64042824553532,10.0692794572048,1.75411357801766,1.75395366709814,2.51754999811225,0.526300000000001,1.08610998387542,19.1239325297335,18.3077739538486
11.9,9.077,9.63776748568641,10.0572131125166,1.72312944965542,1.74765576113951,2.51778756340388,0.526300000000001,1.08610998387542,18.7913196135006,18.2639226432607
11.9066666666667,8.52000000000005,9.64250293397865,10.0772458284088,1.72397609701662,1.7581199145952,2.51802007594884,0.526300000000001,1.08610998387542,18.7913196135006,18.3367540248724
11.9133333333333,8.3279999999844,9.63244257993579,10.0624414722004,1.7221774136233,1.75038279609847,2.51824746136419,0.526300000000001,1.08610998387542,18.7913196135006,18.2829170061395
11.92,8.13700000000446,9.63782135893489,10.0695215125465,1.72313908161439,1.75408015998037,2.51846964618322,0.526300000000001,1.08610998387542,18.7913196135006,18.3086541653401
11.9266666666667,7.21700000001216,9.66748417606515,10.0835111577472,1.72844247514747,1.76140118321928,2.51868655787781,0.526300000000001,1.08610998387542,18.7913196135006,18.3595621450499
11.9333333333333,7.11,9.66868157369182,10.0708496300019,1.72865655699957,1.75477431364631,2.51889812488064,0.526300000000001,1.08610998387542,18.7913196135006,18.3134841161437
11.94,9.09299999999418,9.67173060225525,10.0787559059576,1.72920169060217,1.75891039702855,2.51910427660731,0.526300000000001,1.08610998387542,18.7913196135006,18.3422499700369
11.9466666666667,6.39500000002369,9.67604105325063,10.0733333815685,1.72997235300531,1.75607296230284,2.51930494347829,0.526300000000001,1.08610998387542,18.7913196135006,18.3225184589468
11.9533333333333,7.71000000000028,9.65336397369932,10.0706541960596,1.76671619920204,1.75467215668257,2.51950005694075,0.526300000000001,1.08610998387542,19.2355198955016,18.3127733436069
11.96,8.84899999998718,9.66603305629788,10.0717127026086,1.76903483895465,1.75522550520202,2.51968954949024,0.526300000000001,1.08610998387542,19.2355198955016,18.3166231847101
11.9666666666667,8.193,9.66571133448434,10.0655263108079,1.76897595884393,1.75199313211264,2.51987335469225,0.526300000000001,1.08610998387542,19.2355198955016,18.294128697384
11.9733333333333,8.3490000000001,9.67273616554355,10.0910039127954,1.7702616125148,1.76533063497891,2.52005140720358,0.526300000000001,1.08610998387542,19.2355198955016,18.386857163526
11.98,7.98300000000651,9.67325541715995,10.0765257182253,1.7703566436609,1.75774304091121,2.52022364279353,0.526300000000001,1.08610998387542,19.2355198955016,18.3341334652985
11.9866666666667,8.83799999999995,9.66271800686859,10.0749209990866,1.76842813319448,1.75690339593884,2.52038999836498,0.526300000000001,1.08610998387542,19.2355198955016,18.328294390804
11.9933333333333,8.41999999999739,9.68478063343335,10.0874429756932,1.77246593803175,1.76346243235875,2.52055041197524,0.526300000000001,1.08610998387542,19.2355198955016,18.3738826587007
12,8.635,9.65323915791479,10.0568389125835,1.72221726995514,1.74746069268577,2.52070482285671,0.5263,1.08610998387542,18.7512702466005,18.2625635726289
12.0066666666667,7.31700000000575,9.64837389536949,10.0688523759405,1.7213492670971,1.75373049850453,2.52085317143741,0.5263,1.08610998387542,18.7512702466005,18.3062209645879
12.0133333333333,7.3450000000065,9.66750361240276,10.0692050385793,1.72476216597023,1.7539147787575,2.52099539936123,0.5263,1.08610998387542,18.7512702466005,18.3075033417664
12.02,6.50000000002077,9.63564337695412,10.0536961752203,1.71907803789499,1.74582297310242,2.52113144950803,0.5263,1.08610998387542,18.7512702466005,18.2511513438808
12.0266666666667,8.24399999999637,9.66480214700864,10.0574793414622,1.72428020232261,1.74779455372407,2.52126126601353,0.5263,1.08610998387542,18.7512702466005,18.2648896008402
12.0333333333333,8.113,9.67086683961641,10.0475402701916,1.72536219336988,1.7426180200927,2.52138479428891,0.5263,1.08610998387542,18.7512702466005,18.2288077290438
12.04,8.25699999999404,9.65335202720064,10.0487686444714,1.72223740676416,1.7432572359033,2.5215019810403,0.5263,1.08610998387542,18.7512702466005,18.2332651717077
12.0466666666667,8.50799999999799,9.66016967895333,10.0466577069719,1.72345373191647,1.74215885234425,2.52161277428793,0.5263,1.08610998387542,18.7512702466005,18.225605478895
12.0533333333333,9.21499999998347,9.65492571159102,10.0465377481279,1.70006907248178,1.74209644804838,2.5217171233851,0.52629999999985,1.08610998387542,18.5068902399178,18.2251702476816
12.06,7.8999999999994,9.66412760113368,10.0502158288724,1.70168936954954,1.74401051566667,2.52181497903688,0.52629999999985,1.08610998387542,18.5068902399178,18.2385173171077
12.0666666666667,7.656,9.66743275250794,10.0386226269395,1.70227135078886,1.73798218176743,2.52190629331857,0.52629999999985,1.08610998387542,18.5068902399178,18.1964643174019
12.0733333333333,7.46100000000454,9.674834328266,10.0429012607281,1.70357464305747,1.74020540285428,2.52199101969388,0.52629999999985,1.08610998387542,18.5068902399178,18.2119789157168
12.08,8.07099999999634,9.69355996231845,10.0563278966896,1.70687191040744,1.74719432623953,2.5220691130329,0.52629999999985,1.08610998387542,18.5068902399178,18.2607076767105
12.0866666666667,8.13299999999987,9.7020917302375,10.0604655629613,1.70837421039462,1.74935185789744,2.52214052962968,0.52629999999985,1.08610998387542,18.5068902399178,18.2757374686778
12.0933333333333,9.57899999998702,9.71192404172825,10.0643952496044,1.71010551410174,1.75140258511059,2.52220522721968,0.52629999999985,1.08610998387542,18.5068902399178,18.2900175131266
12.1,8.718,9.71132947436451,10.0594709292063,1.80053460133032,1.74883305713832,2.52226316499683,0.526300000000001,1.08610998387542,19.4867135931947,18.2721239645714
12.1066666666667,7.81500000000026,9.73122441104742,10.0778915656337,1.80422323345669,1.75845791058429,2.5223143036303,0.526300000000001,1.08610998387542,19.4867135931947,18.3391040923864
12.1133333333333,9.07799999999584,9.69270981304956,10.0721881773785,1.7970824123637,1.75547410388653,2.52235860528104,0.526300000000001,1.08610998387542,19.4867135931947,18.3183526418593
12.12,8.27099999998067,9.70020034727246,10.0642262590264,1.79847119914994,1.7513143635459,2.52239603361796,0.526300000000001,1.08610998387542,19.4867135931947,18.2894033053962
12.1266666666667,7.24000000000413,9.71460096507812,10.0740289831847,1.80114115393914,1.75643677778403,2.52242655383379,0.526300000000001,1.08610998387542,19.4867135931947,18.3250490241573
12.1333333333333,9.381,9.67714496505587,10.0567705923665,1.79419660280991,1.74742507928369,2.52245013266069,0.526300000000001,1.08610998387542,19.4867135931947,18.2623154433552
12.14,9.12599999999141,9.70080458055786,10.0703272832289,1.79858322736816,1.75450128211677,2.52246673838544,0.526300000000001,1.08610998387542,19.4867135931947,18.3115844271201
12.1466666666667,9.16799999998406,9.69398760024654,10.0823126313242,1.79731932123054,1.76077317728578,2.5224763408644,0.526300000000001,1.08610998387542,19.4867135931947,18.3551979682708
12.1533333333333,8.06600000000683,9.668866068996,10.0730830413071,1.77822661715286,1.75594204094166,2.52247891153806,0.526300000000001,1.08610998387542,19.3298009163616,18.3216077758806
12.16,6.89500000000908,9.69175728335096,10.0807704414017,1.78243660065811,1.75996531759653,2.52247442344529,0.526300000000001,1.08610998387542,19.3298009163616,18.3495831778089
12.1666666666667,8.364,9.6860998361486,10.0772053629352,1.7813961246469,1.75809873533532,2.52246285123723,0.526300000000001,1.08610998387542,19.3298009163616,18.3366067616301
12.1733333333333,7.25700000000024,9.67187141257213,10.0685196042699,1.7787793378031,1.75355662391027,2.52244417119082,0.526300000000001,1.08610998387542,19.3298009163616,18.3050109575603
12.18,7.46700000001238,9.6977181252799,10.0848010759338,1.78353287479233,1.76207724358572,2.522418361222,0.526300000000001,1.08610998387542,19.3298009163616,18.3642596849248
12.1866666666667,7.91099999999478,9.66761438386323,10.0744385317439,1.77799641644437,1.75665100450429,2.52238540089851,0.526300000000001,1.08610998387542,19.3298009163616,18.3265390238369
12.1933333333333,8.13800000000473,9.65137583766361,10.0658133680182,1.77500994265623,1.75214303086259,2.52234527145236,0.526300000000001,1.08610998387542,19.3298009163616,18.2951721671977
12.2,8.261,9.66623442807596,10.0659794441344,1.71743107952963,1.75222975825362,2.52229795579189,0.526300000000001,1.08610998387542,18.6740197289396,18.2957758772195
12.2066666666667,7.64900000000484,9.64799068086108,10.0665302112601,1.71418965405966,1.75251739743224,2.52224343851345,0.526300000000001,1.08610998387542,18.6740197289396,18.2977780644138
12.2133333333333,8.69200000000102,9.66922754280529,10.0620324294328,1.71796287588725,1.75016934323394,2.52218170591275,0.526300000000001,1.08610998387542,18.6740197289396,18.2814306187669
12.22,7.41400000000167,9.69291646696053,10.0804023203207,1.72217176352469,1.75977251784561,2.52211274599575,0.526300000000001,1.08610998387542,18.6740197289396,18.3482430530437
12.2266666666667,7.24199999999501,9.66905260118059,10.0688544670969,1.71793179344397,1.75373159117887,2.52203654848919,0.526300000000001,1.08610998387542,18.6740197289396,18.3062285684684
12.2333333333333,6.616,9.6866901490366,10.0561631470065,1.72106551351666,1.7471084564274,2.5219531048507,0.526300000000001,1.08610998387542,18.6740197289396,18.260109362656
12.24,8.42600000000123,9.683598969528,10.0681067563389,1.7205162936731,1.75334092510801,2.52186240827855,0.526300000000001,1.08610998387542,18.6740197289396,18.3035098369862
12.2466666666667,7.95000000000534,9.66961794317489,10.0586537375783,1.71803223958138,1.74840688692044,2.52176445372092,0.526300000000001,1.08610998387542,18.6740197289396,18.2691553750037
12.2533333333333,8.86499999999218,9.69600435761772,10.0634870603887,1.70078858593943,1.75092849957275,2.52165923788479,0.526300000000001,1.08610998387542,18.4362823047311,18.2867167589756
12.26,8.01200000000387,9.68588879528781,10.0615515923708,1.69901420215034,1.74991844777829,2.52154675924444,0.526300000000001,1.08610998387542,18.4362823047311,18.2796834211874
12.2666666666667,8.234,9.70180006312455,10.0536371438387,1.70180521809118,1.74579222090884,2.52142701804945,0.526300000000001,1.08610998387542,18.4362823047311,18.2509370172297
12.2733333333333,7.8810000000052,9.72109843421421,10.0635482480136,1.70519037016681,1.75096043755021,2.52130001633235,0.526300000000001,1.08610998387542,18.4362823047311,18.2869391320279
12.28,8.90499999997674,9.7131985148757,10.0652249931303,1.70380463516245,1.75183579586941,2.52116575791576,0.526300000000001,1.08610998387542,18.4362823047311,18.2930334219471
12.2866666666667,7.67700000001528,9.71533479772983,10.0606386879131,1.7041793632835,1.74944217031863,2.52102424841917,0.526300000000001,1.08610998387542,18.4362823047311,18.2763664680758
12.2933333333333,8.20900000000467,9.72518776511892,10.0650887825202,1.70590768495653,1.75176467513631,2.52087549526518,0.526300000000001,1.08610998387542,18.4362823047311,18.2925383136141
12.3,6.683,9.72927794041864,10.0623228929468,1.8288236677841,1.75032091549818,2.5207195076854,0.526300000000001,1.08610998387542,19.7563650500917,18.2824861043779
12.3066666666667,8.35999999999606,9.73151308331027,10.0594013605695,1.82924381018789,1.74879677399044,2.52055629672584,0.526300000000001,1.08610998387542,19.7563650500917,18.2718712351048
12.3133333333333,7.97299999997933,9.70680398416949,10.0648526452998,1.82459921214115,1.75164138348573,2.52038587525181,0.526300000000001,1.08610998387542,19.7563650500917,18.2916800005731
12.32,7.45599999999565,9.71017732975914,10.0633394649873,1.82523330382727,1.75085146110601,2.52020825795245,0.526300000000001,1.08610998387542,19.7563650500917,18.2861803613054
12.3266666666667,7.8150000000065,9.69045508540878,10.0525771164204,1.82152609066401,1.74524006476463,2.52002346134473,0.526300000000001,1.08610998387542,19.7563650500917,18.2470885644855
12.3333333333333,7.937,9.66374013132619,10.0473622741622,1.81650444973554,1.74252540829368,2.519831503777,0.526300000000001,1.08610998387542,19.7563650500917,18.2281618741244
12.34,7.93099999999909,9.67945215565284,10.0629227232727,1.81945785718606,1.75063395200973,2.51963240543211,0.526300000000001,1.08610998387542,19.7563650500917,18.2846658627846
12.3466666666667,8.27099999999728,9.66730525365385,10.0630913721355,1.81717458991771,1.75072197237365,2.51942618832999,0.526300000000001,1.08610998387542,19.7563650500917,18.285278749126
12.3533333333333,8.0719999999961,9.65707888455908,10.0522652439061,1.73528081291076,1.74507763611132,2.51921287632978,0.5263,1.08610998387542,18.8859921487993,18.2459563817529
12.36,7.57900000000535,9.66979169154097,10.0565710175778,1.73756517760298,1.74732104934675,2.51899249513158,0.5263,1.08610998387542,18.8859921487993,18.2615906258709
12.3666666666667,7.644,9.65180262171615,10.0482192287316,1.73433272107215,1.74297131412544,2.51876507227751,0.5263,1.08610998387542,18.8859921487993,18.2312714211556
12.3733333333333,7.58499999999939,9.67040845436925,10.0561927604096,1.73767600373528,1.74712389113499,2.51853063715253,0.5263,1.08610998387542,18.8859921487993,18.2602169076046
12.38,8.56399999999352,9.67541916534561,10.063347906928,1.7385763785505,1.75085586737588,2.51828922098457,0.5263,1.08610998387542,18.8859921487993,18.2862110411636
12.3866666666667,7.8610000000089,9.66144954314646,10.0602123600044,1.73606617669179,1.74921977755409,2.51804085684432,0.5263,1.08610998387542,18.8859921487993,18.2748175485197
12.3933333333333,7.84899999999841,9.6637751573622,10.0506379218102,1.73648406638442,1.7442302618248,2.51778557964445,0.5263,1.08610998387542,18.8859921487993,18.2400493261998
12.4,8.109,9.66316389887045,10.050655069755,1.69162058936981,1.74423918962089,2.51752342613838,0.526300000000001,1.08610998387542,18.3992209916504,18.2401115669509
12.4066666666667,6.75100000001075,9.68259797190918,10.0659036262504,1.69502269228679,1.7521901646842,2.5172544349185,0.526300000000001,1.08610998387542,18.3992209916504,18.2955002673204
12.4133333333333,8.17700000000402,9.68434639788463,10.0453844950383,1.69532876940708,1.74149658542528,2.51697864641401,0.526300000000001,1.08610998387542,18.3992209916504,18.2209863132616
12.42,8.03700000000458,9.68469291202925,10.0511485699518,1.69538942971127,1.74449613545485,2.51669610288813,0.526300000000001,1.08610998387542,18.3992209916504,18.2419028371871
12.4266666666667,7.87599999999533,9.69622611045612,10.0589266347201,1.69740841605201,1.74854919667672,2.51640684843494,0.526300000000001,1.08610998387542,18.3992209916504,18.2701466941298
12.4333333333333,7.372,9.680652966964,10.0381759291141,1.69468220231413,1.7377501823156,2.51611092897562,0.526300000000001,1.08610998387542,18.3992209916504,18.1948449438094
12.44,7.79700000000022,9.70562311929251,10.0590001294691,1.69905344389098,1.74858752386447,2.51580839225425,0.526300000000001,1.08610998387542,18.3992209916504,18.2704136738582
12.4466666666667,9.3569999999843,9.71164781682475,10.0551731070535,1.70010811940895,1.74659249317296,2.51549928783313,0.526300000000001,1.08610998387542,18.3992209916504,18.2565140852844
12.4533333333333,8.16299999999632,9.69222163921,10.0501038563674,1.83294377759723,1.74395222466461,2.51518366708755,0.526300000000001,1.08610998387542,19.8765783988616,18.2381109176572
12.46,7.50000000000186,9.70621661460587,10.0553561900837,1.8355904363329,1.74668789996459,2.51486158320009,0.526300000000001,1.08610998387542,19.8765783988616,18.2571789148825
12.4666666666667,7.823,9.68432228907043,10.0404669653606,1.83144989258052,1.73894028619561,2.51453309115444,0.526300000000001,1.08610998387542,19.8765783988616,18.2031511951639
12.4733333333333,7.26000000000093,9.67042138518866,10.061151507409,1.82882102417227,1.7497097061513,2.51419824772871,0.526300000000001,1.08610998387542,19.8765783988616,18.2782297127863
12.48,8.02699999999941,9.68259287785708,10.0663266919841,1.83112283510697,1.75241110543682,2.51385711148824,0.526300000000001,1.08610998387542,19.8765783988616,18.2970382041397
12.4866666666667,7.20300000001303,9.66139842947239,10.0572096368258,1.82711464857014,1.7476539492134,2.51350974277788,0.526300000000001,1.08610998387542,19.8765783988616,18.2639100195374
12.4933333333333,7.10200000000333,9.66634276502459,10.0803086282463,1.82804969622197,1.7597234498025,2.5131562037139,0.526300000000001,1.08610998387542,19.8765783988616,18.3479019799576
12.5,8.183,9.66103836495821,10.0649666266682,1.74310205425083,1.75170089456349,2.51279655817525,0.526300000000001,1.08610998387542,18.9633397921846,18.2920942982474
12.5066666666667,8.14700000000375,9.65410925625742,10.0740714572291,1.74185186320985,1.75645899430384,2.51243087179444,0.526300000000001,1.08610998387542,18.9633397921846,18.3252035483476
12.5133333333333,6.86700000000045,9.69498266000026,10.0950122984754,1.7492264860337,1.76743516410484,2.51205921194787,0.526300000000001,1.08610998387542,18.9633397921846,18.4014674547529
12.52,6.70200000003515,9.67623419375786,10.0797249188313,1.74584377614408,1.75941777235585,2.51168164774574,0.526300000000001,1.08610998387542,18.9633397921846,18.3457771376646
12.5266666666667,7.94599999999786,9.67574823197052,10.0927749733261,1.74575609602546,1.76626029159193,2.5112982500214,0.526300000000001,1.08610998387542,18.9633397921846,18.3933118423557
12.5333333333333,7.251,9.69221558942365,10.0865385693732,1.74872723468782,1.76298815649373,2.51090909132023,0.526300000000001,1.08610998387542,18.9633397921846,18.3705881249507
12.54,8.37299999998937,9.67028219559247,10.0793607880423,1.74476988120266,1.75922710196261,2.51051424588812,0.526300000000001,1.08610998387542,18.9633397921846,18.3444516765643
12.5466666666667,7.38700000000712,9.69864011410286,10.0984740808137,1.74988638567583,1.76925405467443,2.51011378965935,0.526300000000001,1.08610998387542,18.9633397921846,18.4140900837256
12.5533333333333,7.37500000000292,9.68728697064072,10.0853892162494,1.84952654021927,1.76238555183066,2.50970780024408,0.526300000000001,1.08610998387542,20.0666197662342,18.3664017353935
12.56,6.70500000001288,9.67604091499854,10.0908228851379,1.84737940878339,1.76523562918779,2.50929635691533,0.526300000000001,1.08610998387542,20.0666197662342,18.3861974670569
12.5666666666667,6.803,9.66739948728552,10.0781626178462,1.84572956090039,1.75859979940805,2.50887954059552,0.526300000000001,1.08610998387542,20.0666197662342,18.3400905926984
12.5733333333333,8.47099999999793,9.62441686261793,10.0719273090767,1.83752318636725,1.7553377077987,2.5084574338425,0.526300000000001,1.08610998387542,20.0666197662342,18.3174037684707
12.58,8.47299999999386,9.6332881112029,10.0810572378305,1.83921691235602,1.7601155341294,2.50803012083516,0.526300000000001,1.08610998387542,20.0666197662342,18.3506272785184
12.5866666666667,9.48499999998678,9.63781320254058,10.0779283692872,1.84008085667307,1.75847717589733,2.50759768735854,0.526300000000001,1.08610998387542,20.0666197662342,18.339238038512
12.5933333333333,7.9770000000091,9.61109409753825,10.0804125711275,1.83497956319612,1.759777886413,2.50716022078853,0.526300000000001,1.08610998387542,20.0666197662342,18.3482803698856
12.6,7.578,9.62165441827405,10.080236219903,1.73486497977409,1.7596855290158,2.50671781007606,0.526300000000001,1.08610998387542,18.9509831351395,18.3476383895333
12.6066666666667,8.25199999999727,9.58941395390742,10.0688120053911,1.72905175367702,1.75370940411048,2.50627054573091,0.526300000000001,1.08610998387542,18.9509831351395,18.306074169166
12.6133333333333,8.97399999999551,9.61098589113102,10.0712527973274,1.73294135486286,1.75498506924752,2.50581851980505,0.526300000000001,1.08610998387542,18.9509831351395,18.3149504365584
12.62,9.54799999997533,9.61869524448918,10.0726286566417,1.73433141592475,1.75570442635745,2.50536182587547,0.526300000000001,1.08610998387542,18.9509831351395,18.3199548817631
12.6266666666667,8.20399999999906,9.60920352543286,10.076162681225,1.73261997938039,1.75755306389275,2.50490055902673,0.526300000000001,1.08610998387542,18.9509831351395,18.3328124050239
12.6333333333333,7.352,9.63220592429473,10.0785406610428,1.73676750479561,1.75879770799131,2.50443481583292,0.526300000000001,1.08610998387542,18.9509831351395,18.3414665332892
12.64,8.20300000000178,9.63003417825152,10.0844912218241,1.73637592077154,1.76191482984169,2.50396469433934,0.526300000000001,1.08610998387542,18.9509831351395,18.3631312236147
12.6466666666667,7.78699999998573,9.63899772164449,10.0883045996695,1.73799212281446,1.76391435202888,2.50349029404364,0.526300000000001,1.08610998387542,18.9509831351395,18.3770216214682
12.6533333333333,8.21699999998353,9.65212675236269,10.0848808926617,1.76760294773234,1.76211908209656,2.50301171587661,0.5263,1.08610998387542,19.2476414393895,18.364550376017
12.66,8.11899999999865,9.62546542639392,10.0732204581851,1.76272043431515,1.75601390554282,2.50252906218259,0.5263,1.08610998387542,19.2476414393895,18.3221076655975
12.6666666666667,7.671,9.64718257241246,10.0917104887402,1.76669751546043,1.76570148831918,2.50204243669944,0.5263,1.08610998387542,19.2476414393895,18.3894321631845
12.6733333333333,7.60100000000393,9.63822168230971,10.0887130305902,1.76505649932313,1.76412860001973,2.50155194453808,0.5263,1.08610998387542,19.2476414393895,18.3785096605581
12.68,7.67200000001289,9.62146474113253,10.0774452755274,1.76198778510297,1.75822430588338,2.50105769216174,0.5263,1.08610998387542,19.2476414393895,18.3374798678274
12.6866666666667,8.63799999998774,9.65624185528363,10.090046792269,1.76835655035691,1.76482836366489,2.50055978736476,0.5263,1.08610998387542,19.2476414393895,18.3833693829321
12.6933333333333,6.26800000001612,9.63769358857813,10.0782569955325,1.76495978902699,1.75864920547763,2.50005833925103,0.5263,1.08610998387542,19.2476414393895,18.3404340885293
12.7,6.785,9.61226907454804,10.062789492334,1.73489718925045,1.75056441887615,2.49955345821206,0.526300000000001,1.08610998387542,18.96983891283,18.2841816958808
12.7066666666667,8.78999999999567,9.63802624549107,10.0765217642971,1.73954604407604,1.7577409717495,2.49904525590472,0.526300000000001,1.08610998387542,18.96983891283,18.334119077039
12.7133333333333,7.81000000000211,9.62762109475228,10.0765690333821,1.73766804142854,1.75776570861778,2.49853384522859,0.526300000000001,1.08610998387542,18.96983891283,18.3342910885895
12.72,7.9450000000044,9.62203963759315,10.0652207151536,1.7366606565684,1.75183356214598,2.49801934030297,0.526300000000001,1.08610998387542,18.96983891283,18.2930178719409
12.7266666666667,8.55199999999869,9.62758979647644,10.0560270173174,1.73766239247195,1.74703750587458,2.4975018564436,0.526300000000001,1.08610998387542,18.96983891283,18.259614993949
12.7333333333333,8.774,9.6105286525021,10.0503996893426,1.73458306432404,1.74410623315123,2.49698151013896,0.526300000000001,1.08610998387542,18.96983891283,18.2391846406954
12.74,8.85199999999645,9.61220369676891,10.0438427280293,1.73488538935966,1.74069485307365,2.49645841902635,0.526300000000001,1.08610998387542,18.96983891283,18.2153936234524
12.7466666666667,6.92200000001024,9.6057491423348,10.0404813414458,1.73372042110308,1.73894775572553,2.4959327018676,0.526300000000001,1.08610998387542,18.96983891283,18.2032033222692
12.7533333333333,7.45000000000507,9.60913578692961,10.0450788183584,1.75918793906806,1.74133761131252,2.49540447852444,0.5263,1.08610998387542,19.2417127681756,18.2198774167606
12.76,8.00500000000438,9.6103542835861,10.0396257241181,1.75941101476076,1.73850323110772,2.49487386993368,0.5263,1.08610998387542,19.2417127681756,18.2001010183002
12.7666666666667,7.911,9.5865027726162,10.0293241182324,1.75504441079582,1.73315711407662,2.49434099808198,0.5263,1.08610998387542,19.2417127681756,18.1627701293722
12.7733333333333,7.64899999999818,9.60563479128105,10.0474616634027,1.75854699596389,1.74257712037051,2.49380598598042,0.5263,1.08610998387542,19.2417127681756,18.2285225045216
12.78,7.46600000000051,9.60570410133622,10.052911027664,1.75855968486909,1.74541398274537,2.49326895763877,0.5263,1.08610998387542,19.2417127681756,18.2483007927842
12.7866666666667,7.99099999999505,9.59633912111993,10.037363518613,1.75684519559436,1.73732829722841,2.49273003803947,0.5263,1.08610998387542,19.2417127681756,18.1918999695338
12.7933333333333,9.0949999999904,9.61824832841212,10.0515539694663,1.76085621324232,1.74470722966157,2.49218935311145,0.5263,1.08610998387542,19.2417127681756,18.2433743919334
12.8,8.462,9.60920828766272,10.0527851595578,1.77539578667213,1.74534842286882,2.49164702970354,0.526300000000001,1.08610998387542,19.4188450655372,18.247843837644
12.8066666666667,8.15799999999846,9.59124385214747,10.0447035938003,1.77207668043893,1.74114248047058,2.49110319555782,0.526300000000001,1.08610998387542,19.4188450655372,18.2185162691004
12.8133333333333,8.66099999998214,9.59720318877694,10.0596444917331,1.77317772652166,1.74892357992733,2.49055797928263,0.526300000000001,1.08610998387542,19.4188450655372,18.2727544914424
12.82,8.00599999999928,9.59103282783551,10.0447119822935,1.77203769162079,1.74114684264229,2.49001151032537,0.526300000000001,1.08610998387542,19.4188450655372,18.2185466982636
12.8266666666667,7.43000000000325,9.58150503271926,10.0388961888643,1.77027733771865,1.73812427059527,2.48946391894517,0.526300000000001,1.08610998387542,19.4188450655372,18.1974560725089
12.8333333333333,7.778,9.58990000366469,10.045144471234,1.77182839120814,1.74137175476852,2.48891533618522,0.526300000000001,1.08610998387542,19.4188450655372,18.2201155813937
12.84,8.08699999999105,9.57308551937981,10.039146079412,1.76872174978038,1.73825407121166,2.48836589384505,0.526300000000001,1.08610998387542,19.4188450655372,18.1983620344346
12.8466666666667,9.32299999998199,9.56294355428076,10.0416345219616,1.76684792193042,1.73954699522245,2.48781572445256,0.526300000000001,1.08610998387542,19.4188450655372,18.2073849514473
12.8533333333333,7.01900000001487,9.59105382288992,10.0412483268094,1.69375381869103,1.73934629718523,2.48726496123585,0.526299999999719,1.08610998387542,18.5609319379592,18.2059844884906
12.86,9.27299999999209,9.56452033934252,10.032628600568,1.68906807821751,1.73487081109548,2.48671373809494,0.526299999999719,1.08610998387542,18.5609319379592,18.1747407148012
12.8666666666667,8.215,9.57502447043302,10.0351638348679,1.69092307897917,1.73618634335574,2.4861621895733,0.526299999999719,1.08610998387542,18.5609319379592,18.183927349674
12.8733333333333,8.33599999999781,9.61456544986335,10.0501346282512,1.69790590757566,1.74396824386009,2.48561045082927,0.526299999999719,1.08610998387542,18.5609319379592,18.2382226024509
12.88,9.32799999998011,9.58597353335184,10.044469656039,1.69285665348228,1.74102083143913,2.48505865760727,0.526299999999719,1.08610998387542,18.5609319379592,18.2176676727748
12.8866666666667,9.24999999997511,9.60939990996579,10.0400213437666,1.69699368738707,1.73870876062425,2.48450694620899,0.526299999999719,1.08610998387542,18.5609319379592,18.2015354262419
12.8933333333333,7.80900000000004,9.62144446919647,10.04154736493,1.69912072353639,1.73950170007567,2.48395545346435,0.526299999999719,1.08610998387542,18.5609319379592,18.2070688884128
12.9,7.874,9.61269088286677,10.0467315172591,1.82190010852276,1.74219725024543,2.48340431670241,0.526300000000001,1.08610998387542,19.9202784074867,18.2258732778298
12.9066666666667,8.01999999999492,9.63415639056869,10.0526460591157,1.82596848139443,1.74527597268491,2.48285367372219,0.526300000000001,1.08610998387542,19.9202784074867,18.2473388501121
12.9133333333333,7.39600000001087,9.58833813744703,10.0534283965759,1.81728451544236,1.7456834776424,2.48230366276333,0.526300000000001,1.08610998387542,19.9202784074867,18.2501791236356
12.92,7.26699999999576,9.59692931010836,10.0505370349198,1.81891280647915,1.7441777373376,2.48175442247677,0.526300000000001,1.08610998387542,19.9202784074867,18.2396831459362
12.9266666666667,7.96800000000589,9.60560195574468,10.0511697921956,1.82055653914657,1.74450718559507,2.48120609189524,0.526300000000001,1.08610998387542,19.9202784074867,18.2419798700783
12.9333333333333,7.771,9.59026986271435,10.0654853277447,1.81765063669987,1.75197173181502,2.48065881040373,0.526300000000001,1.08610998387542,19.9202784074867,18.2939797239707
12.94,7.06000000000324,9.59128205566797,10.0616826124024,1.81784247834698,1.74998681020346,2.48011271770998,0.526300000000001,1.08610998387542,19.9202784074867,18.2801594949364
12.9466666666667,7.30699999999397,9.5782434251874,10.0656873888432,1.81537125748104,1.75207724459295,2.47956795381477,0.526300000000001,1.08610998387542,19.9202784074867,18.2947142218359
12.9533333333333,7.06299999999708,9.55991882535404,10.0633757149458,1.80174275944396,1.75087038181964,2.47902465898229,0.526300000000001,1.08610998387542,19.8086281677061,18.2863121017629
12.96,8.20699999999933,9.553467213683,10.0453903355944,1.80052683441077,1.74149962303354,2.47848297371045,0.526300000000001,1.08610998387542,19.8086281677061,18.2210075012456
12.9666666666667,9.055,9.54965765251528,10.0547357560263,1.7998088524513,1.74636459830077,2.47794303870112,0.526300000000001,1.08610998387542,19.8086281677061,18.2549259810399
12.9733333333333,8.92800000000117,9.54524973414583,10.0557068315467,1.79897809905773,1.74687063319049,2.47740499483041,0.526300000000001,1.08610998387542,19.8086281677061,18.2584522333849
12.98,8.13299999999013,9.53577438738346,10.0528456920829,1.79719229546105,1.7453799517382,2.47686898311892,0.526300000000001,1.08610998387542,19.8086281677061,18.2480635959246
12.9866666666667,8.79599999999694,9.5367286711686,10.0617355781985,1.79737214781458,1.75001444671395,2.47633514470203,0.526300000000001,1.08610998387542,19.8086281677061,18.2803519529545
12.9933333333333,8.30700000000096,9.52555275048621,10.0507497144623,1.79526583974467,1.74428846538278,2.47580362080011,0.526300000000001,1.08610998387542,19.8086281677061,18.2404550944394
13,6.865,9.52819035487934,10.0638226672468,1.74990645286073,1.75110368036422,2.47527455268888,0.526300000000001,1.08610998387542,19.3027962583079,18.2879364653962
13.0066666666667,8.39799999999725,9.52599207132976,10.0639541993895,1.74950272556044,1.75117234098271,2.47474808166967,0.526300000000001,1.08610998387542,19.3027962583079,18.2884145078396
13.0133333333333,7.44900000000633,9.52917272718227,10.0634512691625,1.75008687113198,1.75090981788079,2.47422434903982,0.526300000000001,1.08610998387542,19.3027962583079,18.2865866842117
13.02,7.96599999999666,9.53579467455062,10.0674307661511,1.75130302949981,1.75298778174775,2.47370349606308,0.526300000000001,1.08610998387542,19.3027962583079,18.3010520605683
13.0266666666667,8.45599999999531,9.53750428437133,10.0642502600117,1.7516170090852,1.75132689308454,2.47318566394003,0.526300000000001,1.08610998387542,19.3027962583079,18.2894905379788
13.0333333333333,8.808,9.54082856178607,10.0701436763712,1.75222753157504,1.75440531723358,2.47267099377864,0.526300000000001,1.08610998387542,19.3027962583079,18.3109167026796
13.04,8.78000000000085,9.53483745325042,10.0631608339975,1.75112723035353,1.75075822641615,2.47215962656483,0.526300000000001,1.08610998387542,19.3027962583079,18.2855311832629
13.0466666666667,8.20299999999457,9.53183644002538,10.0689910641559,1.75057607717417,1.75380296707221,2.47165170313314,0.526300000000001,1.08610998387542,19.3027962583079,18.3067252672644
13.0533333333333,8.38799999997517,9.52190211826495,10.0579847856266,1.78174130509167,1.74805807610127,2.47114736413746,0.526300000000001,1.08610998387542,19.6669382568898,18.2667254711464
13.06,7.65199999999328,9.52260706176754,10.0561663461127,1.78187321434055,1.74711012381898,2.4706467500219,0.526300000000001,1.08610998387542,19.6669382568898,18.2601209806136
13.0666666666667,8.233,9.51590216581845,10.054860931137,1.78061859211167,1.74642982252205,2.4701500009917,0.526300000000001,1.08610998387542,19.6669382568898,18.2553805084703
13.0733333333333,6.61400000000911,9.5062153430658,10.0457037643057,1.77880599080584,1.74166263900265,2.46965725698426,0.526300000000001,1.08610998387542,19.6669382568898,18.222144555318
13.08,8.38599999998649,9.50257639903046,10.0503033242994,1.77812507045882,1.74405606521778,2.4691686576403,0.526300000000001,1.08610998387542,19.6669382568898,18.2388348811947
13.0866666666667,7.66499999998577,9.4956192708799,10.0457346398759,1.77682325046144,1.74167869810423,2.46868434227514,0.526300000000001,1.08610998387542,19.6669382568898,18.2222565673744
13.0933333333333,8.42399999999982,9.48373105720907,10.043104207085,1.77459872419789,1.74031090289093,2.46820444985005,0.526300000000001,1.08610998387542,19.6669382568898,18.2127149763476
13.1,7.75,9.4938156138055,10.0537367017701,1.74465209972015,1.74584408547709,2.46772911894382,0.526300000000001,1.08610998387542,19.3145175146851,18.2512984853244
13.1066666666667,8.48899999999538,9.49130243918068,10.0492411003993,1.74419026060672,1.74350313198311,2.46725848772437,0.526300000000001,1.08610998387542,19.3145175146851,18.234979733368
13.1133333333333,8.00499999996884,9.49848870169649,10.0533856396122,1.7455108600893,1.7456612047009,2.46679269392056,0.526300000000001,1.08610998387542,19.3145175146851,18.2500238889127
13.12,8.32999999999479,9.49425985433122,10.0481190778811,1.74473373656644,1.74291919792984,2.46633187479417,0.526300000000001,1.08610998387542,19.3145175146851,18.2309079998972
13.1266666666667,7.53900000000414,9.47952459257514,10.0371630791218,1.74202587848193,1.73722421942589,2.46587616711193,0.526300000000001,1.08610998387542,19.3145175146851,18.1911734164387
13.1333333333333,7.144,9.48359174961982,10.0387444093512,1.74277328862412,1.73804543493586,2.46542570711785,0.526300000000001,1.08610998387542,19.3145175146851,18.1969058167654
13.14,8.53499999999423,9.48069507915398,10.03979858347,1.74224097554622,1.73859303178088,2.46498063050557,0.526300000000001,1.08610998387542,19.3145175146851,18.2007277517736
13.1466666666667,8.50899999998646,9.48758538911164,10.0461093893858,1.74350718865003,1.74187362190341,2.464541072391,0.526300000000001,1.08610998387542,19.3145175146851,18.2236161312759
13.1533333333333,7.63899999998969,9.47886918336917,10.0342984382722,1.73471783826521,1.73573721460904,2.46410716728506,0.526300000000001,1.08610998387542,19.2348203194507,18.1807912513379
13.16,8.20599999998855,9.4901251000859,10.0420287158114,1.73677777169575,1.73975186594675,2.46367904906661,0.526300000000001,1.08610998387542,19.2348203194507,18.2088144757002
13.1666666666667,7.325,9.4927939579051,10.0459757739815,1.73726619654656,1.74180412095219,2.46325685095562,0.526300000000001,1.08610998387542,19.2348203194507,18.2231313785122
13.1733333333333,7.95500000000473,9.47899671517667,10.0322221660741,1.73474117772661,1.73465997419413,2.4628407054864,0.526300000000001,1.08610998387542,19.2348203194507,18.1732681810888
13.18,8.33599999999847,9.4843051180371,10.0351076398673,1.7357126629277,1.73615717658343,2.46243074448118,0.526300000000001,1.08610998387542,19.2348203194507,18.1837236972048
13.1866666666667,7.88300000000521,9.48415432960802,10.0371180775857,1.73568506729654,1.73720085304021,2.46202709902378,0.526300000000001,1.08610998387542,19.2348203194507,18.1910102968589
13.1933333333333,8.66199999999667,9.47871777809828,10.0295069743303,1.73469012974649,1.73325191332371,2.46162989943349,0.526300000000001,1.08610998387542,19.2348203194507,18.1634324279498
13.2,6.978,9.48158294261694,10.0373657439314,1.74863267980038,1.73732945274382,2.46123927523921,0.526300000000002,1.08610998387542,19.383560809955,18.1919080359495
13.2066666666667,7.57400000000038,9.49382872842714,10.042689012239,1.7508910981876,1.74009507174025,2.4608553551537,0.526300000000002,1.08610998387542,19.383560809955,18.2112091333481
13.2133333333333,7.88200000000887,9.48592178480146,10.0376877299002,1.74943286699299,1.7374966520866,2.46047826704819,0.526300000000002,1.08610998387542,19.383560809955,18.193075201366
13.22,7.49300000000331,9.48688127311376,10.0359410650992,1.74960981978968,1.73658978102291,2.46010813792701,0.526300000000002,1.08610998387542,19.383560809955,18.1867441737141
13.2266666666667,7.57300000000536,9.48785361447878,10.0366875760222,1.74978914299943,1.73697733202509,2.45974509390264,0.526300000000002,1.08610998387542,19.383560809955,18.1894498707744
13.2333333333333,7.574,9.47251925164918,10.0405039560671,1.74696111648423,1.73895950587939,2.45938926017082,0.526300000000002,1.08610998387542,19.383560809955,18.2032853221254
13.24,7.75599999999695,9.47960701808615,10.036121148907,1.74826827163897,1.73668326622075,2.45904076098596,0.526300000000002,1.08610998387542,19.383560809955,18.1873968613904
13.2466666666667,6.95500000001542,9.47352901218267,10.031670342971,1.74714734069155,1.73437374464816,2.45869971963679,0.526300000000002,1.08610998387542,19.383560809955,18.1712689922214
13.2533333333333,8.48499999999836,9.47439440878984,10.0393937742597,1.79914671863061,1.738382737693,2.45836625842217,0.526300000000001,1.08610998387542,19.9586397868298,18.1992600582475
13.26,8.26099999999948,9.4772301298828,10.0363632405382,1.79968520986068,1.73680894623811,2.45804049862722,0.526300000000001,1.08610998387542,19.9586397868298,18.1882743058958
13.2666666666667,8.365,9.45989147330051,10.039930371752,1.79639267360459,1.73866149805371,2.45772256049961,0.526300000000001,1.08610998387542,19.9586397868298,18.2012055817547
13.2733333333333,8.14099999999352,9.46214713901744,10.0472173737168,1.79682101481542,1.74245001863633,2.45741256322615,0.526300000000001,1.08610998387542,19.9586397868298,18.2276361142969
13.28,7.68099999999618,9.46481359856358,10.0514391273942,1.79732736400628,1.74464742890692,2.45711062490956,0.526300000000001,1.08610998387542,19.9586397868298,18.2429575220732
13.2866666666667,8.08599999998947,9.46712080630901,10.05933270601,1.79776549282648,1.74876096806671,2.45681686254553,0.526300000000001,1.08610998387542,19.9586397868298,18.2716218280191
13.2933333333333,7.97300000000215,9.46136150302969,10.0581227256867,1.79667182592287,1.7481299982253,2.456531392,0.526300000000001,1.08610998387542,19.9586397868298,18.2672265119696
13.3,7.916,9.45860187618679,10.0641590911644,1.78878628819367,1.75127929937307,2.45625432798671,0.5263,1.08610998387542,19.8768394708507,18.2891591821054
13.3066666666667,8.98899999999728,9.47572769464296,10.0832658826701,1.79202507862269,1.7612726514126,2.45598578404498,0.5263,1.08610998387542,19.8768394708507,18.3586689862718
13.3133333333333,9.29299999998743,9.46499912074313,10.0769583973562,1.78999611851473,1.75796947949036,2.45572587251774,0.5263,1.08610998387542,19.8768394708507,18.3357080094361
13.32,7.98300000000451,9.46403888141931,10.0729845419606,1.78981452054091,1.75589053016244,2.45547470452984,0.5263,1.08610998387542,19.8768394708507,18.3212494630262
13.3266666666667,8.21699999999701,9.45594174467879,10.0710700334974,1.78828321101286,1.75488952741809,2.4552323899666,0.5263,1.08610998387542,19.8768394708507,18.3142857168489
13.3333333333333,8.374,9.45770263177839,10.0827717261937,1.78861622542028,1.76101371696273,2.4549990374526,0.5263,1.08610998387542,19.8768394708507,18.3568696024244
13.34,6.8360000000059,9.45455808231294,10.0851781835554,1.78802153637004,1.76227492252902,2.4547747543308,0.5263,1.08610998387542,19.8768394708507,18.3656331243656
13.3466666666667,8.19500000000017,9.468242448898,10.0935648106366,1.79060948833486,1.76667499442406,2.4545596466418,0.5263,1.08610998387542,19.8768394708507,18.3961907913954
13.3533333333333,7.33900000001468,9.4650579843759,10.0997629610554,1.86066059401656,1.76993157712951,2.45435381910352,0.526300000000001,1.08610998387542,20.6613978370889,18.4187908080645
13.36,8.21500000000407,9.45295665396142,10.0881383631043,1.85828168955823,1.76382715534624,2.454157375091,0.526300000000001,1.08610998387542,20.6613978370889,18.376415987934
13.3666666666667,8.301,9.45040229050365,10.1015335674887,1.85777954752841,1.7708626093771,2.45397041661659,0.526300000000001,1.08610998387542,20.6613978370889,18.4252494325478
13.3733333333333,7.53199999999883,9.42179326346916,10.1018030552149,1.85215552606715,1.77100434185751,2.45379304431031,0.526300000000001,1.08610998387542,20.6613978370889,18.4262325396718
13.38,8.79199999998237,9.39917115155683,10.0753495722671,1.84770842471202,1.75712761418533,2.45362535740057,0.526300000000001,1.08610998387542,20.6613978370889,18.3298537444688
13.3866666666667,8.68799999999259,9.40796871970533,10.0881961228452,1.84943786877925,1.76385745195175,2.45346745369509,0.526300000000001,1.08610998387542,20.6613978370889,18.3766264172573
13.3933333333333,7.42899999999923,9.3797905383793,10.0745939319985,1.84389854385478,1.7567322958507,2.45331942956214,0.526300000000001,1.08610998387542,20.6613978370889,18.3271044093492
13.4,8.315,9.35946655858806,10.0689488719081,1.65375316754206,1.75378092020208,2.45318137991205,0.526300000000001,1.08610998387542,18.5710051801055,18.3065718456819
13.4066666666667,9.3989999999898,9.37929940463159,10.0905809330346,1.65725749460606,1.76510865473666,2.453053398179,0.526300000000001,1.08610998387542,18.5710051801055,18.3853157697236
13.4133333333333,8.98999999999212,9.40985884283925,10.0717399954783,1.66265713649995,1.75523977445463,2.45293557630306,0.526300000000001,1.08610998387542,18.5710051801055,18.3167224555895
13.42,8.85899999999293,9.39383666129435,10.0716033047242,1.6598261275621,1.75516831059861,2.45282800471255,0.526300000000001,1.08610998387542,18.5710051801055,18.3162252804009
13.4266666666667,7.59900000000092,9.43723199100556,10.084930857559,1.66749378292656,1.76214527314517,2.45273077230667,0.526300000000001,1.08610998387542,18.5710051801055,18.3647323484481
13.4333333333333,7.941,9.4413092250437,10.0782998921408,1.66821420205122,1.75867166186284,2.4526439664384,0.526300000000001,1.08610998387542,18.5710051801055,18.3405902155444
13.44,8.11599999999592,9.44128243485194,10.0845178089572,1.66820946840917,1.76192876541459,2.45256767289771,0.526300000000001,1.08610998387542,18.5710051801055,18.363228050246
13.4466666666667,6.59700000001318,9.47827699795973,10.090234364421,1.67474615247534,1.76492678901854,2.45250197589502,0.526300000000001,1.08610998387542,18.5710051801055,18.3840528763346
13.4533333333333,8.75799999999604,9.4294283214289,10.0710886910977,1.85193113780747,1.75489928072768,2.452446958045,0.526300000000001,1.08610998387542,20.6421670967451,18.3143535747702
13.46,7.15900000000819,9.43735211690178,10.0600701834514,1.85348736402455,1.74914561574275,2.45240270035058,0.526300000000001,1.08610998387542,20.6421670967451,18.2743010122653
13.4666666666667,8.408,9.44658983484457,10.0707180769451,1.85530164341852,1.7547055479757,2.45236928218735,0.526300000000001,1.08610998387542,20.6421670967451,18.3130056701
13.4733333333333,7.91400000000006,9.3718819027386,10.0593413134215,1.84062907356677,1.74876545712733,2.45234678128813,0.526300000000001,1.08610998387542,20.6421670967451,18.27165309678
13.48,8.07300000000102,9.38782864753323,10.051452032097,1.84376099972657,1.74465414859706,2.45233527372795,0.526300000000001,1.08610998387542,20.6421670967451,18.2430043651358
13.4866666666667,6.65300000001298,9.38367939795709,10.0528775667154,1.84294609088728,1.74539655405837,2.45233483390924,0.526300000000001,1.08610998387542,20.6421670967451,18.2481793146497
13.4933333333333,7.47500000000298,9.33802681766179,10.0394480107178,1.83397996567925,1.73841091197345,2.45234553454734,0.526300000000001,1.08610998387542,20.6421670967451,18.1994566968284
13.5,8.172,9.3592344044077,10.0458566083302,1.67243608275991,1.74174213769692,2.45236744665629,0.526300000000001,1.08610998387542,18.781272909727,18.2226990544677
13.5066666666667,9.54999999998829,9.33404937705407,10.0506641076257,1.66793567741996,1.74424389505224,2.45240063953496,0.526300000000001,1.08610998387542,18.781272909727,18.2401443711498
13.5133333333333,7.30000000001022,9.374980997804,10.0495945137033,1.67524989955716,1.74368708583583,2.45244518075338,0.526300000000001,1.08610998387542,18.781272909727,18.2362623372366
13.52,7.58800000002043,9.37789505482041,10.0492421826147,1.67577062314318,1.74350369526329,2.45250113613949,0.526300000000001,1.08610998387542,18.781272909727,18.2349836608638
13.5266666666667,7.91500000000173,9.36159248909408,10.0375844363629,1.67285745760163,1.7374430131411,2.45256856976605,0.526300000000001,1.08610998387542,18.781272909727,18.1927007690319
13.5333333333333,7.603,9.40190010205827,10.0421607500992,1.68006017348825,1.73982049050217,2.45264754393799,0.526300000000001,1.08610998387542,18.781272909727,18.2092933039775
13.54,7.2909999999994,9.40174546148343,10.05501706117,1.68003254019411,1.74651117850947,2.45273811917992,0.526300000000001,1.08610998387542,18.781272909727,18.2559474452603
13.5466666666667,8.04400000000496,9.39872218182319,10.0448775744482,1.6794922992114,1.74123295511946,2.45284035422406,0.526300000000001,1.08610998387542,18.781272909727,18.2191473871187
13.5533333333333,6.2540000000126,9.40674116590154,10.0447392360054,1.75765619975178,1.74116101512727,2.45295430599834,0.526300000000001,1.08610998387542,19.6386013865112,18.2186455609683
13.56,7.88699999999816,9.4107462401596,10.0467570214535,1.75840455069245,1.74221051827694,2.45308002961495,0.526300000000001,1.08610998387542,19.6386013865112,18.225965812761
13.5666666666667,7.836,9.41364350716448,10.0472071595357,1.75894590706908,1.74244470442402,2.45321757835908,0.526300000000001,1.08610998387542,19.6386013865112,18.2275990532329
13.5733333333333,8.86400000000223,9.40123334146658,10.0469922102573,1.75662705888413,1.74233287357994,2.45336700367797,0.526300000000001,1.08610998387542,19.6386013865112,18.2268191415041
13.58,7.73899999999735,9.40739898558452,10.0475714616493,1.75777911382199,1.74263424942751,2.45352835517033,0.526300000000001,1.08610998387542,19.6386013865112,18.2289209077826
13.5866666666667,7.40500000001144,9.3931268219599,10.0400953600799,1.75511235001545,1.73874721485356,2.453701680576,0.526300000000001,1.08610998387542,19.6386013865112,18.2018037952956
13.5933333333333,7.33300000000544,9.40021594706522,10.0382937482903,1.75643695802501,1.73781137152945,2.45388702576594,0.526300000000001,1.08610998387542,19.6386013865112,18.1952720561128
13.6,7.14,9.39923983765056,10.0413107096553,1.72654031071143,1.73937871527985,2.45408443473252,0.526300000000001,1.08610998387542,19.3063337707412,18.2062107043187
13.6066666666667,6.90100000000769,9.3953831638321,10.0449616557246,1.72583188078222,1.74127668078377,2.45429394958012,0.526300000000001,1.08610998387542,19.3063337707412,18.2194523974223
13.6133333333333,9.52599999998228,9.39506647294882,10.0349364872123,1.72577370803789,1.73606834559536,2.45451561051602,0.526300000000001,1.08610998387542,19.3063337707412,18.1831034415662
13.62,7.92299999999878,9.41017116690467,10.0527441194915,1.72854827954007,1.74532704702481,2.45474945584165,0.526300000000001,1.08610998387542,19.3063337707412,18.2476948458613
13.6266666666667,8.64599999998989,9.40321601501772,10.0383757483134,1.72727069217052,1.7378539589672,2.45499552194407,0.526300000000001,1.08610998387542,19.3063337707412,18.1955693215368
13.6333333333333,7.544,9.40239419347253,10.0351939731119,1.72711973230031,1.73620198607936,2.45525384328782,0.526300000000001,1.08610998387542,19.3063337707412,18.1840365720985
13.64,7.95900000000133,9.42070271311977,10.0501534412582,1.73048281247982,1.74397803756416,2.45552445240706,0.526300000000001,1.08610998387542,19.3063337707412,18.2382908833532
13.6466666666667,7.9480000000058,9.3986638900005,10.0316171436334,1.72643451525863,1.73434615192174,2.45580737989802,0.526300000000001,1.08610998387542,19.3063337707412,18.1710762632186
13.6533333333333,6.52300000001593,9.39526382913744,10.0297856475439,1.74318127065824,1.73339639429451,2.45610265441176,0.526300000000001,1.08610998387542,19.5006635776898,18.1644417960909
13.66,7.06700000000674,9.41992551715277,10.0457026907389,1.74775695830607,1.74166208061738,2.45641030264725,0.526300000000001,1.08610998387542,19.5006635776898,18.2221406605807
13.6666666666667,7.933,9.39805037697023,10.0349319873147,1.74369828200356,1.73606601011681,2.45673034934475,0.526300000000001,1.08610998387542,19.5006635776898,18.1830871341216
13.6733333333333,6.89000000000252,9.42176760412207,10.0509122314271,1.74809873598919,1.74437308027987,2.45706281727953,0.526300000000001,1.08610998387542,19.5006635776898,18.2410449822488
13.68,7.51500000001625,9.4376583811522,10.0592291909593,1.75104708373108,1.74870698201528,2.45740772725585,0.526300000000001,1.08610998387542,19.5006635776898,18.2712457835667
13.6866666666667,8.05499999999718,9.41425212922426,10.049878758294,1.74670432755956,1.74383504632521,2.45776509810133,0.526300000000001,1.08610998387542,19.5006635776898,18.2372939474619
13.6933333333333,6.99800000000212,9.43132432854902,10.0576119666957,1.74987187438454,1.74786369770427,2.45813494666156,0.526300000000001,1.08610998387542,19.5006635776898,18.2653713122388
13.7,8.096,9.45027239299229,10.0738186044369,1.84531938018476,1.75632673960948,2.45851728779507,0.526300000000001,1.08610998387542,20.5231034916597,18.3242836579629
13.7066666666667,7.35000000000473,9.42249171318552,10.0617954883206,1.83989475063861,1.75004570698791,2.45891213436861,0.526300000000001,1.08610998387542,20.5231034916597,18.2805696452941
13.7133333333333,7.46100000001446,9.40283225957868,10.0576630365377,1.83605592258838,1.74789032338137,2.45931949725272,0.526300000000001,1.08610998387542,20.5231034916597,18.2655568059721
13.72,7.53600000000141,9.41683570766875,10.0724057133747,1.83879032357445,1.75558784889875,2.45973938531761,0.526300000000001,1.08610998387542,20.5231034916597,18.3191439186013
13.7266666666667,8.23399999999698,9.38662765111431,10.0601150912326,1.83289170924044,1.74916904021134,2.46017180542943,0.526300000000001,1.08610998387542,20.5231034916597,18.2744641642372
13.7333333333333,7.42,9.3860075849708,10.0645175402777,1.83277063124141,1.75146642882856,2.46061676244675,0.526300000000001,1.08610998387542,20.5231034916597,18.2904619933146
13.74,9.19199999999084,9.38048034119139,10.0666572114643,1.8316913470006,1.75258372799615,2.4610742592174,0.526300000000001,1.08610998387542,20.5231034916597,18.298239759985
13.7466666666667,8.10899999999882,9.36121072655673,10.059347035552,1.82792864134987,1.74876844141908,2.46154429657565,0.526300000000001,1.08610998387542,20.5231034916597,18.2716738839884
13.7533333333333,7.57400000001067,9.38381848999085,10.0564218900061,1.63404824043845,1.74724331811586,2.46202687333966,0.526300000000001,1.08610998387542,18.3021071649079,18.2610490324251
13.76,7.27200000000609,9.36470568554519,10.049092831972,1.63072003833101,1.74342596118461,2.46252198630926,0.526300000000001,1.08610998387542,18.3021071649079,18.2344416525726
13.7666666666667,6.86,9.37373030021537,10.0564524715703,1.63229153672882,1.74725925825744,2.46302963026402,0.526300000000001,1.08610998387542,18.3021071649079,18.2611600962406
13.7733333333333,7.47100000000339,9.4211649126529,10.0523516693698,1.64055154783966,1.74512264699306,2.46354979796169,0.526300000000001,1.08610998387542,18.3021071649079,18.2462701263633
13.78,9.15899999999333,9.4044215939289,10.0460726682465,1.63763595537278,1.74185452097161,2.46408248013689,0.526300000000001,1.08610998387542,18.3021071649079,18.2234829074183
13.7866666666667,7.02800000001485,9.43993855264756,10.0633109055166,1.64382068965359,1.7508365545486,2.46462766550013,0.526300000000001,1.08610998387542,18.3021071649079,18.2860765701348
13.7933333333333,7.71999999999972,9.46717795637087,10.0596079981513,1.64856401453483,1.7489045461769,2.46518534073714,0.526300000000001,1.08610998387542,18.3021071649079,18.2726219147789
13.8,8.565,9.44528963812444,10.0604822218073,1.75488882132846,1.74936054802154,2.46575549050851,0.526300000000001,1.08610998387542,19.5276573744363,18.2757979933017
13.8066666666667,7.82199999999983,9.48371786358972,10.0651003254298,1.7620285984953,1.75177070205318,2.46633809744968,0.526300000000001,1.08610998387542,19.5276573744363,18.2925802703701
13.8133333333333,7.27900000001045,9.45249481240396,10.051250558183,1.7562275076243,1.74454923979786,2.46693314217112,0.526300000000001,1.08610998387542,19.5276573744363,18.2422730374342
13.82,7.62700000000287,9.45000481881112,10.0509499692187,1.75576487893967,1.74439272895459,2.46754060325896,0.526300000000001,1.08610998387542,19.5276573744363,18.2411819604716
13.8266666666667,8.07899999999398,9.48060093841467,10.0609701101172,1.76144948897551,1.74961506880898,2.46816045727583,0.526300000000001,1.08610998387542,19.5276573744363,18.2775706249121
13.8333333333333,9.262,9.44627779333376,10.0594459270161,1.75507241575457,1.74882001732291,2.46879267876208,0.526300000000001,1.08610998387542,19.5276573744363,18.2720331362258
13.84,7.39200000000081,9.46336229179207,10.0626960477186,1.75824663237589,1.75051565129537,2.46943724023718,0.526300000000001,1.08610998387542,19.5276573744363,18.2838421179944
13.8466666666667,8.01000000000022,9.47840208708421,10.0646786271848,1.76104095310553,1.7515505290821,2.4700941122016,0.526300000000001,1.08610998387542,19.5276573744363,18.2910474913314
13.8533333333333,7.96299999999955,9.44644593842544,10.0665592942405,1.81663769051676,1.75253258694896,2.47076326313888,0.526300000000002,1.08610998387542,20.2122981549755,18.2978837919441
13.86,8.61099999999049,9.47160738298312,10.0738943225939,1.82147646573755,1.75636634330748,2.47144465951798,0.526300000000002,1.08610998387542,20.2122981549755,18.3245591217675
13.8666666666667,6.161,9.46145616101266,10.0734450398915,1.81952429318963,1.75613135876248,2.47213826579605,0.526300000000002,1.08610998387542,20.2122981549755,18.3229246547798
13.8733333333333,7.95399999999911,9.4203466352785,10.0660031082709,1.81161855653749,1.7522421162468,2.47284404442141,0.526300000000002,1.08610998387542,20.2122981549755,18.2958619004923
13.88,6.68100000003213,9.4574439267721,10.0720840184263,1.81875270395998,1.75541964309335,2.47356195583686,0.526300000000002,1.08610998387542,20.2122981549755,18.3179737747218
13.8866666666667,7.58600000000433,9.4340717331136,10.0694722480796,1.81425801800223,1.75405441494338,2.4742919584833,0.526300000000002,1.08610998387542,20.2122981549755,18.3084750180231
13.8933333333333,8.59299999999724,9.4193735142487,10.0736838590721,1.81143141649014,1.75625626373597,2.47503400880365,0.526300000000002,1.08610998387542,20.2122981549755,18.3237934574001
13.9,6.76,9.42667991370604,10.0678109178361,1.70483233885168,1.75318637057497,2.47578806124706,0.526300000000001,1.08610998387542,19.0081010980539,18.3024342021082
13.9066666666667,8.17899999999621,9.38482473626678,10.0592179433332,1.697262753303,1.74870111612442,2.47655406827345,0.526300000000001,1.08610998387542,19.0081010980539,18.2712049239697
13.9133333333333,7.28300000003088,9.43285556192957,10.0549454291495,1.70594921615114,1.74647385229736,2.47733198035831,0.526300000000001,1.08610998387542,19.0081010980539,18.2556873351611
13.92,7.61900000001594,9.43964844404339,10.0626772228018,1.70717772133087,1.75050582691541,2.47812174599783,0.526300000000001,1.08610998387542,19.0081010980539,18.2837737085975
13.9266666666667,8.95499999999557,9.41886670214044,10.0573093722864,1.70341930522062,1.74770594319775,2.47892331171436,0.526300000000001,1.08610998387542,19.0081010980539,18.26427226087
13.9333333333333,8.012,9.4533704623424,10.0592260609821,1.70965937348885,1.74870534966023,2.47973662206208,0.526300000000001,1.08610998387542,19.0081010980539,18.2712344131978
13.94,7.71799999999549,9.4405802224479,10.0699058450937,1.70734623516301,1.75428101634464,2.48056161963304,0.526300000000001,1.08610998387542,19.0081010980539,18.3100517979818
13.9466666666667,7.5330000000197,9.44534849804418,10.0574945098631,1.70820858654351,1.74780246165632,2.48139824506351,0.526300000000001,1.08610998387542,19.0081010980539,18.2649446940434
13.9533333333333,6.84400000002037,9.48675837762207,10.0681587517968,1.68641935088434,1.75336808996749,2.48224643704056,0.526300000000001,1.08610998387542,18.6837288713986,18.3036988897755
13.96,8.96099999999702,9.46200573840011,10.0610604138806,1.68201918297579,1.74966218103821,2.48310613230901,0.526300000000001,1.08610998387542,18.6837288713986,18.2778987326001
13.9666666666667,7.539,9.48895317091967,10.0714170254748,1.68680950964468,1.75507092430018,2.48397726567863,0.526300000000001,1.08610998387542,18.6837288713986,18.3155477515028
13.9733333333333,8.77499999998982,9.49277624202731,10.0643699599437,1.68748912019647,1.75138938244971,2.48485977003167,0.526300000000001,1.08610998387542,18.6837288713986,18.2899255954813
13.98,8.45999999999391,9.49020589386255,10.061572606195,1.68703220069762,1.74992941205802,2.48575357633063,0.526300000000001,1.08610998387542,18.6837288713986,18.2797597764992
13.9866666666667,7.51600000000297,9.5168707950386,10.0676851119872,1.69177230301105,1.75312064873773,2.48665861362638,0.526300000000001,1.08610998387542,18.6837288713986,18.3019767960437
13.9933333333333,7.76200000000406,9.5082336552358,10.0539683898954,1.69023691662089,1.74596478706602,2.4875748090666,0.526300000000001,1.08610998387542,18.6837288713986,18.252139696504
14,8.23,9.52448973761819,10.0713200731988,1.79742116188019,1.75502023933237,2.48850208790439,0.526300000000001,1.08610998387542,19.8346230529344,18.3151951247595
14.0066666666667,7.85099999999987,9.52923804601714,10.0641292331312,1.79831724242986,1.75126371249691,2.48944037350732,0.526300000000001,1.08610998387542,19.8346230529344,18.2890506628524
14.0133333333333,7.64599999998582,9.48453454084074,10.0508963949519,1.78988098721537,1.74436483485589,2.49038958736667,0.526300000000001,1.08610998387542,19.8346230529344,18.2409875001769
14.02,7.32699999999351,9.50695370017713,10.0564892847631,1.79411183553721,1.74727844666239,2.491349649107,0.526300000000001,1.08610998387542,19.8346230529344,18.2612937920623
14.0266666666667,7.6020000000033,9.50240173131697,10.0530134766688,1.79325280734958,1.74546734572071,2.49232047649603,0.526300000000001,1.08610998387542,19.8346230529344,18.2486727307783
14.0333333333333,7.726,9.46365250881394,10.0456035381091,1.78594021901655,1.74161050970901,2.49330198545473,0.526300000000001,1.08610998387542,19.8346230529344,18.2217809516971
14.04,7.53800000000117,9.49462526240704,10.0614633524533,1.79178526523777,1.74987240777028,2.49429409006782,0.526300000000001,1.08610998387542,19.8346230529344,18.2793627965463
14.0466666666667,7.46400000000466,9.4801878811561,10.0588902992334,1.78906070410143,1.7485302480874,2.49529670259443,0.526300000000001,1.08610998387542,19.8346230529344,18.2700147012249
14.0533333333333,7.14999999999893,9.47075570523151,10.0389039139221,1.6733975082914,1.73812828312431,2.49630973347915,0.526300000000001,1.08610998387542,18.570786737764,18.1974840788658
14.06,7.69799999999664,9.49692339448379,10.0496882792912,1.67802110405877,1.74373589358723,2.4973330913633,0.526300000000001,1.08610998387542,18.570786737764,18.2366026378992
14.0666666666667,8.907,9.48850238278291,10.052674853275,1.67653318689185,1.74529096989999,2.49836668309651,0.526300000000001,1.08610998387542,18.570786737764,18.247443383293
14.0733333333333,7.57300000000513,9.51066465539888,10.0562244547653,1.68044906149868,1.74714041055004,2.49941041374858,0.526300000000001,1.08610998387542,18.570786737764,18.2603320101562
14.08,8.37999999998906,9.52415990904923,10.0614702484454,1.68283355166347,1.74987600579003,2.50046418662164,0.526300000000001,1.08610998387542,18.570786737764,18.2793878534154
14.0866666666667,8.6599999999959,9.52565821082322,10.0587934841084,1.68309828813575,1.7484797606459,2.50152790326254,0.526300000000001,1.08610998387542,18.570786737764,18.2696630112886
14.0933333333333,8.38799999999381,9.54089046871687,10.0571332117147,1.68578969135618,1.74761410805355,2.50260146347561,0.526300000000001,1.08610998387542,18.570786737764,18.2636324443254
14.1,7.998,9.55865782852943,10.0655278389934,1.75713794734283,1.75199393009504,2.50368476533561,0.526299999999637,1.08610998387542,19.3207847215183,18.2941342523494
14.1066666666667,6.75500000000418,9.54418299394583,10.0587303739632,1.75447708411448,1.74844685030151,2.50477770520102,0.526299999999637,1.08610998387542,19.3207847215183,18.2694337596452
14.1133333333333,7.85800000000035,9.53876169522287,10.0541416741409,1.75348050385385,1.74605506586749,2.50588017772761,0.526299999999637,1.08610998387542,19.3207847215183,18.252768868069
14.12,7.64200000000226,9.55329044790473,10.0596095587837,1.7561512786763,1.74890536014422,2.50699207588223,0.526299999999637,1.08610998387542,19.3207847215183,18.2726275843531
14.1266666666667,9.12999999999474,9.5477413259218,10.0638181511182,1.75513120106859,1.75110132294813,2.50811329095698,0.526299999999637,1.08610998387542,19.3207847215183,18.2879200520199
14.1333333333333,7.496,9.55258944187444,10.0628418221828,1.75602241494677,1.75059172956804,2.50924371258358,0.526299999999637,1.08610998387542,19.3207847215183,18.2843718640151
14.14,9.87199999998575,9.55228848148066,10.0684170234011,1.75596709034597,1.75350302729339,2.51038322874802,0.526299999999637,1.08610998387542,19.3207847215183,18.3046379664087
14.1466666666667,7.38700000000261,9.55210635762371,10.0639313336883,1.75593361109125,1.75116040481174,2.51153172580558,0.526299999999637,1.08610998387542,19.3207847215183,18.2883314039344
14.1533333333333,7.60000000000606,9.57466413478067,10.071959589797,1.69901315071461,1.75535458552592,2.512689088496,0.526300000000001,1.08610998387542,18.6504369426655,18.3175211839202
14.16,8.14599999999944,9.58046198438517,10.083185338995,1.70004197246598,1.76123044537317,2.51385519995906,0.526300000000001,1.08610998387542,18.6504369426655,18.3583756946374
14.1666666666667,7.996,9.57280607869169,10.0673515106036,1.69868344079627,1.75294638104208,2.51502994175032,0.526300000000001,1.08610998387542,18.6504369426655,18.3007639127329
14.1733333333333,7.65699999999943,9.61184064570136,10.0920377940174,1.70561007986667,1.76587329531654,2.51621319385725,0.526300000000001,1.08610998387542,18.6504369426655,18.3906250344634
14.18,7.20599999999882,9.58871893382328,10.0721640228244,1.70150715865764,1.75546147427961,2.51740483471553,0.526300000000001,1.08610998387542,18.6504369426655,18.3182647818826
14.1866666666667,8.49800000000463,9.59427983556224,10.0691890094972,1.70249393428249,1.75390640264466,2.51860474122575,0.526300000000001,1.08610998387542,18.6504369426655,18.3074450546943
14.1933333333333,7.52200000000097,9.6256792859412,10.0830865703747,1.70806573067849,1.76117869012184,2.51981278877028,0.526300000000001,1.08610998387542,18.6504369426655,18.3580160419093
14.2,7.068,9.59678289632197,10.0595325230115,1.68764536962346,1.74886518147456,2.52102885123051,0.526300000000001,1.08610998387542,18.4829522319522,18.2723477244683
14.2066666666667,8.6259999999963,9.609854531968,10.061829063249,1.6899440863507,1.75006322608439,2.52225280100428,0.526300000000001,1.08610998387542,18.4829522319522,18.2806916453568
14.2133333333333,8.28299999999924,9.62664598440559,10.05993759385,1.6928969526666,1.74907645654433,2.5234845090237,0.526300000000001,1.08610998387542,18.4829522319522,18.2738193125802
14.22,7.85999999998898,9.61605504996353,10.0615464134977,1.69103448045438,1.74991574563014,2.52472384477315,0.526300000000001,1.08610998387542,18.4829522319522,18.2796646033864
14.2266666666667,8.49200000000225,9.64102731808902,10.0672015847777,1.69542598676709,1.752868066099,2.52597067630761,0.526300000000001,1.08610998387542,18.4829522319522,18.3002188365603
14.2333333333333,8.142,9.64717002107804,10.0629298245741,1.69650621379405,1.75063765822564,2.52722487027131,0.526300000000001,1.08610998387542,18.4829522319522,18.2846916693962
14.24,7.29500000000734,9.64697604201966,10.0675636142222,1.6964721015438,1.75305717903211,2.52848629191655,0.526300000000001,1.08610998387542,18.4829522319522,18.3015350587757
14.2466666666667,8.29999999999967,9.67099811767132,10.0697515495361,1.70069651145077,1.754200377968,2.52975480512291,0.526300000000001,1.08610998387542,18.4829522319522,18.3094906928334
14.2533333333333,9.11699999999727,9.65852341362946,10.0724208130353,1.78109694036822,1.75559574437709,2.53103027241672,0.526300000000001,1.08610998387542,19.3817344800546,18.319198843526
14.26,8.32499999999885,9.68097086132934,10.0872757451425,1.78523640130911,1.76337472928907,2.53231255499073,0.526300000000001,1.08610998387542,19.3817344800546,18.3732734559418
14.2666666666667,8.205,9.6700960408798,10.0714373923302,1.78323101098181,1.75508157186287,2.53360151272419,0.526300000000001,1.08610998387542,19.3817344800546,18.3156218285645
14.2733333333333,7.47600000000351,9.65646068157088,10.0795316458602,1.78071655864723,1.75931656680227,2.53489700420311,0.526300000000001,1.08610998387542,19.3817344800546,18.3450736048024
14.28,8.57499999999384,9.65849398828839,10.0682434615774,1.78109151413663,1.7534123469204,2.53619888674083,0.526300000000001,1.08610998387542,19.3817344800546,18.3040068922373
14.2866666666667,7.66299999999887,9.62623162042453,10.0431272100356,1.77514211563848,1.7403228610594,2.53750701639891,0.526300000000001,1.08610998387542,19.3817344800546,18.2127984060629
14.2933333333333,8.12799999999842,9.63269210947387,10.061135062756,1.77633347344612,1.74970112661985,2.53882124800825,0.526300000000001,1.08610998387542,19.3817344800546,18.2781699623891
14.3,8.289,9.6437705547265,10.0618909122977,1.64923849539858,1.75009549866932,2.54014143519048,0.526300000000001,1.08610998387542,17.9743176800644,18.280916385184
14.3066666666667,7.84500000000246,9.63352819695602,10.0606401308921,1.64748688894726,1.74944292307658,2.54146743037969,0.526300000000001,1.08610998387542,17.9743176800644,18.2763717107676
14.3133333333333,8.50299999998245,9.65868108490971,10.0459786071035,1.65178843374742,1.74180559460046,2.54279908484441,0.526300000000001,1.08610998387542,17.9743176800644,18.2231416569286
14.32,7.58000000001093,9.65835469326732,10.044449079329,1.65173261557359,1.74101013169833,2.54413624870979,0.526300000000001,1.08610998387542,17.9743176800644,18.2175930328401
14.3266666666667,7.13200000000425,9.65867575532912,10.0500376602583,1.65178752230418,1.74391776469491,2.54547877098023,0.526300000000001,1.08610998387542,17.9743176800644,18.2378706638205
14.3333333333333,6.198,9.68906590972652,10.0458550578175,1.65698472315305,1.7417413312173,2.54682649956207,0.526300000000001,1.08610998387542,17.9743176800644,18.2226934293578
14.34,7.72600000000035,9.70016479303887,10.056115152966,1.65888280912583,1.74708344179927,2.54817928128672,0.526300000000001,1.08610998387542,17.9743176800644,18.2599350666896
14.3466666666667,6.85100000002567,9.71046016818326,10.0569573375575,1.66064348239324,1.7475224254308,2.54953696193402,0.526300000000001,1.08610998387542,17.9743176800644,18.2629936792201
14.3533333333333,7.92100000001683,9.73020085469249,10.0560322965016,1.69862137806865,1.74704025734024,2.55089938625577,0.526300000000001,1.08610998387542,18.3480789154966,18.2596341657147
14.36,8.30699999999594,9.73263703744047,10.0720246555855,1.69904666755222,1.75538860500358,2.55226639799967,0.526300000000001,1.08610998387542,18.3480789154966,18.3177578504395
14.3666666666667,7.871,9.73723303548087,10.06027102388,1.6998490004785,1.74925037828284,2.55363783993346,0.526300000000001,1.08610998387542,18.3480789154966,18.2750306801538
14.3733333333333,8.21300000000075,9.75518978055499,10.0680130025459,1.70298374677191,1.75329194444999,2.55501355386929,0.526300000000001,1.08610998387542,18.3480789154966,18.303168955523
14.38,8.94099999998514,9.77438975824081,10.084449544891,1.70633552676522,1.76189298513931,2.55639338068841,0.526300000000001,1.08610998387542,18.3480789154966,18.3629794425492
14.3866666666667,8.51799999999467,9.76777728550692,10.0646357464252,1.7051811736624,1.7515281416319,2.55777716036609,0.526300000000001,1.08610998387542,18.3480789154966,18.2908916329342
14.3933333333333,6.96300000001465,9.76933502113864,10.0725915883298,1.70545311080788,1.75568504290893,2.55916473199677,0.526300000000001,1.08610998387542,18.3480789154966,18.319820043366
14.4,8.589,9.78708712942131,10.0759901478426,1.81151127840388,1.75746278208845,2.56055593381957,0.526300000000002,1.08610998387542,19.4537534126057,18.3321845876392
14.4066666666667,7.34100000000766,9.78397643777709,10.0687851483524,1.81093551434634,1.7536953708812,2.56195060324386,0.526300000000002,1.08610998387542,19.4537534126057,18.3059765119076
14.4133333333333,6.62800000002727,9.7346503831093,10.0543233960382,1.80180565750862,1.74614974391698,2.56334857687531,0.526300000000002,1.08610998387542,19.4537534126057,18.2534286872505
14.42,8.55799999999969,9.75357131154342,10.0541559086449,1.8053077695061,1.74606248199424,2.56474969054196,0.526300000000002,1.08610998387542,19.4537534126057,18.252820552102
14.4266666666667,9.18199999999206,9.7616182413279,10.0823839352943,1.80679719162611,1.76081053508569,2.5661537793207,0.526300000000002,1.08610998387542,19.4537534126057,18.3554575918639
14.4333333333333,9.466,9.73457539943677,10.0693817930874,1.80179177863264,1.75400714487326,2.56756067756391,0.526300000000002,1.08610998387542,19.4537534126057,18.308146086082
14.44,8.68200000000361,9.7529842749864,10.0704306409997,1.80519911375083,1.75455530514825,2.56897021892634,0.526300000000002,1.08610998387542,19.4537534126057,18.3119603144583
14.4466666666667,8.2569999999926,9.73998072407584,10.0742620981597,1.80279226084125,1.75655871346368,2.57038223639222,0.526300000000002,1.08610998387542,19.4537534126057,18.325897124312
14.4533333333333,8.1310000000031,9.72269568636893,10.0551105222557,1.73102532607254,1.74655988027114,2.57179656230262,0.526300000000001,1.08610998387542,18.7125316581069,18.2562868238189
14.46,6.8090000000051,9.75520997218048,10.0880520828916,1.7368141581017,1.76378189959882,2.573213028383,0.526300000000001,1.08610998387542,18.7125316581069,18.3761016555482
14.4666666666667,7.053,9.74732766128613,10.0865702764745,1.73541079423778,1.76300478244111,2.57463146577101,0.526300000000001,1.08610998387542,18.7125316581069,18.370703621265
14.4733333333333,8.88199999999484,9.74196316505821,10.0676598687095,1.734455701213,1.75310746167439,2.57605170504444,0.526300000000001,1.08610998387542,18.7125316581069,18.3018850169905
14.48,8.06900000001024,9.76525536286604,10.0815478212464,1.73860263593212,1.76037250881724,2.57747357624949,0.526300000000001,1.08610998387542,18.7125316581069,18.3524133476281
14.4866666666667,7.93300000000515,9.74971100467058,10.0726454737518,1.73583512385708,1.75571322026565,2.57889690892911,0.526300000000001,1.08610998387542,18.7125316581069,18.3200160552592
14.4933333333333,8.91499999999612,9.74477654381051,10.0687533302324,1.7349565941782,1.75367874550512,2.58032153215164,0.526300000000001,1.08610998387542,18.7125316581069,18.3058608155596
14.5,7.871,9.77372133654548,10.0861268819087,1.77651350443685,1.76277229339196,2.58174727453961,0.52658255501717,1.08610998387542,19.1040030907958,18.369088544802
14.5066666666667,8.65299999999301,9.75305212459607,10.0750962880338,1.77275657983364,1.75699510021267,2.58317396429869,0.52658255501717,1.08610998387542,19.1040030907958,18.3289321675917
14.5133333333333,7.6780000000033,9.75386782138306,10.0746215959937,1.77290484437973,1.7567467674118,2.5846014292469,0.52658255501717,1.08610998387542,19.1040030907958,18.3272050588896
14.52,8.77699999997465,9.77536843708345,10.0874120628932,1.77681288849417,1.76344622010518,2.58602949684393,0.52658255501717,1.08610998387542,19.1040030907958,18.373770045962
14.5266666666667,7.23300000000037,9.75272184265321,10.0856235207589,1.7726965463713,1.76250838629946,2.58745799422066,0.52658255501717,1.08610998387542,19.1040030907958,18.3672551245181
14.5333333333333,7.084,9.78129571545369,10.1032627130586,1.7778902560297,1.77177215545785,2.58888674820887,0.52658255501717,1.08610998387542,19.1040030907958,18.4315579133452
14.54,7.67500000000767,9.76889731944672,10.0908979036817,1.77563667040133,1.76527499953225,2.59031558537105,0.52658255501717,1.08610998387542,19.1040030907958,18.3864708463252
14.5466666666667,6.40700000002327,9.76002541430123,10.0883891764658,1.77402407487519,1.76395871651271,2.59174433203043,0.52658255501717,1.08610998387542,19.1040030907958,18.3773297557266
14.5533333333333,8.54500000000052,9.77862670340584,10.0953975248624,1.765646714016,1.76763750818062,2.59317281430113,0.52629999999998,1.08610998387542,18.9776206944885,18.4028718841613
14.56,9.05399999999608,9.7799215220044,10.1093558264268,1.76588050882923,1.77497966996402,2.59460085811844,0.52629999999998,1.08610998387542,18.9776206944885,18.4537961625012
14.5666666666667,8.459,9.77825959029827,10.1112545818465,1.76558042740217,1.77597999640575,2.59602828926928,0.52629999999998,1.08610998387542,18.9776206944885,18.4607288566595
14.5733333333333,7.03400000000049,9.79782745171626,10.1127999076177,1.76911363623209,1.77679440190803,2.59745493342279,0.52629999999998,1.08610998387542,18.9776206944885,18.4663720772537
14.58,7.03600000001974,9.78495767911617,10.1046299780208,1.766789846564,1.77249156954364,2.59888061616096,0.52629999999998,1.08610998387542,18.9776206944885,18.4365469014079
14.5866666666667,9.02500000000176,9.77535325222468,10.0953738435786,1.76505565368648,1.76762506890009,2.60030516300949,0.52629999999998,1.08610998387542,18.9776206944885,18.4027855471707
14.5933333333333,7.6600000000029,9.79287242472747,10.1087047113395,1.76821894750064,1.7746367277545,2.60172839946875,0.52629999999998,1.08610998387542,18.9776206944885,18.4514191251583
14.6,8.41,9.78120377234403,10.1111093585833,1.78693671768629,1.7759034747721,2.60315015104475,0.5263,1.08610998387542,19.2013907242573,18.4601985746826
14.6066666666667,7.81999999999653,9.78897019405719,10.1075619653229,1.788355572098,1.77403495041526,2.60457024328033,0.5263,1.08610998387542,19.2013907242573,18.447247652253
14.6133333333333,8.62299999999709,9.79546124036241,10.1120940126434,1.78954142705502,1.77642235577712,2.60598850178638,0.5263,1.08610998387542,19.2013907242573,18.4637941830176
14.62,7.69799999999901,9.76976722390255,10.0947518258051,1.78484736459547,1.76729835693762,2.60740475227315,0.5263,1.08610998387542,19.2013907242573,18.400517873437
14.6266666666667,7.58199999999856,9.77153236634697,10.0935399881514,1.78516984002071,1.76666196042956,2.60881882058168,0.5263,1.08610998387542,19.2013907242573,18.396100310258
14.6333333333333,7.373,9.76244640982337,10.0960274996903,1.78350991863422,1.7679684421402,2.61023053271523,0.5263,1.08610998387542,19.2013907242573,18.4051687145228
14.64,7.29099999999982,9.74211950242538,10.0754183551141,1.77979637804844,1.75716360134307,2.61163971487086,0.5263,1.08610998387542,19.2013907242573,18.3301040154532
14.6466666666667,7.71099999999588,9.75168701478604,10.0775797371793,1.78154427529422,1.75829468589315,2.61304619347102,0.5263,1.08610998387542,19.2013907242573,18.3379692188914
14.6533333333333,8.25100000000051,9.74124984784593,10.060752858404,1.68771430571391,1.74950173023652,2.61444979519521,0.526300000000001,1.08610998387542,18.2095858360579,18.2767812794285
14.66,7.99400000000104,9.74156811517342,10.0683646503356,1.68776944692577,1.75347566375123,2.61585034701166,0.526300000000001,1.08610998387542,18.2095858360579,18.3044475357763
14.6666666666667,6.633,9.7593390480217,10.0830330120802,1.69084833906614,1.76115062573147,2.61724767620909,0.526300000000001,1.08610998387542,18.2095858360579,18.3578210180125
14.6733333333333,8.01900000000137,9.77317849878534,10.0697734819945,1.69324608467393,1.75421184022021,2.61864161042847,0.526300000000001,1.08610998387542,18.2095858360579,18.3095704510239
14.68,9.09199999998647,9.7844972362238,10.0828037310089,1.69520710563077,1.76103048648775,2.62003197769477,0.526300000000001,1.08610998387542,18.2095858360579,18.3569861396562
14.6866666666667,8.35899999999019,9.8026369160805,10.0880639697219,1.69834988480936,1.76378813444001,2.62141860644884,0.526300000000001,1.08610998387542,18.2095858360579,18.3761449609811
14.6933333333333,7.69300000000375,9.80971451305565,10.0903867066536,1.69957610955994,1.76500673075341,2.62280132557914,0.526300000000001,1.08610998387542,18.2095858360579,18.3846080049271
14.7,8.704,9.80311460169769,10.0913063900226,1.8060147940737,1.76548938677194,2.6241799644536,0.526300000000003,1.08610998387542,19.3630177166532,18.3879594698921
14.7066666666667,8.12799999999462,9.81157541344374,10.0747873553601,1.80757351819395,1.75683348094821,2.62555435295138,0.526300000000003,1.08610998387542,19.3630177166532,18.3278081447446
14.7133333333333,7.31100000001498,9.77956205330964,10.0760572570642,1.80167573933904,1.75749789806507,2.62692432149468,0.526300000000003,1.08610998387542,19.3630177166532,18.3324287845303
14.72,9.23899999998298,9.7848317132875,10.0688680290681,1.80264656180378,1.75373867761237,2.62828970108046,0.526300000000003,1.08610998387542,19.3630177166532,18.3062778826602
14.7266666666667,6.10600000001058,9.78182303503736,10.0716884542387,1.80209227700235,1.75521282773908,2.62965032331216,0.526300000000003,1.08610998387542,19.3630177166532,18.3165349876511
14.7333333333333,8.09,9.7546076988729,10.0776072610512,1.79707843173626,1.75830909268861,2.63100602043136,0.526300000000003,1.08610998387542,19.3630177166532,18.338069388301
14.74,8.62599999999914,9.76548259670297,10.0627565646215,1.79908189973221,1.75054723420982,2.63235662534944,0.526300000000003,1.08610998387542,19.3630177166532,18.2840620361596
14.7466666666667,8.07000000000114,9.76586740576723,10.076059640621,1.79915279259547,1.75749914530796,2.63370197167906,0.526300000000003,1.08610998387542,19.3630177166532,18.3324374578413
14.7533333333333,7.94800000000559,9.75780961819128,10.0695953571667,1.74568770520565,1.75411875079112,2.63504189376569,0.526300000000001,1.08610998387542,18.8031249382448,18.3089226985704
14.76,7.66600000000232,9.75693972847798,10.0655879919783,1.74553208054839,1.75202534075603,2.63637622671897,0.526300000000001,1.08610998387542,18.8031249382448,18.2943529095499
14.7666666666667,8.351,9.74478207182247,10.070393124404,1.74335705638025,1.75453569584876,2.63770480644407,0.526300000000001,1.08610998387542,18.8031249382448,18.3118238751825
14.7733333333333,8.37999999999945,9.75645641762867,10.060081879384,1.74544561546653,1.74915171646947,2.63902746967284,0.526300000000001,1.08610998387542,18.8031249382448,18.2743435040398
14.78,7.13600000001811,9.75511566941635,10.0638575983179,1.74520575347274,1.75112191443138,2.64034405399493,0.526300000000001,1.08610998387542,18.8031249382448,18.2880634188091
14.7866666666667,7.52000000000928,9.76193148575854,10.0701536194055,1.74642511388815,1.75441051402024,2.64165439788879,0.526300000000001,1.08610998387542,18.8031249382448,18.3109528622754
14.7933333333333,7.61699999999629,9.77073649105118,10.0767593759424,1.74800034337971,1.75786532107843,2.64295834075247,0.526300000000001,1.08610998387542,18.8031249382448,18.3349837507161
14.8,7.847,9.75556626851389,10.0734204480472,1.72246671267481,1.75611849730252,2.64425572293438,0.526300000000001,1.08610998387542,18.5572737084714,18.3228351930402
14.8066666666667,6.8510000000051,9.76128386614758,10.063160165112,1.72347622573939,1.75075787730415,2.64554638576384,0.526300000000001,1.08610998387542,18.5572737084714,18.2855287524309
14.8133333333333,7.62600000000704,9.7888764909121,10.0800084889274,1.72834804725791,1.75956626816507,2.64683017158148,0.526300000000001,1.08610998387542,18.5572737084714,18.34680938547
14.82,7.18699999999856,9.77463786164092,10.0698456028433,1.72583403994365,1.75424953207686,2.64810692376945,0.526300000000001,1.08610998387542,18.5572737084714,18.3098327223632
14.8266666666667,7.19200000000301,9.77656148985492,10.071156800991,1.72617368046015,1.75493488566021,2.64937648678156,0.526300000000001,1.08610998387542,18.5572737084714,18.3146012923555
14.8333333333333,7.811,9.80172822409743,10.0907639202188,1.73061718079691,1.76520468432763,2.65063870617307,0.526300000000001,1.08610998387542,18.5572737084714,18.3859825911267
14.84,7.67500000000755,9.76914826796067,10.0587166118887,1.72486478381642,1.74843967378256,2.65189342863042,0.526300000000001,1.08610998387542,18.5572737084714,18.2693837682191
14.8466666666667,8.13100000000711,9.77336435246857,10.055589752181,1.72560918604001,1.74680961705475,2.65314050200068,0.526300000000001,1.08610998387542,18.5572737084714,18.2580270667415
14.8533333333333,7.55300000000082,9.7947607608964,10.0658780404482,1.74997346838113,1.75217680341671,2.65437977532082,0.539396354549758,1.08610998387542,18.7781779631213,18.2954072593852
14.86,8.25100000000089,9.77377435456364,10.0612156451804,1.74622394808395,1.74974316848305,2.65561109884669,0.539396354549758,1.08610998387542,18.7781779631213,18.2784627534386
14.8666666666667,7.181,9.79556044793513,10.0750250577263,1.75011634385659,1.75695783493611,2.65683432408189,0.539396354549758,1.08610998387542,18.7781779631213,18.3286729996746
14.8733333333333,8.77499999999609,9.79885189086201,10.073095531066,1.75070440699926,1.75594857260228,2.65804930380623,0.539396354549758,1.08610998387542,18.7781779631213,18.3216532103529
14.88,8.41699999999958,9.78096679423076,10.0663848510135,1.74750897983691,1.75244147970967,2.65925589210409,0.539396354549758,1.08610998387542,18.7781779631213,18.2972496300331
14.8866666666667,8.07900000000538,9.81902256976047,10.0841480802116,1.75430818597592,1.76173497970032,2.66045394439239,0.539396354549758,1.08610998387542,18.7781779631213,18.3618815726177
14.8933333333333,9.61300000000061,9.81226110984389,10.0885467396251,1.75310015489171,1.76404136774008,2.66164331744837,0.539396354549758,1.08610998387542,18.7781779631213,18.3779038043082
14.9,7.653,9.80187224713863,10.0866065216133,1.80278531244753,1.76302378808355,2.66282386943705,0.526299999999941,1.08610998387542,19.3308429424597,18.3708356482834
14.9066666666667,8.07399999999737,9.83199746919197,10.096208668067,1.80832602002693,1.7680636198882,2.66399545993837,0.526299999999941,1.08610998387542,19.3308429424597,18.4058292643195
14.9133333333333,7.22100000000194,9.7907654857101,10.0845114602564,1.80074252859284,1.76192543775381,2.66515794997411,0.526299999999941,1.08610998387542,19.3308429424597,18.3632049291399
14.92,8.7629999999839,9.80397532282695,10.0880982790768,1.80317211548539,1.76380613035255,2.6663112020344,0.526299999999941,1.08610998387542,19.3308429424597,18.376269955183
14.9266666666667,7.93699999999285,9.79821378879613,10.0849068399962,1.80211243946982,1.76213268337102,2.667455080104,0.526299999999941,1.08610998387542,19.3308429424597,18.3646448762397
14.9333333333333,7.298,9.76756040215684,10.0821005222591,1.79647459051436,1.76066205156221,2.66858944968815,0.526299999999941,1.08610998387542,19.3308429424597,18.3544256726537
14.94,7.82700000000053,9.7879125871834,10.0847863468751,1.80021781622849,1.76206952294724,2.66971417783819,0.526299999999941,1.08610998387542,19.3308429424597,18.3642060422089
14.9466666666667,8.33400000000006,9.76091591885259,10.066855278384,1.79525252021925,1.75268717912693,2.67082913317673,0.526299999999941,1.08610998387542,19.3308429424597,18.2989598225766
14.9533333333333,8.06300000000543,9.76639308904632,10.0804027876819,1.79302447797498,1.75977276261244,2.67193418592258,0.5263,1.08610998387542,19.2960242925595,18.3482447544156
14.96,8.32800000000574,9.78391754992327,10.0897610267526,1.79624181594501,1.76467842001769,2.67302920791519,0.5263,1.08610998387542,19.2960242925595,18.3823281075522
14.9666666666667,8.315,9.75470715243172,10.0839427630588,1.79087904206973,1.76162737307573,2.67411407263881,0.5263,1.08610998387542,19.2960242925595,18.3611338702165
14.9733333333333,6.83400000000699,9.75208953941177,10.0787066584236,1.79039847117975,1.75888461361523,2.67518865524623,0.5263,1.08610998387542,19.2960242925595,18.3420707200617
14.98,8.68499999999502,9.75763420929955,10.0752133253694,1.7914164241477,1.757056331314,2.67625283258217,0.5263,1.08610998387542,19.2960242925595,18.3293580060717
14.9866666666667,8.81999999998472,9.74333924874243,10.0799078947049,1.78879199423207,1.75951358950876,2.67730648320619,0.5263,1.08610998387542,19.2960242925595,18.3464432004974
14.9933333333333,8.39599999999633,9.75833258262154,10.0879256431108,1.79154463939048,1.76371558072982,2.67834948741532,0.5263,1.08610998387542,19.2960242925595,18.375641020396
15,7.769,9.74851852910325,10.0873042315973,1.72214252987759,1.76338966863571,2.67938172726616,0.526300000000001,1.08610998387542,18.5671946199425,18.3733772282934
15.0066666666667,7.71500000000319,9.73624576888086,10.0836833342611,1.71997446277336,1.76149141282949,2.68040308659665,0.526300000000001,1.08610998387542,18.5671946199425,18.3601891314926
15.0133333333333,8.59299999998007,9.77193877957242,10.0814327842987,1.72627987744204,1.76031224855569,2.68141345104735,0.526300000000001,1.08610998387542,18.5671946199425,18.351994524327
15.02,7.21100000000653,9.76248805567327,10.0889318549286,1.72461034237204,1.76424339443772,2.68241270808235,0.526300000000001,1.08610998387542,18.5671946199425,18.37930692951
15.0266666666667,7.9490000000017,9.77607821245727,10.0958168523119,1.72701113659688,1.76785778174018,2.68340074700967,0.526300000000001,1.08610998387542,18.5671946199425,18.4044006975788
15.0333333333333,8.099,9.77592831696936,10.0851634730097,1.72698465653286,1.76226721101787,2.68437745900131,0.526300000000001,1.08610998387542,18.5671946199425,18.3655795470696
15.04,8.58499999999233,9.76084646662057,10.0801061209315,1.72432034442868,1.75961739658779,2.68534273711271,0.526300000000001,1.08610998387542,18.5671946199425,18.3471647908143
15.0466666666667,8.61299999999998,9.7959192196884,10.0891377146012,1.73051618634227,1.76435139218719,2.68629647630189,0.526300000000001,1.08610998387542,18.5671946199425,18.3800569785267
15.0533333333333,8.65599999997327,9.77501759595555,10.0793071491013,1.75967371618862,1.75919901608138,2.68723857344806,0.532217011219063,1.08610998387542,18.9204045581242,18.3442564311783
15.06,8.80799999999662,9.77388546511312,10.0776803540287,1.75946991288421,1.75834735206179,2.68816892736973,0.532217011219063,1.08610998387542,18.9204045581242,18.338335401635
15.0666666666667,6.495,9.77940319041858,10.0775107144101,1.76046319970931,1.75825855771353,2.68908743884242,0.532217011219063,1.08610998387542,18.9204045581242,18.3377180210613
15.0733333333333,7.49799999999996,9.75114406967732,10.0630262919687,1.75537606492691,1.75068800571162,2.68999401061579,0.532217011219063,1.08610998387542,18.9204045581242,18.2850422402641
15.08,8.74999999998506,9.76867673653885,10.0649449980913,1.75853225086192,1.7516896019132,2.6908885474304,0.532217011219063,1.08610998387542,18.9204045581242,18.2920156826776
15.0866666666667,8.77699999998653,9.77229211972897,10.0721146358774,1.75918308291529,1.75543565168848,2.69177095603385,0.532217011219063,1.08610998387542,18.9204045581242,18.318085142045
15.0933333333333,7.76300000000078,9.76116416244642,10.0671231713804,1.75717985645019,1.75282710716865,2.69264114519652,0.532217011219063,1.08610998387542,18.9204045581242,18.2999337569918
15.1,7.629,9.76342162718388,10.067921094697,1.73762310371222,1.75324392907092,2.69349902572675,0.5263,1.08610998387542,18.7055015299394,18.3028347888488
15.1066666666667,7.37200000000189,9.7473142737709,10.0533720648055,1.73475643355304,1.74565413335729,2.69434451048554,0.5263,1.08610998387542,18.7055015299394,18.2499746039478
15.1133333333333,7.9979999999917,9.76590831584059,10.0607518868638,1.73806566655818,1.74950122340235,2.6951775144007,0.5263,1.08610998387542,18.7055015299394,18.2767777495481
15.12,7.19100000002259,9.76289930608994,10.0636258585936,1.737530144785,1.75100094834218,2.69599795448052,0.5263,1.08610998387542,18.7055015299394,18.2872211926671
15.1266666666667,8.41299999999669,9.75962103752948,10.05728781901,1.73694670227803,1.74769470697924,2.6968057498269,0.5263,1.08610998387542,18.7055015299394,18.2641939786034
15.1333333333333,6.535,9.76369031311887,10.063259914752,1.73767092248991,1.75080994023357,2.69760082164796,0.5263,1.08610998387542,18.7055015299394,18.2858912596197
15.14,7.20900000000167,9.7645793682428,10.059199466701,1.73782915008498,1.74869148017214,2.69838309327009,0.5263,1.08610998387542,18.7055015299394,18.271137803439
15.1466666666667,7.78800000001515,9.76168501500969,10.051384956931,1.7373140340488,1.74461922164761,2.69915249014951,0.5263,1.08610998387542,18.7055015299394,18.2427608881816
15.1533333333333,8.39999999998695,9.76085975728689,10.0548905618806,1.73133876064043,1.7464452622682,2.69990893988327,0.526300000000001,1.08610998387542,18.6427423736371,18.2554881024589
15.16,7.25800000000905,9.77838484059723,10.0637514105789,1.73444728353423,1.751066484678,2.70065237221969,0.526300000000001,1.08610998387542,18.6427423736371,18.287677491675
15.1666666666667,7.623,9.79519483834481,10.0861576054755,1.73742896766763,1.76278840229619,2.70138271906829,0.526300000000001,1.08610998387542,18.6427423736371,18.3692004539195
15.1733333333333,8.50099999999463,9.78305813164799,10.0687512924377,1.73527621153208,1.7536776807348,2.70209991450914,0.526300000000001,1.08610998387542,18.6427423736371,18.3058534057876
15.18,7.04700000001825,9.80063072405736,10.0780339957235,1.73839316138279,1.75853246810148,2.70280389480171,0.526300000000001,1.08610998387542,18.6427423736371,18.3396224664301
15.1866666666667,6.24200000002178,9.80833910074467,10.0898180498293,1.73976043964231,1.7647083398427,2.70349459839309,0.526300000000001,1.08610998387542,18.6427423736371,18.3825358864804
15.1933333333333,7.29000000000574,9.80459226629906,10.0778968217038,1.73909584247908,1.75846066192849,2.70417196592573,0.526300000000001,1.08610998387542,18.6427423736371,18.3391232217134
15.2,8.801,9.82064787119981,10.0948709263432,1.83665076255044,1.76736091082869,2.7048359402446,0.526300000000002,1.08610998387542,19.6563222382099,18.400952064301
15.2066666666667,8.27399999999208,9.8106850252927,10.0837847052508,1.83478751800971,1.7615445380369,2.70548646640374,0.526300000000002,1.08610998387542,19.6563222382099,18.3605582822951
15.2133333333333,8.67699999999436,9.77261294189045,10.0754631607285,1.82766730334264,1.75718704388675,2.70612349167237,0.526300000000002,1.08610998387542,19.6563222382099,18.3302670445941
15.22,7.54900000000255,9.80785493468212,10.1010120932396,1.834258236424,1.77058837035029,2.70674696554029,0.526300000000002,1.08610998387542,19.6563222382099,18.4233471381997
15.2266666666667,7.65500000000388,9.78692239751431,10.0895031823671,1.8303434478219,1.76454313411927,2.70735683972286,0.526300000000002,1.08610998387542,19.6563222382099,18.3813885967907
15.2333333333333,6.788,9.7667421194541,10.092394419031,1.82656934619705,1.7660605053295,2.7079530681653,0.526300000000002,1.08610998387542,19.6563222382099,18.3919248062078
15.24,7.78899999999885,9.78571542588833,10.0945071580288,1.83011772082443,1.76716985735101,2.70853560704654,0.526300000000002,1.08610998387542,19.6563222382099,18.3996259328902
15.2466666666667,8.19500000000371,9.74826365949533,10.0815117310986,1.82311351741476,1.76035360342366,2.70910441478238,0.526300000000002,1.08610998387542,19.6563222382099,18.3522819511134
15.2533333333333,7.74499999999424,9.7724733846986,10.1039552526149,1.78206736716825,1.77213652480473,2.70965945202822,0.526300000000001,1.08610998387542,19.1661746042227,18.4340848238659
15.26,8.33799999999855,9.76204179487104,10.0885276182714,1.78016510608372,1.76403133731771,2.7102006816811,0.526300000000001,1.08610998387542,19.1661746042227,18.3778341391573
15.2666666666667,7.646,9.71937170616444,10.071073774576,1.77238396720057,1.75489148307386,2.71072806888129,0.526300000000001,1.08610998387542,19.1661746042227,18.3142993231876
15.2733333333333,9.22999999998756,9.75412529129321,10.0825441532596,1.77872148560681,1.76089447891269,2.71124158101327,0.526300000000001,1.08610998387542,19.1661746042227,18.3560409652909
15.28,9.33600000000193,9.72258023556621,10.0639504839567,1.77296906120066,1.75117040147841,2.71174118770609,0.526300000000001,1.08610998387542,19.1661746042227,18.2884010043276
15.2866666666667,7.45900000002095,9.72780568042211,10.0782880148943,1.77392195146601,1.75866544410217,2.71222686083332,0.526300000000001,1.08610998387542,19.1661746042227,18.3405469869076
15.2933333333333,8.46799999999755,9.74146560373451,10.0754077376981,1.77641291794039,1.75715804628329,2.71269857451227,0.526300000000001,1.08610998387542,19.1661746042227,18.3300653831645
15.3,7.731,9.71099638633271,10.0650006651166,1.64132740924593,1.75171866671847,2.71315630510279,0.526300000000001,1.08610998387542,17.7642652186011,18.292218021571
15.3066666666667,7.32399999999963,9.73607659031977,10.0817356198123,1.64556640024086,1.76047088704158,2.71360003120544,0.526300000000001,1.08610998387542,17.7642652186011,18.3530970896628
15.3133333333333,7.58700000000857,9.76570183125516,10.06432290616,1.65057358158645,1.75136481783846,2.71402973365915,0.526300000000001,1.08610998387542,17.7642652186011,18.2897545747033
15.32,6.04300000002087,9.76491052866744,10.0834076296121,1.6504398376765,1.761346930478,2.71444539553832,0.526300000000001,1.08610998387542,17.7642652186011,18.3591851490924
15.3266666666667,8.97199999999438,9.7986193651019,10.0904273835141,1.65613721773645,1.76502807638392,2.71484700214934,0.526300000000001,1.08610998387542,17.7642652186011,18.3847562310885
15.3333333333333,8.537,9.80916527758148,10.0773191293506,1.65791966049717,1.75815828007273,2.71523454102662,0.526300000000001,1.08610998387542,17.7642652186011,18.3370207855031
15.34,6.7760000000117,9.80520636422159,10.0849539523416,1.65725053523444,1.76215737926345,2.71560800192807,0.526300000000001,1.08610998387542,17.7642652186011,18.3648164600784
15.3466666666667,6.60800000001934,9.83299049485288,10.080125598326,1.6619465368941,1.75962759672696,2.71596737683,0.526300000000001,1.08610998387542,17.7642652186011,18.3472356938996
15.3533333333333,7.96299999998666,9.80673985628526,10.0774374964836,1.81413829165762,1.75822023422842,2.71631265992154,0.526300000000003,1.08610998387542,19.4429229143308,18.3374515574769
15.36,8.38800000000362,9.81923047407771,10.0843446238393,1.81644891765116,1.76183799222944,2.71664384759851,0.526300000000003,1.08610998387542,19.4429229143308,18.3625973387796
15.3666666666667,7.635,9.84469216353126,10.0884050975602,1.82115904828426,1.76396706795427,2.71696093845675,0.526300000000003,1.08610998387542,19.4429229143308,18.3773877605136
15.3733333333333,8.00799999999761,9.77144652712084,10.0685292082292,1.80760941653546,1.75356164185825,2.71726393328495,0.526300000000003,1.08610998387542,19.4429229143308,18.3050458784169
15.38,6.77000000002831,9.7865129033927,10.0590543544436,1.81039652932848,1.74861580230878,2.71755283505693,0.526300000000003,1.08610998387542,19.4429229143308,18.2706106547456
15.3866666666667,8.47700000000256,9.76917848965498,10.048425454058,1.80718985471634,1.74307863230707,2.71782764892348,0.526300000000003,1.08610998387542,19.4429229143308,18.2320197703699
15.3933333333333,8.30199999999457,9.73886585479594,10.0551675858004,1.80158235289364,1.74658961603482,2.71808838220357,0.526300000000003,1.08610998387542,19.4429229143308,18.2564940361401
15.4,8.282,9.78260920119648,10.0673701877873,1.78222195579008,1.75295613738035,2.71833504437518,0.526300000000004,1.08610998387542,19.1479773042243,18.300831816798
15.4066666666667,7.88599999999992,9.73660624793453,10.0516774346989,1.77384101450454,1.74477152220694,2.71856764706552,0.526300000000004,1.08610998387542,19.1479773042243,18.2438225686637
15.4133333333333,8.28399999999573,9.73600018854546,10.0500247442419,1.77373060098117,1.74391104100624,2.71878620404084,0.526300000000004,1.08610998387542,19.1479773042243,18.2378237862878
15.42,9.300999999977,9.76408137963792,10.0632432645216,1.77884650761511,1.75080124980693,2.7189907311957,0.526300000000004,1.08610998387542,19.1479773042243,18.2858307495954
15.4266666666667,7.84799999999516,9.73606777970814,10.0658503771371,1.77374291492029,1.75216235732112,2.71918124654175,0.526300000000004,1.08610998387542,19.1479773042243,18.2953066996834
15.4333333333333,7.178,9.74564465698897,10.0587337139413,1.77548765608359,1.74844859200522,2.71935777019606,0.526300000000004,1.08610998387542,19.1479773042243,18.2694458922932
15.44,7.37699999999503,9.74142295128683,10.0588054076661,1.77471853442714,1.74848597852598,2.71952032436894,0.526300000000004,1.08610998387542,19.1479773042243,18.2697063245366
15.4466666666667,8.08899999999819,9.72605958984731,10.0575270161052,1.7719195960755,1.74781940862267,2.71966893335132,0.526300000000004,1.08610998387542,19.1479773042243,18.2650627603618
15.4533333333333,9.11799999998461,9.75195752962995,10.0563581637442,1.66348977452129,1.74721010215269,2.71980362350163,0.526300000000002,1.08610998387542,17.9285081666463,18.2608175972847
15.46,8.31599999999865,9.73564148281083,10.0536501301968,1.66070658181749,1.7457989860761,2.71992442323226,0.526300000000002,1.08610998387542,17.9285081666463,18.2509841670033
15.4666666666667,8.543,9.75080242872435,10.0568308622273,1.66329273730705,1.74745649623703,2.7200313629955,0.526300000000002,1.08610998387542,17.9285081666463,18.2625343347971
15.4733333333333,7.88999999999424,9.77659522785216,10.0524388233055,1.66769247525454,1.74516803805096,2.72012447526914,0.526300000000002,1.08610998387542,17.9285081666463,18.2465865182283
15.48,7.71700000002379,9.75708189354922,10.044105022948,1.66436388897008,1.74083123135563,2.72020379454151,0.526300000000002,1.08610998387542,17.9285081666463,18.2163450257603
15.4866666666667,6.65900000002376,9.77840804834426,10.0540834145481,1.66800170633378,1.74602471304246,2.72026935729616,0.526300000000002,1.08610998387542,17.9285081666463,18.2525573341886
15.4933333333333,9.57599999998983,9.78987636349584,10.0478818694393,1.66995797254266,1.74279576426509,2.7203212019961,0.526300000000002,1.08610998387542,17.9285081666463,18.2300472469142
15.5,9.304,9.79176170581703,10.0492810164469,1.77147576107765,1.74352390788938,2.72035936906757,0.5263,1.08610998387542,19.0147315073701,18.2351245940111
15.5066666666667,7.199000000001,9.80311447239526,10.047450723133,1.77352964590642,1.74257142811408,2.7203839008835,0.5263,1.08610998387542,19.0147315073701,18.2284828079596
15.5133333333333,8.27199999999859,9.77190523464877,10.0373632672779,1.76788342923462,1.73732816672055,2.7203948417464,0.5263,1.08610998387542,19.0147315073701,18.1918990584851
15.52,6.40500000000815,9.77645071300583,10.0454780040419,1.76870577407654,1.74154521884285,2.72039223787101,0.5263,1.08610998387542,19.0147315073701,18.2213255405366
15.5266666666667,7.07700000000809,9.78678856549372,10.0492506094642,1.7705760458064,1.74350808134194,2.72037613736649,0.5263,1.08610998387542,19.0147315073701,18.2350142429763
15.5333333333333,7.301,9.77978304786513,10.052649418444,1.76930864316265,1.74527772236064,2.72034659021816,0.5263,1.08610998387542,19.0147315073701,18.2473510456697
15.54,7.6280000000035,9.78020907148954,10.0518893960741,1.76938571719151,1.74488190138664,2.72030364826898,0.5263,1.08610998387542,19.0147315073701,18.2445919977502
15.5466666666667,7.92999999999309,9.77654023565436,10.0460285786338,1.76872197005911,1.74183158742628,2.72024736520056,0.5263,1.08610998387542,19.0147315073701,18.2233229514697
15.5533333333333,8.81399999999372,9.76437242840248,10.0502505770819,1.74319126139331,1.74402860526393,2.72017779651383,0.53882976799061,1.08610998387542,18.7636154352994,18.2386434351785
15.56,7.0810000000053,9.77034352014488,10.0475809529563,1.74425725462766,1.74263918790214,2.72009499950943,0.53882976799061,1.08610998387542,18.7636154352994,18.2289553472224
15.5666666666667,9.255,9.75898955029068,10.0346292416054,1.74223027939939,1.7359088877726,2.71999903326759,0.53882976799061,1.08610998387542,18.7636154352994,18.1819900128694
15.5733333333333,7.50000000000784,9.77414965276165,10.0519265670157,1.74493674705443,1.74490125868571,2.71988995862782,0.53882976799061,1.08610998387542,18.7636154352994,18.2447269315703
15.58,8.09100000000188,9.76872129531385,10.0415247803832,1.74396764583097,1.73948996310895,2.71976783816822,0.53882976799061,1.08610998387542,18.7636154352994,18.2069869890957
15.5866666666667,8.21299999999296,9.75518468836365,10.0442036583015,1.74155101382338,1.74088251791318,2.71963273618439,0.53882976799061,1.08610998387542,18.7636154352994,18.2167028046663
15.5933333333333,7.97000000000242,9.78734513021992,10.0638997380319,1.74729247868632,1.7511439115885,2.71948471866814,0.53882976799061,1.08610998387542,18.7636154352994,18.2882165718854
15.6,8.23,9.75805860182458,10.0347569068998,1.71292617553118,1.73597514377472,2.7193238532858,0.52629999999999,1.08610998387542,18.4497736758357,18.1824526555478
15.6066666666667,8.8639999999895,9.75826680204222,10.0394533088316,1.71296272292417,1.73841366420752,2.7191502093563,0.52629999999999,1.08610998387542,18.4497736758357,18.1994759056171
15.6133333333333,7.98900000000316,9.78780871627858,10.0479912028808,1.71814850016077,1.74285265623535,2.71896385782888,0.52629999999999,1.08610998387542,18.4497736758357,18.2304439802108
15.62,8.32099999999416,9.75215527215412,10.0349441080718,1.71188990711674,1.73607230087987,2.71876487126058,0.52629999999999,1.08610998387542,18.4497736758357,18.1831310592654
15.6266666666667,8.17600000000227,9.76328638427434,10.0354838730583,1.71384385862405,1.73635245832867,2.71855332379343,0.52629999999999,1.08610998387542,18.4497736758357,18.1850871999958
15.6333333333333,7.383,9.78231878041981,10.03677067037,1.71718479875066,1.73702047400568,2.71832929113137,0.52629999999999,1.08610998387542,18.4497736758357,18.1897510551482
15.64,6.3070000000075,9.76780038997628,10.0380155506694,1.71463624559761,1.73766689231721,2.71809285051694,0.52629999999999,1.08610998387542,18.4497736758357,18.1942635557873
15.6466666666667,8.64599999998616,9.78246740759066,10.0376648236751,1.71721088871197,1.73748475709654,2.71784408070764,0.52629999999999,1.08610998387542,18.4497736758357,18.1929921674619
15.6533333333333,8.98699999999226,9.77183209117157,10.0350174288813,1.7390557603244,1.73611035524924,2.7175830619522,0.5263,1.08610998387542,18.7048112608018,18.1833967721075
15.66,8.21400000000034,9.78549556420995,10.0509427836027,1.74148739661038,1.74438898765825,2.71730987596643,0.5263,1.08610998387542,18.7048112608018,18.2411558785423
15.6666666666667,8.799,9.79051107634897,10.0416347896699,1.74237998821398,1.73954713435058,2.71702460590901,0.5263,1.08610998387542,18.7048112608018,18.2073859222592
15.6733333333333,7.30900000000619,9.79090639564108,10.0499842349368,1.74245034168359,1.74388995319558,2.71672733635701,0.5263,1.08610998387542,18.7048112608018,18.2376767617585
15.68,7.53700000001496,9.7820287393635,10.0417927434164,1.74087041898909,1.7396292242637,2.71641815328112,0.5263,1.08610998387542,18.7048112608018,18.207958726887
15.6866666666667,8.35299999999325,9.79617188350898,10.0546230071894,1.74338742051611,1.74630585035128,2.71609714402087,0.5263,1.08610998387542,18.7048112608018,18.2545165799013
15.6933333333333,7.63300000000837,9.80554491050591,10.0682858810459,1.74505550245189,1.75343450941579,2.71576439725945,0.5263,1.08610998387542,18.7048112608018,18.3041611292462
15.7,8.096,9.80655014901327,10.0619104658593,1.80028292873484,1.75010570172173,2.71542000299855,0.5263,1.08610998387542,19.2948021080883,18.280987436913
15.7066666666667,8.2760000000011,9.82317244959303,10.0734730588424,1.80333444466198,1.75614601266542,2.71506405253288,0.5263,1.08610998387542,19.2948021080883,18.3230265841276
15.7133333333333,8.70999999999407,9.80225600520764,10.0779870300012,1.79949461136845,1.75850788284126,2.71469663842462,0.5263,1.08610998387542,19.2948021080883,18.3394515339625
15.72,6.41400000002111,9.79482864685273,10.0680612689851,1.79813109960858,1.75331716061667,2.71431785447768,0.5263,1.08610998387542,19.2948021080883,18.3033444481268
15.7266666666667,8.68299999999098,9.79970730178043,10.0781254591025,1.7990267213153,1.75858034731522,2.71392779571184,0.5263,1.08610998387542,19.2948021080883,18.3399553510883
15.7333333333333,7.786,9.79076094973016,10.077590920359,1.79738435324235,1.75830053948531,2.71352655833673,0.5263,1.08610998387542,19.2948021080883,18.3380099185285
15.74,8.17099999999805,9.79443701261143,10.0738829951797,1.79805920353624,1.75636041856794,2.71311423972572,0.5263,1.08610998387542,19.2948021080883,18.324517912331
15.7466666666667,8.20799999999073,9.7820705148303,10.0747075519374,1.79578896634729,1.75679173310497,2.71269093838968,0.5263,1.08610998387542,19.2948021080883,18.3275177930028
15.7533333333333,7.73300000000887,9.77900268103777,10.0766252420262,1.78159782745042,1.75779512404021,2.71225675395063,0.526300000000002,1.08610998387542,19.1483310927093,18.3344956321228
15.76,7.83600000000572,9.78561945672635,10.0864169646014,1.78280331164713,1.76292439273981,2.71181178711528,0.526300000000002,1.08610998387542,19.1483310927093,18.3701451706717
15.7666666666667,7.729,9.7841138728292,10.0864576593902,1.78252901527073,1.7629457309788,2.71135613964853,0.526300000000002,1.08610998387542,19.1483310927093,18.3702934038229
15.7733333333333,7.80899999999057,9.78657669890933,10.0847910741655,1.78297770781503,1.76207200088316,2.71088991434684,0.526300000000002,1.08610998387542,19.1483310927093,18.3642232588263
15.78,7.43100000000031,9.77089416632074,10.0768745825894,1.7801205692192,1.75792561429694,2.71041321501155,0.526300000000002,1.08610998387542,19.1483310927093,18.3354029974198
15.7866666666667,7.30400000000889,9.77813407395623,10.0867778663143,1.78143957936114,1.76311363690876,2.70992614642214,0.526300000000002,1.08610998387542,19.1483310927093,18.3714597971624
15.7933333333333,8.57299999999553,9.77047109947403,10.0876666711887,1.78004349234341,1.76357975268012,2.70942881430943,0.526300000000002,1.08610998387542,19.1483310927093,18.3746975729201
15.8,7.926,9.76412184584273,10.076027283842,1.74628143944652,1.75748221403796,2.70892132532878,0.526300000000001,1.08610998387542,18.7973603385586,18.3323197178327
15.8066666666667,7.50200000001055,9.77436101267012,10.0824559584118,1.74811268113608,1.76084827019996,2.70840378703313,0.526300000000001,1.08610998387542,18.7973603385586,18.3557198357953
15.8133333333333,8.84999999999187,9.77706370974781,10.0836485777968,1.74859604971932,1.76147319835357,2.70787630784619,0.526300000000001,1.08610998387542,18.7973603385586,18.3600625638213
15.82,7.63900000000377,9.76262439163093,10.0737553362468,1.74601362463042,1.75629364821072,2.70733899703542,0.526300000000001,1.08610998387542,18.7973603385586,18.3240534889145
15.8266666666667,9.21899999998884,9.77018650622211,10.0847416308557,1.74736608423325,1.76204608396211,2.7067919646852,0.526300000000001,1.08610998387542,18.7973603385586,18.364043188511
15.8333333333333,8.253,9.78276512510537,10.0823267814334,1.74961572931516,1.7607805908134,2.7062353216698,0.526300000000001,1.08610998387542,18.7973603385586,18.3552494898309
15.84,8.6699999999982,9.78288121170039,10.0835231701017,1.74963649102517,1.76140747822909,2.7056691796265,0.526300000000001,1.08610998387542,18.7973603385586,18.3596058880866
15.8466666666667,8.78699999999832,9.77034470840186,10.0735892395774,1.74739437817862,1.75620677602471,2.70509365092867,0.526300000000001,1.08610998387542,18.7973603385586,18.3234492377563
15.8533333333333,6.84699999999974,9.77837405479524,10.0791790311652,1.76384433868062,1.75913193346976,2.70450884865884,0.5263,1.08610998387542,18.9587381387051,18.343790086954
15.86,8.81699999999702,9.77471531994219,10.0875057294237,1.76318436814552,1.76349534393058,2.70391488658188,0.5263,1.08610998387542,18.9587381387051,18.374111266341
15.8666666666667,8.22,9.77682381802666,10.0752794243924,1.76356470360708,1.75709091335165,2.70331187911812,0.5263,1.08610998387542,18.9587381387051,18.3295985084992
15.8733333333333,7.61700000000092,9.80185608614538,10.0967494577661,1.76808007846983,1.7683477468829,2.70269994131661,0.5263,1.08610998387542,18.9587381387051,18.4078010835985
15.88,8.54499999999327,9.76403437325958,10.0718767408349,1.76125771579695,1.75531126879855,2.70207918882839,0.5263,1.08610998387542,18.9587381387051,18.3172198361312
15.8866666666667,7.49500000001096,9.77246393655683,10.0744185247748,1.76277825872322,1.75664053885128,2.70144973787978,0.5263,1.08610998387542,18.9587381387051,18.3264662340461
15.8933333333333,6.99700000000518,9.78342999157183,10.0930947156964,1.76475633953169,1.76642816399923,2.70081170524584,0.5263,1.08610998387542,18.9587381387051,18.3944772729332
15.9,6.853,9.75152846218033,10.0588714644368,1.71255798246808,1.74852042598506,2.70016520822381,0.526300000000001,1.08610998387542,18.4581601908684,18.269946281811
15.9066666666667,8.02399999999986,9.78529744506624,10.0798034875217,1.71848847238311,1.75945891521309,2.69951036460668,0.526300000000001,1.08610998387542,18.4581601908684,18.3460631393786
15.9133333333333,6.90300000001169,9.78785486793061,10.0749719158449,1.71893760555827,1.75693003325272,2.69884729265687,0.526300000000001,1.08610998387542,18.4581601908684,18.3284796467865
15.92,8.58499999999558,9.74508414911419,10.0469847328448,1.71142623580644,1.74232898342108,2.69817611107998,0.526300000000001,1.08610998387542,18.4581601908684,18.2267920111168
15.9266666666667,8.6090000000028,9.78166763979942,10.0705709366059,1.71785100800933,1.75462863661885,2.69749693899862,0.526300000000001,1.08610998387542,18.4581601908684,18.3124705419869
15.9333333333333,8.296,9.79863112205793,10.0706069171308,1.72083012528976,1.75464744370099,2.69680989592644,0.526300000000001,1.08610998387542,18.4581601908684,18.3126013972251
15.94,7.61800000000064,9.76561685136579,10.0515453614181,1.71503217750871,1.74470274721703,2.69611510174218,0.526300000000001,1.08610998387542,18.4581601908684,18.2433431450676
15.9466666666667,6.46000000002111,9.82139521350098,10.0829304334906,1.72482794231564,1.76109687568152,2.69541267666392,0.526300000000001,1.08610998387542,18.4581601908684,18.3574474975039
15.9533333333333,8.75999999998152,9.80337935196563,10.0807603619845,1.76711005399208,1.75996003841463,2.69470274122346,0.5263,1.08610998387542,18.945392552285,18.3495464835874
15.96,8.56300000000458,9.78906391105172,10.0783812758478,1.76452962140265,1.75871426677934,2.69398541624079,0.5263,1.08610998387542,18.945392552285,18.3408864224967
15.9666666666667,8.618,9.82126046232185,10.0759683724838,1.77033321702113,1.75745138788319,2.69326082279874,0.5263,1.08610998387542,18.945392552285,18.3321053518598
15.9733333333333,7.77400000000706,9.78770942181792,10.0695566391729,1.76428546768207,1.75409851690031,2.69252908221779,0.5263,1.08610998387542,18.945392552285,18.3087819017725
15.98,8.15799999999285,9.78141304399006,10.0602628192779,1.76315051287069,1.74924609850998,2.69179031603104,0.5263,1.08610998387542,18.945392552285,18.275000871952
15.9866666666667,6.95700000001886,9.7973071271352,10.0661058448844,1.76601550392289,1.75229576850273,2.69104464595933,0.5263,1.08610998387542,18.945392552285,18.2962353683849
15.9933333333333,8.65799999999391,9.75977326522072,10.0588299997127,1.75924983033494,1.74849880279846,2.69029219388651,0.5263,1.08610998387542,18.945392552285,18.2697956572159
16,7.764,9.76224571440945,10.0399047143376,1.72707494415488,1.738648168446,2.68953308183495,0.526300000000001,1.08610998387542,18.594190156392,18.2011125541621


==> figures/csvFiles/solverTime.csv <==
solverTime08,solverTime16
1.143932,0.248493
0.237454,0.083564
0.549008,0.113573
1.142555,0.084986
0.680002,0.083903
0.495076,0.09362
1.25112,0.103989
0.788326,0.090535
0.546913,0.117649
0.475147,0.109005
0.438612,0.088781
0.646633,0.092346
0.696442,0.089381
0.334696,0.086908
0.607034,0.088073
0.801001,0.105056
0.354278,0.09715
0.478077,0.100343
0.408046,0.095955
0.477282,0.0888
0.417054,0.099732
0.60978,0.098188
0.476055,0.132407
0.416772,0.102855
0.627126,0.136879
0.717736,0.095732
0.529001,0.105817
0.496085,0.098523
0.487828,0.091753
0.670031,0.133116
0.598326,0.135878
0.46834,0.115789
0.529798,0.115192
0.808055,0.155529
0.515904,0.094243
0.570147,0.101208
0.799709,0.084452
1.100081,0.114462
0.557558,0.108625
0.759402,0.094134
0.528399,0.093556
0.677773,0.093286
0.738139,0.107763
1.213632,0.153623
1.271351,0.111675
0.577947,0.094252
0.629239,0.090951
0.699992,0.090678
1.191796,0.143307
0.525708,0.152223
1.031059,0.102123
0.769679,0.092813
0.476784,0.107498
0.56519,0.094411
0.729266,0.096402
0.728463,0.0966
0.707364,0.096316
0.605487,0.101421
0.576273,0.085065
0.568798,0.103416
0.757695,0.094154
1.302202,0.098775
0.496708,0.096646
1.08108,0.094077
0.635842,0.100149
0.546747,0.086193
0.678093,0.095547
1.200307,0.099184
0.537116,0.143754
0.575303,0.09832
0.709671,0.100926
0.537727,0.094946
0.558921,0.089123
0.671069,0.089522
0.630525,0.0953
0.407478,0.09421
0.487898,0.096192
0.52932,0.102804
0.479399,0.083045
0.439466,0.122702
0.427538,0.094508
1.339528,0.121344
0.538639,0.101618
0.615435,0.107997
0.616371,0.158507
0.579172,0.100165
0.606205,0.125504
0.566241,0.103049
0.485469,0.092674
0.427958,0.103041
0.555644,0.113733
0.657358,0.093258
0.728714,0.152878
0.769684,0.107485
0.637217,0.100483
1.059852,0.136464
0.628418,0.098856
0.406408,0.15366
0.617431,0.134209
0.416882,0.134333
1.170645,0.098376
0.526946,0.104604
0.487636,0.107766
0.668087,0.105772
0.458092,0.100776
0.487367,0.16563
1.122703,0.102629
0.467412,0.163922
0.487746,0.147566
0.487518,0.184294
0.567946,0.103822
0.497188,0.117195
0.498682,0.102034
0.438338,0.106057
0.509459,0.096612
0.519227,0.104139
0.950148,0.11028
0.509325,0.121372
0.538726,0.108867
1.453641,0.104403
0.579465,0.090194
0.607829,0.155557
0.465564,0.110323
0.567243,0.165732
0.404432,0.117718
0.398343,0.113231
0.387693,0.114614
0.359043,0.115677
0.445573,0.112234
0.407487,0.117922
0.57805,0.135079
0.385826,0.096674
0.405503,0.104445
0.48752,0.133444
0.365757,0.16467
0.417494,0.127706
0.417716,0.096198
0.43438,0.135478
0.395234,0.109584
0.415781,0.099875
0.536982,0.117208
0.537846,0.116086
0.386623,0.119758
0.376647,0.098679
0.445702,0.136658
0.395612,0.133964
0.345782,0.122738
0.34696,0.126931
0.437159,0.110897
0.48865,0.136838
0.782563,0.103043
0.478902,0.133492
0.417675,0.124769
0.780778,0.097472
0.575793,0.133674
0.635779,0.119312
0.539643,0.134763
0.516847,0.104744
0.445812,0.09957
0.505915,0.137572
0.556608,0.098588
0.524916,0.097431
0.700007,0.138365
0.598779,0.109573
0.516119,0.101208
0.559769,0.146152
0.786427,0.132525
0.526239,0.102743
0.506425,0.103516
0.558506,0.099964
0.428324,0.107213
0.577981,0.124048
0.79833,0.144767
0.466573,0.105892
0.828378,0.144578
1.346231,0.10663
1.242955,0.103027
1.090195,0.13515
0.637669,0.104132
0.438843,0.111897
0.609089,0.10471
0.437288,0.144736
0.790794,0.088236
0.689199,0.095431
0.567822,0.093411
1.229738,0.089601
0.629176,0.094722
0.679294,0.093136
1.161528,0.085818
0.679466,0.103651
1.10249,0.143413
1.391228,0.101546
0.549852,0.104746
0.624205,0.132729
0.950122,0.101317
0.686988,0.099113
0.698993,0.133706
0.538412,0.095479
0.548757,0.099977
1.031682,0.11205
0.665085,0.12052
0.51811,0.103026
1.081917,0.102712
0.495491,0.100675
0.726934,0.100764
0.848204,0.108632
0.417334,0.164123
1.130291,0.108705
1.422552,0.104744
0.454617,0.101948
1.219385,0.098011
1.060889,0.10584
0.718527,0.101447
0.68662,0.144339
0.435751,0.106908
0.57856,0.105183
0.587115,0.108662
0.648309,0.100881
0.638166,0.10489
1.240422,0.10861
1.173148,0.100515
0.51476,0.092736
0.527874,0.145727
1.180624,0.165218
0.517076,0.101609
0.497666,0.105723
0.637781,0.102022
1.172556,0.105896
0.629398,0.097294
0.457164,0.104111
1.171623,0.145281
0.760554,0.104728
0.567131,0.105955
0.656665,0.105596
0.689488,0.134613
0.631876,0.164824
0.514954,0.10251
0.657401,0.102578
0.69884,0.104748
0.496012,0.106492
0.639847,0.107413
0.546678,0.143187
1.170986,0.102193
0.478082,0.102624
0.569894,0.100148
0.596373,0.101733
0.587083,0.104365
0.598717,0.101786
1.251766,0.16588
0.616382,0.136008
1.141888,0.1089
0.497199,0.098391
0.575663,0.104341
0.496968,0.109188
0.558753,0.099414
0.656195,0.103948
0.546772,0.136371
1.036196,0.100158
0.516663,0.13444
1.121847,0.103354
1.151739,0.104799
0.466724,0.102404
0.447839,0.093591
0.988013,0.089582
1.001408,0.104045
0.698308,0.095958
0.822159,0.105252
0.68746,0.091854
0.598597,0.11012
0.668449,0.092755
1.232904,0.09334
0.670706,0.089207
1.130336,0.107449
0.664095,0.145147
0.528434,0.104964
0.515053,0.091258
0.536619,0.10015
0.699605,0.101762
0.707995,0.10645
0.649368,0.097145
0.627094,0.10308
1.223265,0.104194
0.50572,0.112814
0.788019,0.100846
0.57735,0.100625
0.639545,0.146003
0.568919,0.100107
0.446091,0.101431
0.678355,0.10607
0.680686,0.088535
0.768624,0.089112
1.1705,0.088773
0.337618,0.102847
0.649885,0.105362
0.615358,0.090884
0.486767,0.090581
0.466568,0.156076
0.90823,0.106265
0.576546,0.102666
0.700302,0.083364
0.557509,0.105998
0.707267,0.105397
0.496604,0.153188
1.190377,0.097443
1.634341,0.109843
0.475946,0.104036
0.5181,0.118827
0.76861,0.090093
0.736082,0.100965
0.418595,0.107313
0.780499,0.103886
0.365215,0.09874
1.193038,0.10213
0.700288,0.113781
0.849994,0.099315
0.51664,0.115681
0.600082,0.085336
0.525089,0.103687
0.667336,0.104454
1.173157,0.104776

